Wave-resolving Voronoi model of Rouse number for sediment entrainment

To integrate wave and sediment transport modeling, a computationally extensive wave-resolving Voronoi mesh-based simulation has been developed to improve upon heretofore separate sediment and spectral wave modeling. Orbital wave motion-dependent sediment transport and fine structures of the dynamic Rouse number distribution across the seabed were brought into focus. The entirely parallelized wave-resolving hydrodynamic model is demonstrated for nearshore beach waters adjacent to artificial islands in Doha Bay. The nested model was validated with tidal time series for three locations and two seasons.

==> CM2sum.dat <==
ti si sm ea ma rm
 0.042 -0.845 -0.859  0.014  0.030  0.040
 0.083 -0.776 -0.786  0.010  0.030  0.040
 0.125 -0.502 -0.450  0.051  0.030  0.040
 0.167 -0.048  0.081  0.129  0.030  0.040
 0.208  0.470  0.593  0.123  0.030  0.040
 0.250  0.854  0.917  0.062  0.030  0.040
 0.292  0.997  1.029  0.031  0.030  0.040
 0.333  0.978  0.995  0.017  0.030  0.040
 0.375  0.878  0.866  0.013  0.030  0.040
 0.417  0.693  0.659  0.035  0.030  0.040
 0.458  0.480  0.440  0.040  0.030  0.040
 0.500  0.262  0.206  0.056  0.030  0.040
 0.542  0.011 -0.050  0.062  0.030  0.040
 0.583 -0.247 -0.314  0.067  0.030  0.040
 0.625 -0.430 -0.467  0.038  0.030  0.040
 0.667 -0.348 -0.348  0.001  0.030  0.040
 0.708 -0.160 -0.124  0.036  0.030  0.040
 0.750  0.003  0.002  0.001  0.030  0.040
 0.792 -0.003  0.008  0.010  0.030  0.040
 0.833 -0.124 -0.145  0.022  0.030  0.040
 0.875 -0.316 -0.340  0.025  0.030  0.040
 0.917 -0.493 -0.516  0.024  0.030  0.040
 0.958 -0.589 -0.616  0.027  0.030  0.040
 1.000 -0.669 -0.687  0.019  0.030  0.040
 1.042 -0.740 -0.769  0.029  0.030  0.040
 1.083 -0.822 -0.847  0.025  0.030  0.040
 1.125 -0.712 -0.746  0.034  0.030  0.040
 1.167 -0.407 -0.360  0.047  0.030  0.040
 1.208  0.088  0.223  0.135  0.030  0.040
 1.250  0.627  0.749  0.122  0.030  0.040
 1.292  0.951  1.001  0.050  0.030  0.040
 1.333  1.043  1.053  0.009  0.030  0.040
 1.375  0.971  0.973  0.001  0.030  0.040
 1.417  0.858  0.825  0.034  0.030  0.040
 1.458  0.654  0.591  0.064  0.030  0.040
 1.500  0.405  0.345  0.061  0.030  0.040
 1.542  0.151  0.093  0.058  0.030  0.040
 1.583 -0.115 -0.196  0.082  0.030  0.040
 1.625 -0.380 -0.460  0.081  0.030  0.040
 1.667 -0.476 -0.530  0.055  0.030  0.040
 1.708 -0.335 -0.324  0.011  0.030  0.040
 1.750 -0.084 -0.042  0.041  0.030  0.040
 1.792  0.102  0.109  0.007  0.030  0.040
 1.833  0.109  0.114  0.004  0.030  0.040
 1.875 -0.018 -0.052  0.035  0.030  0.040
 1.917 -0.193 -0.220  0.028  0.030  0.040
 1.958 -0.327 -0.347  0.020  0.030  0.040
 2.000 -0.440 -0.461  0.022  0.030  0.040
 2.042 -0.537 -0.565  0.029  0.030  0.040
 2.083 -0.654 -0.686  0.032  0.030  0.040
 2.125 -0.754 -0.780  0.026  0.030  0.040
 2.167 -0.608 -0.609  0.002  0.030  0.040
 2.208 -0.266 -0.166  0.099  0.030  0.040
 2.250  0.249  0.396  0.147  0.030  0.040
 2.292  0.723  0.819  0.095  0.030  0.040
 2.333  0.949  0.972  0.022  0.030  0.040
 2.375  0.973  0.977  0.003  0.030  0.040
 2.417  0.903  0.888  0.015  0.030  0.040
 2.458  0.740  0.711  0.029  0.030  0.040
 2.500  0.495  0.445  0.051  0.030  0.040
 2.542  0.231  0.175  0.056  0.030  0.040
 2.583 -0.026 -0.067  0.042  0.030  0.040
 2.625 -0.278 -0.368  0.091  0.030  0.040
 2.667 -0.551 -0.595  0.045  0.030  0.040
 2.708 -0.552 -0.582  0.030  0.030  0.040
 2.750 -0.357 -0.308  0.049  0.030  0.040
 2.792 -0.077 -0.006  0.070  0.030  0.040
 2.833  0.079  0.126  0.047  0.030  0.040
 2.875  0.080  0.085  0.005  0.030  0.040
 2.917 -0.040 -0.035  0.005  0.030  0.040
 2.958 -0.176 -0.168  0.007  0.030  0.040
 3.000 -0.270 -0.259  0.010  0.030  0.040
 3.042 -0.318 -0.316  0.002  0.030  0.040
 3.083 -0.392 -0.387  0.005  0.030  0.040
 3.125 -0.510 -0.544  0.034  0.030  0.040
 3.167 -0.576 -0.591  0.015  0.030  0.040
 3.208 -0.392 -0.352  0.039  0.030  0.040
 3.250 -0.004  0.119  0.122  0.030  0.040
 3.292  0.470  0.594  0.123  0.030  0.040
 3.333  0.787  0.848  0.060  0.030  0.040
 3.375  0.901  0.920  0.019  0.030  0.040
 3.417  0.891  0.894  0.002  0.030  0.040
 3.458  0.783  0.818  0.034  0.030  0.040
 3.500  0.658  0.646  0.012  0.030  0.040
 3.542  0.412  0.376  0.037  0.030  0.040
 3.583  0.161  0.083  0.078  0.030  0.040
 3.625 -0.138 -0.209  0.071  0.030  0.040
 3.667 -0.417 -0.469  0.053  0.030  0.040
 3.708 -0.548 -0.564  0.016  0.030  0.040
 3.750 -0.463 -0.461  0.002  0.030  0.040
 3.792 -0.229 -0.178  0.050  0.030  0.040
 3.833  0.048  0.116  0.068  0.030  0.040
 3.875  0.189  0.200  0.011  0.030  0.040
 3.917  0.155  0.155  0.001  0.030  0.040
 3.958  0.091  0.106  0.015  0.030  0.040
 4.000  0.065  0.057  0.008  0.030  0.040
 4.042 -0.005 -0.005  0.000  0.030  0.040
 4.083 -0.083 -0.089  0.007  0.030  0.040
 4.125 -0.204 -0.230  0.027  0.030  0.040
 4.167 -0.341 -0.353  0.012  0.030  0.040
 4.208 -0.326 -0.328  0.003  0.030  0.040
 4.250 -0.099 -0.042  0.056  0.030  0.040
 4.292  0.252  0.356  0.104  0.030  0.040
 4.333  0.586  0.665  0.079  0.030  0.040
 4.375  0.754  0.797  0.043  0.030  0.040
 4.417  0.796  0.801  0.005  0.030  0.040
 4.458  0.744  0.728  0.016  0.030  0.040
 4.500  0.601  0.588  0.013  0.030  0.040
 4.542  0.409  0.375  0.035  0.030  0.040
 4.583  0.198  0.153  0.045  0.030  0.040
 4.625 -0.052 -0.088  0.036  0.030  0.040
 4.667 -0.304 -0.353  0.050  0.030  0.040
 4.708 -0.533 -0.574  0.041  0.030  0.040
 4.750 -0.626 -0.646  0.021  0.030  0.040
 4.792 -0.494 -0.472  0.022  0.030  0.040
 4.833 -0.255 -0.199  0.056  0.030  0.040
 4.875 -0.023  0.041  0.063  0.030  0.040
 4.917  0.132  0.159  0.026  0.030  0.040
 4.958  0.128  0.158  0.029  0.030  0.040
 5.000  0.100  0.114  0.013  0.030  0.040
 5.042  0.071  0.082  0.010  0.030  0.040
 5.083  0.047  0.066  0.018  0.030  0.040
 5.125 -0.005 -0.004  0.001  0.030  0.040
 5.167 -0.119 -0.110  0.009  0.030  0.040
 5.208 -0.235 -0.248  0.014  0.030  0.040
 5.250 -0.237 -0.248  0.011  0.030  0.040
 5.292 -0.080 -0.032  0.048  0.030  0.040
 5.333  0.188  0.253  0.065  0.030  0.040
 5.375  0.418  0.454  0.035  0.030  0.040
 5.417  0.476  0.490  0.013  0.030  0.040
 5.458  0.445  0.436  0.010  0.030  0.040
 5.500  0.346  0.326  0.021  0.030  0.040
 5.542  0.199  0.177  0.023  0.030  0.040
 5.583  0.037 -0.002  0.040  0.030  0.040
 5.625 -0.154 -0.198  0.044  0.030  0.040
 5.667 -0.340 -0.388  0.049  0.030  0.040
 5.708 -0.542 -0.592  0.050  0.030  0.040
 5.750 -0.733 -0.767  0.034  0.030  0.040
 5.792 -0.742 -0.742  0.001  0.030  0.040
 5.833 -0.574 -0.522  0.051  0.030  0.040
 5.875 -0.319 -0.259  0.060  0.030  0.040
 5.917 -0.123 -0.059  0.064  0.030  0.040
 5.958  0.020  0.051  0.031  0.030  0.040
 6.000  0.103  0.141  0.038  0.030  0.040
 6.042  0.161  0.174  0.013  0.030  0.040
 6.083  0.179  0.192  0.013  0.030  0.040
 6.125  0.161  0.177  0.016  0.030  0.040
 6.167  0.092  0.096  0.003  0.030  0.040
 6.208 -0.001 -0.015  0.014  0.030  0.040
 6.250 -0.105 -0.103  0.001  0.030  0.040
 6.292 -0.078 -0.074  0.003  0.030  0.040
 6.333  0.042  0.068  0.025  0.030  0.040
 6.375  0.181  0.227  0.045  0.030  0.040
 6.417  0.279  0.294  0.014  0.030  0.040
 6.458  0.283  0.294  0.011  0.030  0.040
 6.500  0.215  0.209  0.006  0.030  0.040
 6.542  0.112  0.107  0.006  0.030  0.040
 6.583 -0.003 -0.025  0.022  0.030  0.040
 6.625 -0.137 -0.164  0.028  0.030  0.040
 6.667 -0.303 -0.341  0.038  0.030  0.040
 6.708 -0.444 -0.466  0.023  0.030  0.040
 6.750 -0.558 -0.573  0.015  0.030  0.040
 6.792 -0.667 -0.681  0.014  0.030  0.040
 6.833 -0.604 -0.583  0.020  0.030  0.040
 6.875 -0.424 -0.381  0.042  0.030  0.040
 6.917 -0.189 -0.121  0.068  0.030  0.040
 6.958  0.022  0.065  0.042  0.030  0.040
 7.000  0.172  0.221  0.049  0.030  0.040
 7.042  0.312  0.344  0.031  0.030  0.040
 7.083  0.416  0.439  0.023  0.030  0.040
 7.125  0.463  0.490  0.027  0.030  0.040
 7.167  0.441  0.447  0.005  0.030  0.040
 7.208  0.373  0.375  0.002  0.030  0.040
 7.250  0.251  0.250  0.002  0.030  0.040
 7.292  0.173  0.158  0.016  0.030  0.040
 7.333  0.126  0.130  0.004  0.030  0.040
 7.375  0.156  0.175  0.018  0.030  0.040
 7.417  0.204  0.216  0.011  0.030  0.040
 7.458  0.207  0.208  0.000  0.030  0.040
 7.500  0.176  0.166  0.010  0.030  0.040
 7.542  0.095  0.091  0.005  0.030  0.040
 7.583 -0.007 -0.018  0.012  0.030  0.040
 7.625 -0.119 -0.137  0.018  0.030  0.040
 7.667 -0.247 -0.247  0.000  0.030  0.040
 7.708 -0.350 -0.342  0.007  0.030  0.040
 7.750 -0.446 -0.437  0.008  0.030  0.040
 7.792 -0.527 -0.535  0.009  0.030  0.040
 7.833 -0.576 -0.556  0.019  0.030  0.040
 7.875 -0.471 -0.439  0.031  0.030  0.040
 7.917 -0.300 -0.248  0.052  0.030  0.040
 7.958 -0.092 -0.046  0.046  0.030  0.040
 8.000  0.136  0.195  0.059  0.030  0.040
 8.042  0.348  0.411  0.063  0.030  0.040
 8.083  0.521  0.543  0.021  0.030  0.040
 8.125  0.622  0.650  0.027  0.030  0.040
 8.167  0.660  0.690  0.030  0.030  0.040
 8.208  0.642  0.638  0.005  0.030  0.040
 8.250  0.542  0.524  0.019  0.030  0.040
 8.292  0.404  0.373  0.032  0.030  0.040
 8.333  0.270  0.254  0.016  0.030  0.040
 8.375  0.168  0.160  0.009  0.030  0.040
 8.417  0.095  0.085  0.010  0.030  0.040
 8.458  0.057  0.053  0.004  0.030  0.040
 8.500  0.040  0.048  0.008  0.030  0.040
 8.542 -0.018 -0.028  0.010  0.030  0.040
 8.583 -0.096 -0.108  0.012  0.030  0.040
 8.625 -0.179 -0.180  0.001  0.030  0.040
 8.667 -0.240 -0.240  0.001  0.030  0.040
 8.708 -0.343 -0.356  0.013  0.030  0.040
 8.750 -0.403 -0.390  0.012  0.030  0.040
 8.792 -0.483 -0.501  0.018  0.030  0.040
 8.833 -0.555 -0.564  0.010  0.030  0.040
 8.875 -0.559 -0.552  0.006  0.030  0.040
 8.917 -0.457 -0.433  0.023  0.030  0.040
 8.958 -0.286 -0.257  0.029  0.030  0.040
 9.000 -0.067 -0.038  0.029  0.030  0.040
 9.042  0.154  0.229  0.074  0.030  0.040
 9.083  0.404  0.456  0.052  0.030  0.040
 9.125  0.576  0.629  0.053  0.030  0.040
 9.167  0.681  0.701  0.019  0.030  0.040
 9.208  0.705  0.732  0.027  0.030  0.040
 9.250  0.668  0.658  0.010  0.030  0.040
 9.292  0.555  0.533  0.022  0.030  0.040
 9.333  0.399  0.364  0.035  0.030  0.040
 9.375  0.249  0.206  0.044  0.030  0.040
 9.417  0.092  0.069  0.023  0.030  0.040
 9.458 -0.034 -0.057  0.023  0.030  0.040
 9.500 -0.127 -0.138  0.012  0.030  0.040
 9.542 -0.169 -0.167  0.001  0.030  0.040
 9.583 -0.205 -0.211  0.007  0.030  0.040
 9.625 -0.246 -0.263  0.017  0.030  0.040
 9.667 -0.300 -0.310  0.011  0.030  0.040
 9.708 -0.360 -0.368  0.008  0.030  0.040
 9.750 -0.425 -0.434  0.010  0.030  0.040
 9.792 -0.478 -0.486  0.009  0.030  0.040
 9.833 -0.507 -0.495  0.011  0.030  0.040
 9.875 -0.514 -0.513  0.000  0.030  0.040
 9.917 -0.533 -0.533  0.001  0.030  0.040
 9.958 -0.421 -0.406  0.014  0.030  0.040
10.000 -0.243 -0.207  0.035  0.030  0.040
10.042  0.012  0.077  0.064  0.030  0.040
10.083  0.305  0.363  0.057  0.030  0.040
10.125  0.534  0.579  0.045  0.030  0.040
10.167  0.677  0.724  0.047  0.030  0.040
10.208  0.757  0.778  0.021  0.030  0.040
10.250  0.751  0.766  0.015  0.030  0.040
10.292  0.677  0.663  0.014  0.030  0.040
10.333  0.542  0.506  0.037  0.030  0.040
10.375  0.374  0.328  0.046  0.030  0.040
10.417  0.191  0.141  0.050  0.030  0.040
10.458  0.010 -0.032  0.042  0.030  0.040
10.500 -0.138 -0.170  0.032  0.030  0.040
10.542 -0.216 -0.235  0.019  0.030  0.040
10.583 -0.241 -0.257  0.016  0.030  0.040
10.625 -0.233 -0.236  0.004  0.030  0.040
10.667 -0.257 -0.261  0.004  0.030  0.040
10.708 -0.319 -0.329  0.010  0.030  0.040
10.750 -0.390 -0.408  0.018  0.030  0.040
10.792 -0.452 -0.456  0.004  0.030  0.040
10.833 -0.455 -0.460  0.006  0.030  0.040
10.875 -0.496 -0.515  0.020  0.030  0.040
10.917 -0.542 -0.547  0.006  0.030  0.040
10.958 -0.523 -0.526  0.003  0.030  0.040
11.000 -0.404 -0.409  0.005  0.030  0.040
11.042 -0.216 -0.175  0.041  0.030  0.040
11.083  0.064  0.124  0.060  0.030  0.040
11.125  0.374  0.434  0.060  0.030  0.040
11.167  0.626  0.677  0.051  0.030  0.040
11.208  0.764  0.800  0.035  0.030  0.040
11.250  0.800  0.815  0.015  0.030  0.040
11.292  0.733  0.728  0.006  0.030  0.040
11.333  0.617  0.587  0.030  0.030  0.040
11.375  0.449  0.411  0.038  0.030  0.040


==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> TDM2sum.dat <==
ti si sm ea ma rm
 0.007 -0.845 -0.900  0.054  0.089  0.110
 0.014 -0.838 -0.840  0.002  0.089  0.110
 0.021 -0.817 -0.797  0.021  0.089  0.110
 0.028 -0.789 -0.760  0.029  0.089  0.110
 0.035 -0.769 -0.698  0.072  0.089  0.110
 0.042 -0.734 -0.635  0.100  0.089  0.110
 0.049 -0.697 -0.575  0.123  0.089  0.110
 0.056 -0.651 -0.514  0.138  0.089  0.110
 0.062 -0.602 -0.435  0.167  0.089  0.110
 0.069 -0.541 -0.351  0.190  0.089  0.110
 0.076 -0.483 -0.257  0.226  0.089  0.110
 0.083 -0.409 -0.170  0.239  0.089  0.110
 0.090 -0.341 -0.078  0.263  0.089  0.110
 0.097 -0.268  0.015  0.283  0.089  0.110
 0.104 -0.191  0.110  0.302  0.089  0.110
 0.111 -0.105  0.203  0.309  0.089  0.110
 0.118 -0.026  0.294  0.321  0.089  0.110
 0.125  0.065  0.371  0.307  0.089  0.110
 0.132  0.147  0.461  0.314  0.089  0.110
 0.139  0.233  0.546  0.314  0.089  0.110
 0.146  0.319  0.618  0.300  0.089  0.110
 0.153  0.404  0.689  0.285  0.089  0.110
 0.160  0.484  0.761  0.277  0.089  0.110
 0.167  0.567  0.822  0.255  0.089  0.110
 0.174  0.636  0.864  0.229  0.089  0.110
 0.181  0.700  0.898  0.199  0.089  0.110
 0.188  0.758  0.927  0.169  0.089  0.110
 0.194  0.817  0.961  0.145  0.089  0.110
 0.201  0.863  0.989  0.127  0.089  0.110
 0.208  0.898  1.007  0.110  0.089  0.110
 0.215  0.935  1.023  0.089  0.089  0.110
 0.222  0.969  1.028  0.059  0.089  0.110
 0.229  0.986  1.031  0.045  0.089  0.110
 0.236  0.990  1.028  0.038  0.089  0.110
 0.243  0.995  1.028  0.034  0.089  0.110
 0.250  1.003  1.004  0.002  0.089  0.110
 0.257  1.008  0.998  0.009  0.089  0.110
 0.264  1.009  0.991  0.018  0.089  0.110
 0.271  1.009  0.990  0.019  0.089  0.110
 0.278  1.000  0.969  0.030  0.089  0.110
 0.285  0.978  0.939  0.039  0.089  0.110
 0.292  0.972  0.933  0.039  0.089  0.110
 0.299  0.954  0.909  0.045  0.089  0.110
 0.306  0.933  0.872  0.060  0.089  0.110
 0.312  0.915  0.837  0.078  0.089  0.110
 0.319  0.891  0.800  0.091  0.089  0.110
 0.326  0.867  0.772  0.095  0.089  0.110
 0.333  0.841  0.741  0.100  0.089  0.110
 0.340  0.819  0.700  0.118  0.089  0.110
 0.347  0.790  0.666  0.124  0.089  0.110
 0.354  0.758  0.635  0.122  0.089  0.110
 0.361  0.725  0.591  0.134  0.089  0.110
 0.368  0.686  0.548  0.137  0.089  0.110
 0.375  0.653  0.523  0.130  0.089  0.110
 0.382  0.621  0.475  0.145  0.089  0.110
 0.389  0.590  0.452  0.138  0.089  0.110
 0.396  0.558  0.409  0.148  0.089  0.110
 0.403  0.521  0.370  0.150  0.089  0.110
 0.410  0.475  0.328  0.147  0.089  0.110
 0.417  0.438  0.290  0.148  0.089  0.110
 0.424  0.405  0.247  0.157  0.089  0.110
 0.431  0.361  0.214  0.147  0.089  0.110
 0.438  0.329  0.165  0.163  0.089  0.110
 0.444  0.296  0.122  0.173  0.089  0.110
 0.451  0.256  0.076  0.179  0.089  0.110
 0.458  0.223  0.027  0.195  0.089  0.110
 0.465  0.180 -0.007  0.186  0.089  0.110
 0.472  0.147 -0.057  0.203  0.089  0.110
 0.479  0.101 -0.094  0.194  0.089  0.110
 0.486  0.061 -0.149  0.209  0.089  0.110
 0.493  0.016 -0.190  0.206  0.089  0.110
 0.500 -0.025 -0.241  0.216  0.089  0.110
 0.507 -0.077 -0.285  0.207  0.089  0.110
 0.514 -0.121 -0.337  0.215  0.089  0.110
 0.521 -0.152 -0.380  0.227  0.089  0.110
 0.528 -0.205 -0.414  0.208  0.089  0.110
 0.535 -0.247 -0.442  0.195  0.089  0.110
 0.542 -0.279 -0.467  0.187  0.089  0.110
 0.549 -0.315 -0.484  0.168  0.089  0.110
 0.556 -0.348 -0.494  0.145  0.089  0.110
 0.562 -0.373 -0.501  0.127  0.089  0.110
 0.569 -0.392 -0.491  0.099  0.089  0.110
 0.576 -0.415 -0.479  0.063  0.089  0.110
 0.583 -0.434 -0.450  0.016  0.089  0.110
 0.590 -0.405 -0.424  0.018  0.089  0.110
 0.597 -0.398 -0.384  0.014  0.089  0.110
 0.604 -0.381 -0.354  0.028  0.089  0.110
 0.611 -0.359 -0.322  0.037  0.089  0.110
 0.618 -0.344 -0.288  0.056  0.089  0.110
 0.625 -0.308 -0.241  0.068  0.089  0.110
 0.632 -0.280 -0.194  0.087  0.089  0.110
 0.639 -0.253 -0.153  0.101  0.089  0.110
 0.646 -0.217 -0.120  0.097  0.089  0.110
 0.653 -0.180 -0.084  0.096  0.089  0.110
 0.660 -0.145 -0.054  0.091  0.089  0.110
 0.667 -0.117 -0.032  0.086  0.089  0.110
 0.674 -0.101 -0.018  0.083  0.089  0.110
 0.681 -0.067 -0.008  0.059  0.089  0.110
 0.688 -0.048 -0.002  0.046  0.089  0.110
 0.694 -0.027  0.001  0.029  0.089  0.110
 0.701 -0.007  0.008  0.016  0.089  0.110
 0.708  0.015  0.020  0.005  0.089  0.110
 0.715  0.014  0.016  0.003  0.089  0.110
 0.722  0.017  0.012  0.005  0.089  0.110
 0.729  0.011  0.002  0.009  0.089  0.110
 0.736  0.005 -0.030  0.035  0.089  0.110
 0.743  0.002 -0.069  0.071  0.089  0.110
 0.750 -0.025 -0.103  0.078  0.089  0.110
 0.757 -0.027 -0.141  0.113  0.089  0.110
 0.764 -0.044 -0.175  0.130  0.089  0.110
 0.771 -0.060 -0.203  0.142  0.089  0.110
 0.778 -0.081 -0.240  0.159  0.089  0.110
 0.785 -0.115 -0.267  0.152  0.089  0.110
 0.792 -0.148 -0.303  0.154  0.089  0.110
 0.799 -0.184 -0.322  0.138  0.089  0.110
 0.806 -0.214 -0.355  0.141  0.089  0.110
 0.812 -0.240 -0.394  0.154  0.089  0.110
 0.819 -0.283 -0.431  0.147  0.089  0.110
 0.826 -0.306 -0.459  0.153  0.089  0.110
 0.833 -0.344 -0.489  0.145  0.089  0.110
 0.840 -0.379 -0.522  0.142  0.089  0.110
 0.847 -0.403 -0.539  0.135  0.089  0.110
 0.854 -0.432 -0.561  0.129  0.089  0.110
 0.861 -0.458 -0.579  0.121  0.089  0.110
 0.868 -0.493 -0.601  0.108  0.089  0.110
 0.875 -0.521 -0.621  0.099  0.089  0.110
 0.882 -0.538 -0.632  0.094  0.089  0.110
 0.889 -0.556 -0.642  0.086  0.089  0.110
 0.896 -0.572 -0.649  0.077  0.089  0.110
 0.903 -0.583 -0.660  0.077  0.089  0.110
 0.910 -0.602 -0.674  0.072  0.089  0.110
 0.917 -0.607 -0.688  0.080  0.089  0.110
 0.924 -0.621 -0.700  0.079  0.089  0.110
 0.931 -0.631 -0.712  0.081  0.089  0.110
 0.938 -0.640 -0.717  0.076  0.089  0.110
 0.944 -0.654 -0.730  0.076  0.089  0.110
 0.951 -0.665 -0.739  0.073  0.089  0.110
 0.958 -0.680 -0.757  0.076  0.089  0.110
 0.965 -0.697 -0.766  0.069  0.089  0.110
 0.972 -0.707 -0.790  0.082  0.089  0.110
 0.979 -0.717 -0.813  0.095  0.089  0.110
 0.986 -0.731 -0.832  0.100  0.089  0.110
 0.993 -0.735 -0.849  0.114  0.089  0.110
 1.000 -0.746 -0.861  0.115  0.089  0.110
 1.007 -0.766 -0.871  0.105  0.089  0.110
 1.014 -0.784 -0.878  0.094  0.089  0.110
 1.021 -0.794 -0.884  0.090  0.089  0.110
 1.028 -0.800 -0.880  0.080  0.089  0.110
 1.035 -0.824 -0.867  0.042  0.089  0.110
 1.042 -0.811 -0.848  0.037  0.089  0.110
 1.049 -0.811 -0.822  0.010  0.089  0.110
 1.056 -0.790 -0.795  0.004  0.089  0.110
 1.062 -0.777 -0.755  0.022  0.089  0.110
 1.069 -0.752 -0.709  0.044  0.089  0.110
 1.076 -0.724 -0.651  0.073  0.089  0.110
 1.083 -0.682 -0.586  0.097  0.089  0.110
 1.090 -0.636 -0.508  0.128  0.089  0.110
 1.097 -0.582 -0.426  0.157  0.089  0.110
 1.104 -0.528 -0.341  0.187  0.089  0.110
 1.111 -0.470 -0.252  0.218  0.089  0.110
 1.118 -0.397 -0.163  0.234  0.089  0.110
 1.125 -0.325 -0.061  0.264  0.089  0.110
 1.132 -0.247  0.038  0.285  0.089  0.110
 1.139 -0.167  0.131  0.298  0.089  0.110
 1.146 -0.083  0.239  0.323  0.089  0.110
 1.153  0.009  0.342  0.334  0.089  0.110
 1.160  0.103  0.444  0.341  0.089  0.110
 1.167  0.197  0.548  0.351  0.089  0.110
 1.174  0.292  0.633  0.342  0.089  0.110
 1.181  0.385  0.708  0.323  0.089  0.110
 1.188  0.471  0.771  0.301  0.089  0.110
 1.194  0.555  0.816  0.262  0.089  0.110
 1.201  0.628  0.864  0.236  0.089  0.110
 1.208  0.699  0.908  0.209  0.089  0.110
 1.215  0.764  0.956  0.192  0.089  0.110
 1.222  0.825  0.979  0.155  0.089  0.110
 1.229  0.885  1.010  0.125  0.089  0.110
 1.236  0.925  1.032  0.107  0.089  0.110
 1.243  0.956  1.047  0.091  0.089  0.110
 1.250  0.985  1.064  0.079  0.089  0.110
 1.257  1.002  1.054  0.052  0.089  0.110
 1.264  1.025  1.067  0.043  0.089  0.110
 1.271  1.034  1.061  0.028  0.089  0.110
 1.278  1.041  1.033  0.007  0.089  0.110
 1.285  1.038  1.018  0.020  0.089  0.110
 1.292  1.041  1.004  0.037  0.089  0.110
 1.299  1.025  1.017  0.007  0.089  0.110
 1.306  1.036  0.981  0.055  0.089  0.110
 1.312  1.028  0.964  0.064  0.089  0.110
 1.319  1.010  0.952  0.058  0.089  0.110
 1.326  0.986  0.908  0.077  0.089  0.110
 1.333  0.957  0.902  0.055  0.089  0.110
 1.340  0.944  0.877  0.067  0.089  0.110
 1.347  0.922  0.852  0.070  0.089  0.110
 1.354  0.908  0.801  0.107  0.089  0.110
 1.361  0.883  0.769  0.114  0.089  0.110
 1.368  0.855  0.731  0.124  0.089  0.110
 1.375  0.822  0.688  0.134  0.089  0.110
 1.382  0.789  0.645  0.143  0.089  0.110
 1.389  0.754  0.607  0.146  0.089  0.110
 1.396  0.721  0.566  0.155  0.089  0.110
 1.403  0.685  0.519  0.166  0.089  0.110
 1.410  0.648  0.486  0.162  0.089  0.110
 1.417  0.612  0.435  0.176  0.089  0.110
 1.424  0.571  0.396  0.175  0.089  0.110
 1.431  0.533  0.351  0.182  0.089  0.110
 1.438  0.486  0.302  0.183  0.089  0.110
 1.444  0.446  0.276  0.169  0.089  0.110
 1.451  0.402  0.228  0.174  0.089  0.110
 1.458  0.365  0.187  0.178  0.089  0.110
 1.465  0.320  0.145  0.174  0.089  0.110
 1.472  0.283  0.102  0.181  0.089  0.110
 1.479  0.236  0.059  0.177  0.089  0.110
 1.486  0.191  0.010  0.180  0.089  0.110
 1.493  0.149 -0.048  0.197  0.089  0.110
 1.500  0.111 -0.090  0.200  0.089  0.110
 1.507  0.065 -0.136  0.201  0.089  0.110
 1.514  0.029 -0.193  0.221  0.089  0.110
 1.521 -0.021 -0.246  0.225  0.089  0.110
 1.528 -0.071 -0.296  0.224  0.089  0.110
 1.535 -0.109 -0.344  0.234  0.089  0.110
 1.542 -0.159 -0.394  0.234  0.089  0.110
 1.549 -0.199 -0.434  0.234  0.089  0.110
 1.556 -0.248 -0.476  0.227  0.089  0.110
 1.562 -0.303 -0.508  0.204  0.089  0.110
 1.569 -0.342 -0.534  0.192  0.089  0.110
 1.576 -0.380 -0.549  0.168  0.089  0.110
 1.583 -0.412 -0.564  0.152  0.089  0.110
 1.590 -0.442 -0.569  0.127  0.089  0.110
 1.597 -0.467 -0.562  0.095  0.089  0.110
 1.604 -0.479 -0.547  0.068  0.089  0.110
 1.611 -0.480 -0.524  0.043  0.089  0.110
 1.618 -0.483 -0.498  0.015  0.089  0.110
 1.625 -0.451 -0.461  0.009  0.089  0.110
 1.632 -0.438 -0.424  0.014  0.089  0.110
 1.639 -0.427 -0.376  0.051  0.089  0.110
 1.646 -0.393 -0.331  0.062  0.089  0.110
 1.653 -0.375 -0.277  0.098  0.089  0.110
 1.660 -0.328 -0.223  0.105  0.089  0.110
 1.667 -0.284 -0.172  0.112  0.089  0.110
 1.674 -0.259 -0.124  0.135  0.089  0.110
 1.681 -0.217 -0.076  0.141  0.089  0.110
 1.688 -0.172 -0.039  0.133  0.089  0.110
 1.694 -0.128 -0.001  0.128  0.089  0.110
 1.701 -0.084  0.029  0.114  0.089  0.110
 1.708 -0.041  0.053  0.095  0.089  0.110
 1.715 -0.012  0.074  0.087  0.089  0.110
 1.722  0.019  0.081  0.063  0.089  0.110
 1.729  0.041  0.107  0.066  0.089  0.110
 1.736  0.066  0.117  0.051  0.089  0.110
 1.743  0.086  0.122  0.036  0.089  0.110
 1.750  0.117  0.129  0.013  0.089  0.110
 1.757  0.121  0.130  0.010  0.089  0.110
 1.764  0.123  0.125  0.002  0.089  0.110
 1.771  0.104  0.099  0.004  0.089  0.110
 1.778  0.103  0.072  0.031  0.089  0.110
 1.785  0.102  0.030  0.071  0.089  0.110
 1.792  0.093  0.007  0.085  0.089  0.110
 1.799  0.079 -0.030  0.109  0.089  0.110
 1.806  0.061 -0.068  0.128  0.089  0.110
 1.812  0.043 -0.102  0.145  0.089  0.110
 1.819  0.018 -0.122  0.140  0.089  0.110
 1.826 -0.018 -0.145  0.127  0.089  0.110
 1.833 -0.048 -0.186  0.138  0.089  0.110
 1.840 -0.079 -0.213  0.133  0.089  0.110
 1.847 -0.111 -0.239  0.127  0.089  0.110
 1.854 -0.148 -0.261  0.112  0.089  0.110
 1.861 -0.171 -0.280  0.109  0.089  0.110
 1.868 -0.188 -0.300  0.112  0.089  0.110
 1.875 -0.205 -0.315  0.109  0.089  0.110
 1.882 -0.239 -0.330  0.090  0.089  0.110
 1.889 -0.260 -0.362  0.101  0.089  0.110
 1.896 -0.294 -0.390  0.095  0.089  0.110
 1.903 -0.320 -0.410  0.090  0.089  0.110
 1.910 -0.338 -0.430  0.091  0.089  0.110
 1.917 -0.345 -0.443  0.098  0.089  0.110
 1.924 -0.363 -0.458  0.094  0.089  0.110
 1.931 -0.385 -0.481  0.095  0.089  0.110
 1.938 -0.409 -0.490  0.080  0.089  0.110
 1.944 -0.424 -0.507  0.083  0.089  0.110
 1.951 -0.433 -0.520  0.087  0.089  0.110
 1.958 -0.458 -0.536  0.078  0.089  0.110
 1.965 -0.475 -0.558  0.082  0.089  0.110
 1.972 -0.485 -0.570  0.085  0.089  0.110
 1.979 -0.500 -0.594  0.094  0.089  0.110
 1.986 -0.521 -0.612  0.091  0.089  0.110
 1.993 -0.543 -0.628  0.085  0.089  0.110
 2.000 -0.545 -0.653  0.108  0.089  0.110
 2.007 -0.570 -0.678  0.107  0.089  0.110
 2.014 -0.587 -0.702  0.115  0.089  0.110
 2.021 -0.606 -0.726  0.119  0.089  0.110
 2.028 -0.629 -0.751  0.122  0.089  0.110
 2.035 -0.653 -0.771  0.118  0.089  0.110
 2.042 -0.673 -0.788  0.114  0.089  0.110
 2.049 -0.697 -0.808  0.110  0.089  0.110
 2.056 -0.717 -0.818  0.101  0.089  0.110
 2.062 -0.728 -0.816  0.088  0.089  0.110
 2.069 -0.746 -0.808  0.061  0.089  0.110
 2.076 -0.745 -0.791  0.045  0.089  0.110
 2.083 -0.751 -0.766  0.014  0.089  0.110
 2.090 -0.725 -0.732  0.007  0.089  0.110
 2.097 -0.715 -0.679  0.037  0.089  0.110
 2.104 -0.694 -0.626  0.069  0.089  0.110
 2.111 -0.654 -0.566  0.088  0.089  0.110
 2.118 -0.611 -0.497  0.114  0.089  0.110
 2.125 -0.570 -0.429  0.141  0.089  0.110
 2.132 -0.514 -0.355  0.160  0.089  0.110
 2.139 -0.460 -0.272  0.189  0.089  0.110
 2.146 -0.397 -0.180  0.218  0.089  0.110
 2.153 -0.330 -0.086  0.245  0.089  0.110
 2.160 -0.258  0.011  0.270  0.089  0.110
 2.167 -0.181  0.111  0.293  0.089  0.110
 2.174 -0.107  0.205  0.312  0.089  0.110
 2.181 -0.018  0.313  0.332  0.089  0.110
 2.188  0.076  0.402  0.326  0.089  0.110
 2.194  0.166  0.501  0.336  0.089  0.110
 2.201  0.250  0.571  0.321  0.089  0.110
 2.208  0.334  0.668  0.335  0.089  0.110
 2.215  0.418  0.717  0.300  0.089  0.110
 2.222  0.500  0.773  0.274  0.089  0.110
 2.229  0.562  0.829  0.267  0.089  0.110
 2.236  0.614  0.874  0.260  0.089  0.110
 2.243  0.685  0.894  0.210  0.089  0.110
 2.250  0.767  0.920  0.153  0.089  0.110
 2.257  0.830  0.943  0.114  0.089  0.110
 2.264  0.873  0.963  0.090  0.089  0.110
 2.271  0.912  0.988  0.076  0.089  0.110
 2.278  0.936  0.997  0.062  0.089  0.110
 2.285  0.953  0.992  0.040  0.089  0.110
 2.292  0.965  1.002  0.037  0.089  0.110
 2.299  0.969  0.999  0.031  0.089  0.110
 2.306  0.976  0.979  0.003  0.089  0.110
 2.312  0.967  0.965  0.002  0.089  0.110
 2.319  0.964  0.961  0.002  0.089  0.110
 2.326  0.977  0.949  0.028  0.089  0.110
 2.333  0.963  0.933  0.030  0.089  0.110
 2.340  0.959  0.907  0.052  0.089  0.110
 2.347  0.943  0.901  0.042  0.089  0.110
 2.354  0.925  0.873  0.052  0.089  0.110
 2.361  0.924  0.848  0.076  0.089  0.110
 2.368  0.898  0.823  0.075  0.089  0.110
 2.375  0.895  0.799  0.095  0.089  0.110
 2.382  0.863  0.766  0.096  0.089  0.110
 2.389  0.822  0.721  0.101  0.089  0.110
 2.396  0.789  0.673  0.115  0.089  0.110
 2.403  0.768  0.639  0.128  0.089  0.110
 2.410  0.742  0.591  0.151  0.089  0.110
 2.417  0.708  0.543  0.165  0.089  0.110
 2.424  0.670  0.504  0.166  0.089  0.110
 2.431  0.634  0.463  0.171  0.089  0.110
 2.438  0.589  0.417  0.172  0.089  0.110
 2.444  0.551  0.367  0.184  0.089  0.110
 2.451  0.503  0.321  0.182  0.089  0.110
 2.458  0.467  0.279  0.187  0.089  0.110
 2.465  0.428  0.238  0.190  0.089  0.110
 2.472  0.386  0.186  0.199  0.089  0.110
 2.479  0.337  0.142  0.194  0.089  0.110
 2.486  0.284  0.097  0.187  0.089  0.110
 2.493  0.238  0.049  0.189  0.089  0.110
 2.500  0.196  0.018  0.178  0.089  0.110
 2.507  0.151 -0.026  0.177  0.089  0.110
 2.514  0.103 -0.081  0.184  0.089  0.110
 2.521  0.061 -0.114  0.174  0.089  0.110
 2.528  0.017 -0.144  0.160  0.089  0.110
 2.535 -0.009 -0.186  0.177  0.089  0.110
 2.542 -0.048 -0.248  0.200  0.089  0.110
 2.549 -0.100 -0.312  0.212  0.089  0.110
 2.556 -0.155 -0.371  0.215  0.089  0.110
 2.562 -0.208 -0.420  0.211  0.089  0.110
 2.569 -0.253 -0.462  0.209  0.089  0.110
 2.576 -0.279 -0.511  0.232  0.089  0.110
 2.583 -0.322 -0.557  0.234  0.089  0.110
 2.590 -0.362 -0.590  0.228  0.089  0.110
 2.597 -0.422 -0.615  0.193  0.089  0.110
 2.604 -0.468 -0.637  0.169  0.089  0.110
 2.611 -0.505 -0.658  0.153  0.089  0.110
 2.618 -0.534 -0.672  0.137  0.089  0.110
 2.625 -0.560 -0.676  0.115  0.089  0.110
 2.632 -0.596 -0.672  0.076  0.089  0.110
 2.639 -0.595 -0.646  0.050  0.089  0.110
 2.646 -0.600 -0.605  0.004  0.089  0.110
 2.653 -0.571 -0.551  0.020  0.089  0.110
 2.660 -0.551 -0.507  0.044  0.089  0.110
 2.667 -0.533 -0.467  0.066  0.089  0.110
 2.674 -0.516 -0.420  0.097  0.089  0.110
 2.681 -0.482 -0.365  0.118  0.089  0.110
 2.688 -0.441 -0.321  0.121  0.089  0.110
 2.694 -0.409 -0.272  0.138  0.089  0.110
 2.701 -0.360 -0.222  0.138  0.089  0.110
 2.708 -0.317 -0.158  0.160  0.089  0.110
 2.715 -0.275 -0.101  0.175  0.089  0.110
 2.722 -0.220 -0.047  0.174  0.089  0.110
 2.729 -0.173 -0.015  0.159  0.089  0.110
 2.736 -0.121  0.031  0.152  0.089  0.110
 2.743 -0.085  0.050  0.136  0.089  0.110
 2.750 -0.045  0.086  0.131  0.089  0.110
 2.757 -0.012  0.088  0.101  0.089  0.110
 2.764  0.022  0.108  0.087  0.089  0.110
 2.771  0.049  0.125  0.076  0.089  0.110
 2.778  0.067  0.128  0.061  0.089  0.110
 2.785  0.081  0.144  0.063  0.089  0.110
 2.792  0.077  0.110  0.033  0.089  0.110
 2.799  0.078  0.092  0.015  0.089  0.110
 2.806  0.069  0.063  0.006  0.089  0.110
 2.812  0.082  0.048  0.033  0.089  0.110
 2.819  0.067  0.033  0.033  0.089  0.110
 2.826  0.066  0.015  0.050  0.089  0.110
 2.833  0.053 -0.003  0.056  0.089  0.110
 2.840  0.041 -0.024  0.065  0.089  0.110
 2.847  0.008 -0.045  0.053  0.089  0.110
 2.854 -0.017 -0.071  0.053  0.089  0.110
 2.861 -0.037 -0.102  0.065  0.089  0.110
 2.868 -0.054 -0.132  0.078  0.089  0.110
 2.875 -0.073 -0.145  0.072  0.089  0.110
 2.882 -0.094 -0.165  0.071  0.089  0.110
 2.889 -0.112 -0.182  0.069  0.089  0.110
 2.896 -0.134 -0.203  0.069  0.089  0.110
 2.903 -0.160 -0.233  0.073  0.089  0.110
 2.910 -0.180 -0.255  0.075  0.089  0.110
 2.917 -0.192 -0.278  0.085  0.089  0.110
 2.924 -0.212 -0.287  0.074  0.089  0.110
 2.931 -0.229 -0.288  0.059  0.089  0.110
 2.938 -0.243 -0.289  0.046  0.089  0.110
 2.944 -0.261 -0.304  0.043  0.089  0.110
 2.951 -0.279 -0.305  0.026  0.089  0.110
 2.958 -0.280 -0.308  0.028  0.089  0.110
 2.965 -0.296 -0.318  0.021  0.089  0.110
 2.972 -0.292 -0.339  0.047  0.089  0.110
 2.979 -0.302 -0.350  0.048  0.089  0.110
 2.986 -0.315 -0.365  0.049  0.089  0.110
 2.993 -0.317 -0.358  0.041  0.089  0.110
 3.000 -0.319 -0.368  0.048  0.089  0.110
 3.007 -0.336 -0.386  0.050  0.089  0.110
 3.014 -0.347 -0.411  0.063  0.089  0.110
 3.021 -0.374 -0.434  0.059  0.089  0.110
 3.028 -0.383 -0.453  0.070  0.089  0.110
 3.035 -0.401 -0.466  0.064  0.089  0.110
 3.042 -0.408 -0.501  0.093  0.089  0.110
 3.049 -0.419 -0.534  0.114  0.089  0.110
 3.056 -0.441 -0.561  0.120  0.089  0.110
 3.062 -0.463 -0.583  0.120  0.089  0.110
 3.069 -0.493 -0.599  0.106  0.089  0.110
 3.076 -0.515 -0.626  0.111  0.089  0.110
 3.083 -0.541 -0.644  0.102  0.089  0.110
 3.090 -0.555 -0.645  0.089  0.089  0.110
 3.097 -0.566 -0.635  0.069  0.089  0.110
 3.104 -0.578 -0.615  0.036  0.089  0.110
 3.111 -0.576 -0.595  0.018  0.089  0.110
 3.118 -0.581 -0.567  0.014  0.089  0.110
 3.125 -0.575 -0.531  0.045  0.089  0.110
 3.132 -0.544 -0.486  0.058  0.089  0.110
 3.139 -0.512 -0.438  0.074  0.089  0.110
 3.146 -0.483 -0.379  0.105  0.089  0.110
 3.153 -0.445 -0.314  0.132  0.089  0.110
 3.160 -0.401 -0.229  0.173  0.089  0.110
 3.167 -0.350 -0.145  0.205  0.089  0.110
 3.174 -0.291 -0.073  0.219  0.089  0.110
 3.181 -0.230  0.007  0.237  0.089  0.110
 3.188 -0.168  0.095  0.263  0.089  0.110
 3.194 -0.098  0.180  0.278  0.089  0.110
 3.201 -0.022  0.271  0.293  0.089  0.110
 3.208  0.059  0.359  0.301  0.089  0.110
 3.215  0.142  0.443  0.302  0.089  0.110
 3.222  0.222  0.525  0.304  0.089  0.110
 3.229  0.301  0.595  0.294  0.089  0.110
 3.236  0.378  0.654  0.277  0.089  0.110
 3.243  0.449  0.701  0.252  0.089  0.110
 3.250  0.518  0.736  0.218  0.089  0.110
 3.257  0.575  0.783  0.208  0.089  0.110
 3.264  0.638  0.810  0.172  0.089  0.110
 3.271  0.695  0.839  0.145  0.089  0.110
 3.278  0.734  0.874  0.140  0.089  0.110
 3.285  0.771  0.879  0.108  0.089  0.110
 3.292  0.808  0.898  0.091  0.089  0.110
 3.299  0.829  0.911  0.083  0.089  0.110
 3.306  0.856  0.907  0.051  0.089  0.110
 3.312  0.871  0.910  0.040  0.089  0.110
 3.319  0.882  0.915  0.034  0.089  0.110
 3.326  0.899  0.917  0.019  0.089  0.110
 3.333  0.898  0.909  0.011  0.089  0.110
 3.340  0.897  0.914  0.017  0.089  0.110
 3.347  0.896  0.890  0.006  0.089  0.110
 3.354  0.897  0.887  0.009  0.089  0.110
 3.361  0.886  0.871  0.015  0.089  0.110
 3.368  0.890  0.861  0.029  0.089  0.110
 3.375  0.877  0.844  0.032  0.089  0.110
 3.382  0.868  0.831  0.037  0.089  0.110
 3.389  0.850  0.818  0.031  0.089  0.110
 3.396  0.833  0.805  0.027  0.089  0.110
 3.403  0.817  0.782  0.034  0.089  0.110
 3.410  0.792  0.751  0.041  0.089  0.110
 3.417  0.780  0.731  0.049  0.089  0.110
 3.424  0.756  0.710  0.046  0.089  0.110
 3.431  0.744  0.652  0.092  0.089  0.110
 3.438  0.720  0.611  0.108  0.089  0.110
 3.444  0.693  0.581  0.111  0.089  0.110
 3.451  0.663  0.529  0.133  0.089  0.110
 3.458  0.625  0.488  0.137  0.089  0.110
 3.465  0.587  0.454  0.132  0.089  0.110
 3.472  0.549  0.386  0.163  0.089  0.110
 3.479  0.513  0.344  0.169  0.089  0.110
 3.486  0.474  0.316  0.158  0.089  0.110
 3.493  0.430  0.258  0.171  0.089  0.110
 3.500  0.375  0.220  0.155  0.089  0.110
 3.507  0.338  0.157  0.181  0.089  0.110
 3.514  0.299  0.115  0.184  0.089  0.110
 3.521  0.264  0.068  0.196  0.089  0.110
 3.528  0.213  0.018  0.195  0.089  0.110
 3.535  0.167 -0.039  0.205  0.089  0.110
 3.542  0.121 -0.090  0.210  0.089  0.110
 3.549  0.069 -0.137  0.206  0.089  0.110
 3.556  0.018 -0.192  0.210  0.089  0.110
 3.562 -0.039 -0.246  0.207  0.089  0.110
 3.569 -0.088 -0.303  0.215  0.089  0.110
 3.576 -0.126 -0.359  0.232  0.089  0.110
 3.583 -0.161 -0.404  0.243  0.089  0.110
 3.590 -0.215 -0.447  0.231  0.089  0.110
 3.597 -0.269 -0.478  0.209  0.089  0.110
 3.604 -0.318 -0.516  0.197  0.089  0.110
 3.611 -0.358 -0.534  0.176  0.089  0.110
 3.618 -0.395 -0.548  0.152  0.089  0.110
 3.625 -0.420 -0.562  0.141  0.089  0.110
 3.632 -0.449 -0.573  0.124  0.089  0.110
 3.639 -0.487 -0.588  0.101  0.089  0.110
 3.646 -0.512 -0.597  0.085  0.089  0.110
 3.653 -0.537 -0.600  0.063  0.089  0.110
 3.660 -0.540 -0.591  0.051  0.089  0.110
 3.667 -0.547 -0.577  0.030  0.089  0.110
 3.674 -0.543 -0.548  0.005  0.089  0.110
 3.681 -0.526 -0.518  0.008  0.089  0.110
 3.688 -0.511 -0.478  0.033  0.089  0.110
 3.694 -0.497 -0.438  0.060  0.089  0.110
 3.701 -0.468 -0.400  0.068  0.089  0.110
 3.708 -0.447 -0.352  0.095  0.089  0.110
 3.715 -0.404 -0.304  0.101  0.089  0.110
 3.722 -0.380 -0.251  0.129  0.089  0.110
 3.729 -0.337 -0.196  0.142  0.089  0.110
 3.736 -0.291 -0.149  0.143  0.089  0.110
 3.743 -0.242 -0.096  0.147  0.089  0.110
 3.750 -0.198 -0.038  0.160  0.089  0.110
 3.757 -0.150  0.016  0.167  0.089  0.110
 3.764 -0.106  0.063  0.169  0.089  0.110
 3.771 -0.054  0.103  0.157  0.089  0.110
 3.778 -0.009  0.130  0.139  0.089  0.110
 3.785  0.024  0.160  0.137  0.089  0.110
 3.792  0.066  0.183  0.118  0.089  0.110
 3.799  0.100  0.189  0.090  0.089  0.110
 3.806  0.128  0.200  0.073  0.089  0.110
 3.812  0.147  0.202  0.056  0.089  0.110
 3.819  0.162  0.195  0.033  0.089  0.110
 3.826  0.179  0.186  0.008  0.089  0.110
 3.833  0.179  0.172  0.007  0.089  0.110
 3.840  0.171  0.165  0.006  0.089  0.110
 3.847  0.159  0.144  0.014  0.089  0.110
 3.854  0.162  0.129  0.033  0.089  0.110
 3.861  0.158  0.120  0.037  0.089  0.110
 3.868  0.149  0.105  0.044  0.089  0.110
 3.875  0.139  0.119  0.019  0.089  0.110
 3.882  0.134  0.100  0.033  0.089  0.110
 3.889  0.129  0.091  0.038  0.089  0.110
 3.896  0.119  0.086  0.032  0.089  0.110
 3.903  0.094  0.077  0.017  0.089  0.110
 3.910  0.086  0.065  0.021  0.089  0.110
 3.917  0.082  0.060  0.021  0.089  0.110
 3.924  0.082  0.047  0.034  0.089  0.110
 3.931  0.065  0.046  0.018  0.089  0.110
 3.938  0.070  0.039  0.030  0.089  0.110
 3.944  0.065  0.027  0.037  0.089  0.110
 3.951  0.066  0.011  0.055  0.089  0.110
 3.958  0.039  0.001  0.038  0.089  0.110
 3.965  0.046 -0.005  0.051  0.089  0.110
 3.972  0.036 -0.021  0.056  0.089  0.110
 3.979  0.017 -0.029  0.046  0.089  0.110
 3.986  0.010 -0.042  0.052  0.089  0.110
 3.993  0.009 -0.053  0.061  0.089  0.110
 4.000 -0.015 -0.060  0.044  0.089  0.110
 4.007 -0.026 -0.076  0.050  0.089  0.110
 4.014 -0.032 -0.095  0.062  0.089  0.110
 4.021 -0.043 -0.113  0.069  0.089  0.110
 4.028 -0.059 -0.135  0.076  0.089  0.110
 4.035 -0.083 -0.164  0.081  0.089  0.110
 4.042 -0.104 -0.185  0.080  0.089  0.110
 4.049 -0.117 -0.212  0.095  0.089  0.110
 4.056 -0.127 -0.236  0.108  0.089  0.110
 4.062 -0.140 -0.266  0.126  0.089  0.110
 4.069 -0.164 -0.292  0.128  0.089  0.110
 4.076 -0.191 -0.316  0.125  0.089  0.110
 4.083 -0.215 -0.339  0.124  0.089  0.110
 4.090 -0.236 -0.357  0.121  0.089  0.110
 4.097 -0.264 -0.373  0.108  0.089  0.110
 4.104 -0.288 -0.389  0.101  0.089  0.110
 4.111 -0.309 -0.394  0.085  0.089  0.110
 4.118 -0.335 -0.400  0.065  0.089  0.110
 4.125 -0.351 -0.389  0.038  0.089  0.110
 4.132 -0.376 -0.401  0.025  0.089  0.110
 4.139 -0.363 -0.381  0.018  0.089  0.110
 4.146 -0.366 -0.366  0.001  0.089  0.110
 4.153 -0.352 -0.331  0.021  0.089  0.110
 4.160 -0.333 -0.295  0.038  0.089  0.110
 4.167 -0.309 -0.252  0.057  0.089  0.110
 4.174 -0.284 -0.197  0.087  0.089  0.110
 4.181 -0.257 -0.139  0.118  0.089  0.110
 4.188 -0.213 -0.082  0.131  0.089  0.110
 4.194 -0.170 -0.010  0.161  0.089  0.110
 4.201 -0.115  0.053  0.168  0.089  0.110
 4.208 -0.063  0.130  0.194  0.089  0.110
 4.215 -0.007  0.197  0.204  0.089  0.110
 4.222  0.049  0.268  0.219  0.089  0.110
 4.229  0.114  0.333  0.219  0.089  0.110
 4.236  0.174  0.394  0.220  0.089  0.110
 4.243  0.229  0.467  0.238  0.089  0.110
 4.250  0.294  0.509  0.215  0.089  0.110
 4.257  0.351  0.582  0.232  0.089  0.110
 4.264  0.417  0.622  0.205  0.089  0.110
 4.271  0.475  0.664  0.189  0.089  0.110
 4.278  0.519  0.696  0.178  0.089  0.110
 4.285  0.563  0.727  0.164  0.089  0.110
 4.292  0.603  0.744  0.141  0.089  0.110
 4.299  0.648  0.759  0.112  0.089  0.110
 4.306  0.685  0.778  0.094  0.089  0.110
 4.312  0.719  0.789  0.071  0.089  0.110
 4.319  0.740  0.805  0.065  0.089  0.110
 4.326  0.750  0.796  0.047  0.089  0.110
 4.333  0.762  0.799  0.037  0.089  0.110
 4.340  0.769  0.797  0.028  0.089  0.110
 4.347  0.773  0.792  0.020  0.089  0.110
 4.354  0.779  0.796  0.017  0.089  0.110
 4.361  0.780  0.789  0.009  0.089  0.110
 4.368  0.785  0.783  0.002  0.089  0.110
 4.375  0.787  0.777  0.009  0.089  0.110
 4.382  0.781  0.762  0.019  0.089  0.110
 4.389  0.763  0.733  0.029  0.089  0.110
 4.396  0.755  0.722  0.033  0.089  0.110
 4.403  0.742  0.700  0.042  0.089  0.110
 4.410  0.741  0.687  0.054  0.089  0.110
 4.417  0.728  0.663  0.064  0.089  0.110
 4.424  0.713  0.630  0.082  0.089  0.110
 4.431  0.684  0.605  0.079  0.089  0.110
 4.438  0.659  0.576  0.083  0.089  0.110
 4.444  0.640  0.543  0.096  0.089  0.110
 4.451  0.609  0.499  0.110  0.089  0.110
 4.458  0.582  0.465  0.117  0.089  0.110
 4.465  0.554  0.425  0.129  0.089  0.110
 4.472  0.529  0.382  0.146  0.089  0.110
 4.479  0.504  0.343  0.160  0.089  0.110
 4.486  0.472  0.306  0.166  0.089  0.110
 4.493  0.430  0.267  0.163  0.089  0.110
 4.500  0.381  0.242  0.139  0.089  0.110
 4.507  0.343  0.196  0.146  0.089  0.110
 4.514  0.311  0.164  0.147  0.089  0.110
 4.521  0.277  0.124  0.153  0.089  0.110
 4.528  0.240  0.086  0.154  0.089  0.110
 4.535  0.206  0.057  0.148  0.089  0.110
 4.542  0.171  0.006  0.164  0.089  0.110
 4.549  0.136 -0.034  0.170  0.089  0.110
 4.556  0.088 -0.074  0.162  0.089  0.110
 4.562  0.048 -0.112  0.160  0.089  0.110
 4.569  0.005 -0.154  0.159  0.089  0.110
 4.576 -0.031 -0.202  0.171  0.089  0.110
 4.583 -0.075 -0.249  0.174  0.089  0.110
 4.590 -0.124 -0.291  0.167  0.089  0.110
 4.597 -0.160 -0.341  0.181  0.089  0.110
 4.604 -0.206 -0.383  0.176  0.089  0.110
 4.611 -0.239 -0.427  0.187  0.089  0.110
 4.618 -0.281 -0.476  0.195  0.089  0.110
 4.625 -0.309 -0.519  0.210  0.089  0.110
 4.632 -0.370 -0.553  0.182  0.089  0.110
 4.639 -0.412 -0.589  0.176  0.089  0.110
 4.646 -0.463 -0.616  0.153  0.089  0.110
 4.653 -0.503 -0.643  0.140  0.089  0.110
 4.660 -0.516 -0.665  0.149  0.089  0.110
 4.667 -0.550 -0.681  0.131  0.089  0.110
 4.674 -0.582 -0.687  0.104  0.089  0.110
 4.681 -0.602 -0.684  0.082  0.089  0.110
 4.688 -0.621 -0.671  0.049  0.089  0.110
 4.694 -0.625 -0.653  0.028  0.089  0.110
 4.701 -0.626 -0.632  0.006  0.089  0.110
 4.708 -0.622 -0.610  0.012  0.089  0.110
 4.715 -0.607 -0.578  0.030  0.089  0.110
 4.722 -0.588 -0.541  0.047  0.089  0.110
 4.729 -0.562 -0.496  0.066  0.089  0.110
 4.736 -0.537 -0.457  0.081  0.089  0.110
 4.743 -0.506 -0.408  0.098  0.089  0.110
 4.750 -0.470 -0.371  0.100  0.089  0.110
 4.757 -0.437 -0.322  0.116  0.089  0.110
 4.764 -0.393 -0.271  0.122  0.089  0.110
 4.771 -0.362 -0.224  0.139  0.089  0.110
 4.778 -0.312 -0.171  0.141  0.089  0.110
 4.785 -0.270 -0.141  0.129  0.089  0.110
 4.792 -0.224 -0.090  0.135  0.089  0.110
 4.799 -0.186 -0.048  0.138  0.089  0.110
 4.806 -0.149 -0.011  0.138  0.089  0.110
 4.812 -0.109  0.031  0.140  0.089  0.110
 4.819 -0.068  0.052  0.120  0.089  0.110
 4.826 -0.038  0.080  0.119  0.089  0.110
 4.833 -0.012  0.097  0.109  0.089  0.110
 4.840  0.021  0.128  0.107  0.089  0.110
 4.847  0.061  0.143  0.082  0.089  0.110
 4.854  0.083  0.152  0.070  0.089  0.110
 4.861  0.108  0.166  0.059  0.089  0.110
 4.868  0.123  0.159  0.036  0.089  0.110
 4.875  0.134  0.164  0.030  0.089  0.110
 4.882  0.145  0.156  0.011  0.089  0.110
 4.889  0.140  0.153  0.013  0.089  0.110
 4.896  0.141  0.146  0.005  0.089  0.110
 4.903  0.138  0.136  0.002  0.089  0.110
 4.910  0.132  0.121  0.011  0.089  0.110
 4.917  0.120  0.113  0.006  0.089  0.110
 4.924  0.120  0.110  0.010  0.089  0.110
 4.931  0.126  0.100  0.026  0.089  0.110
 4.938  0.122  0.094  0.028  0.089  0.110
 4.944  0.116  0.084  0.032  0.089  0.110
 4.951  0.100  0.080  0.019  0.089  0.110
 4.958  0.103  0.071  0.032  0.089  0.110
 4.965  0.097  0.073  0.023  0.089  0.110
 4.972  0.088  0.064  0.024  0.089  0.110
 4.979  0.080  0.062  0.018  0.089  0.110
 4.986  0.086  0.067  0.019  0.089  0.110
 4.993  0.074  0.062  0.011  0.089  0.110
 5.000  0.063  0.061  0.002  0.089  0.110
 5.007  0.067  0.063  0.004  0.089  0.110
 5.014  0.070  0.049  0.020  0.089  0.110
 5.021  0.067  0.046  0.020  0.089  0.110
 5.028  0.064  0.036  0.027  0.089  0.110
 5.035  0.057  0.022  0.035  0.089  0.110
 5.042  0.041  0.007  0.034  0.089  0.110
 5.049  0.037 -0.013  0.049  0.089  0.110
 5.056  0.030 -0.020  0.049  0.089  0.110
 5.062  0.023 -0.035  0.057  0.089  0.110
 5.069  0.008 -0.055  0.063  0.089  0.110
 5.076 -0.001 -0.064  0.062  0.089  0.110
 5.083 -0.013 -0.087  0.074  0.089  0.110
 5.090 -0.028 -0.096  0.068  0.089  0.110
 5.097 -0.051 -0.118  0.067  0.089  0.110
 5.104 -0.065 -0.139  0.074  0.089  0.110
 5.111 -0.079 -0.171  0.091  0.089  0.110
 5.118 -0.100 -0.191  0.090  0.089  0.110
 5.125 -0.114 -0.224  0.110  0.089  0.110
 5.132 -0.139 -0.249  0.109  0.089  0.110
 5.139 -0.164 -0.275  0.111  0.089  0.110
 5.146 -0.189 -0.291  0.101  0.089  0.110
 5.153 -0.218 -0.304  0.085  0.089  0.110
 5.160 -0.231 -0.317  0.085  0.089  0.110
 5.167 -0.252 -0.299  0.046  0.089  0.110
 5.174 -0.258 -0.298  0.039  0.089  0.110
 5.181 -0.258 -0.296  0.038  0.089  0.110
 5.188 -0.264 -0.276  0.011  0.089  0.110
 5.194 -0.256 -0.259  0.003  0.089  0.110
 5.201 -0.253 -0.237  0.016  0.089  0.110
 5.208 -0.234 -0.195  0.040  0.089  0.110
 5.215 -0.211 -0.148  0.063  0.089  0.110
 5.222 -0.187 -0.117  0.070  0.089  0.110
 5.229 -0.158 -0.071  0.088  0.089  0.110
 5.236 -0.130 -0.019  0.111  0.089  0.110
 5.243 -0.098  0.029  0.127  0.089  0.110
 5.250 -0.059  0.093  0.152  0.089  0.110
 5.257 -0.023  0.130  0.154  0.089  0.110
 5.264  0.019  0.174  0.156  0.089  0.110
 5.271  0.072  0.219  0.147  0.089  0.110
 5.278  0.117  0.279  0.163  0.089  0.110
 5.285  0.165  0.315  0.151  0.089  0.110
 5.292  0.204  0.359  0.155  0.089  0.110
 5.299  0.251  0.400  0.149  0.089  0.110
 5.306  0.293  0.423  0.130  0.089  0.110
 5.312  0.331  0.451  0.120  0.089  0.110
 5.319  0.364  0.466  0.103  0.089  0.110
 5.326  0.401  0.475  0.075  0.089  0.110
 5.333  0.418  0.496  0.079  0.089  0.110
 5.340  0.440  0.495  0.055  0.089  0.110
 5.347  0.450  0.490  0.040  0.089  0.110
 5.354  0.465  0.488  0.023  0.089  0.110
 5.361  0.472  0.491  0.019  0.089  0.110
 5.368  0.480  0.488  0.009  0.089  0.110
 5.375  0.471  0.471  0.000  0.089  0.110
 5.382  0.465  0.441  0.024  0.089  0.110
 5.389  0.468  0.447  0.020  0.089  0.110
 5.396  0.459  0.439  0.019  0.089  0.110
 5.403  0.452  0.426  0.026  0.089  0.110
 5.410  0.443  0.415  0.027  0.089  0.110
 5.417  0.434  0.392  0.041  0.089  0.110
 5.424  0.433  0.386  0.047  0.089  0.110
 5.431  0.409  0.353  0.056  0.089  0.110
 5.438  0.393  0.332  0.060  0.089  0.110
 5.444  0.372  0.306  0.065  0.089  0.110
 5.451  0.349  0.278  0.070  0.089  0.110
 5.458  0.324  0.256  0.068  0.089  0.110
 5.465  0.306  0.220  0.085  0.089  0.110
 5.472  0.288  0.196  0.091  0.089  0.110
 5.479  0.264  0.169  0.095  0.089  0.110
 5.486  0.243  0.139  0.104  0.089  0.110
 5.493  0.220  0.112  0.108  0.089  0.110
 5.500  0.188  0.089  0.098  0.089  0.110
 5.507  0.159  0.056  0.103  0.089  0.110
 5.514  0.132  0.020  0.112  0.089  0.110
 5.521  0.104 -0.008  0.111  0.089  0.110
 5.528  0.071 -0.040  0.110  0.089  0.110
 5.535  0.050 -0.069  0.118  0.089  0.110
 5.542  0.019 -0.102  0.121  0.089  0.110
 5.549 -0.015 -0.142  0.126  0.089  0.110
 5.556 -0.046 -0.172  0.125  0.089  0.110
 5.562 -0.072 -0.207  0.135  0.089  0.110
 5.569 -0.104 -0.238  0.133  0.089  0.110
 5.576 -0.137 -0.274  0.136  0.089  0.110
 5.583 -0.171 -0.304  0.132  0.089  0.110
 5.590 -0.207 -0.335  0.128  0.089  0.110
 5.597 -0.235 -0.363  0.128  0.089  0.110
 5.604 -0.269 -0.398  0.128  0.089  0.110
 5.611 -0.300 -0.429  0.129  0.089  0.110
 5.618 -0.334 -0.462  0.127  0.089  0.110
 5.625 -0.355 -0.493  0.138  0.089  0.110
 5.632 -0.388 -0.530  0.141  0.089  0.110
 5.639 -0.419 -0.566  0.147  0.089  0.110
 5.646 -0.456 -0.603  0.147  0.089  0.110
 5.653 -0.489 -0.642  0.153  0.089  0.110
 5.660 -0.521 -0.682  0.160  0.089  0.110
 5.667 -0.561 -0.717  0.156  0.089  0.110
 5.674 -0.595 -0.744  0.149  0.089  0.110
 5.681 -0.622 -0.768  0.146  0.089  0.110
 5.688 -0.649 -0.790  0.140  0.089  0.110
 5.694 -0.678 -0.808  0.129  0.089  0.110
 5.701 -0.707 -0.821  0.113  0.089  0.110
 5.708 -0.733 -0.823  0.089  0.089  0.110
 5.715 -0.755 -0.811  0.056  0.089  0.110
 5.722 -0.771 -0.799  0.028  0.089  0.110
 5.729 -0.778 -0.774  0.005  0.089  0.110
 5.736 -0.769 -0.750  0.020  0.089  0.110
 5.743 -0.757 -0.720  0.038  0.089  0.110
 5.750 -0.745 -0.685  0.061  0.089  0.110
 5.757 -0.717 -0.642  0.075  0.089  0.110
 5.764 -0.692 -0.605  0.087  0.089  0.110
 5.771 -0.663 -0.548  0.116  0.089  0.110
 5.778 -0.632 -0.497  0.135  0.089  0.110
 5.785 -0.594 -0.460  0.134  0.089  0.110
 5.792 -0.556 -0.416  0.140  0.089  0.110
 5.799 -0.519 -0.369  0.151  0.089  0.110
 5.806 -0.479 -0.327  0.153  0.089  0.110
 5.812 -0.426 -0.288  0.139  0.089  0.110
 5.819 -0.384 -0.235  0.150  0.089  0.110
 5.826 -0.343 -0.205  0.138  0.089  0.110
 5.833 -0.304 -0.170  0.135  0.089  0.110
 5.840 -0.269 -0.133  0.136  0.089  0.110
 5.847 -0.233 -0.102  0.132  0.089  0.110
 5.854 -0.211 -0.075  0.136  0.089  0.110
 5.861 -0.172 -0.063  0.110  0.089  0.110
 5.868 -0.146 -0.033  0.113  0.089  0.110
 5.875 -0.120 -0.020  0.100  0.089  0.110
 5.882 -0.098 -0.009  0.089  0.089  0.110
 5.889 -0.084  0.017  0.102  0.089  0.110
 5.896 -0.057  0.025  0.082  0.089  0.110
 5.903 -0.041  0.045  0.087  0.089  0.110
 5.910 -0.013  0.064  0.078  0.089  0.110
 5.917  0.009  0.080  0.071  0.089  0.110
 5.924  0.042  0.093  0.052  0.089  0.110
 5.931  0.051  0.112  0.061  0.089  0.110
 5.938  0.070  0.136  0.066  0.089  0.110
 5.944  0.079  0.145  0.066  0.089  0.110
 5.951  0.096  0.153  0.057  0.089  0.110
 5.958  0.097  0.152  0.055  0.089  0.110
 5.965  0.121  0.151  0.030  0.089  0.110
 5.972  0.131  0.162  0.032  0.089  0.110
 5.979  0.153  0.164  0.011  0.089  0.110
 5.986  0.146  0.167  0.022  0.089  0.110
 5.993  0.150  0.170  0.020  0.089  0.110
 6.000  0.168  0.179  0.011  0.089  0.110
 6.007  0.160  0.187  0.027  0.089  0.110
 6.014  0.177  0.184  0.007  0.089  0.110
 6.021  0.171  0.184  0.014  0.089  0.110
 6.028  0.161  0.173  0.012  0.089  0.110
 6.035  0.178  0.178  0.000  0.089  0.110
 6.042  0.175  0.177  0.002  0.089  0.110
 6.049  0.179  0.176  0.003  0.089  0.110
 6.056  0.170  0.172  0.002  0.089  0.110
 6.062  0.164  0.165  0.001  0.089  0.110
 6.069  0.165  0.161  0.003  0.089  0.110
 6.076  0.167  0.149  0.017  0.089  0.110
 6.083  0.158  0.141  0.017  0.089  0.110
 6.090  0.147  0.120  0.026  0.089  0.110
 6.097  0.138  0.105  0.033  0.089  0.110
 6.104  0.119  0.097  0.022  0.089  0.110
 6.111  0.107  0.067  0.039  0.089  0.110
 6.118  0.098  0.054  0.044  0.089  0.110
 6.125  0.089  0.027  0.062  0.089  0.110
 6.132  0.075  0.014  0.061  0.089  0.110
 6.139  0.053 -0.010  0.063  0.089  0.110
 6.146  0.034 -0.026  0.059  0.089  0.110
 6.153  0.013 -0.048  0.061  0.089  0.110
 6.160  0.001 -0.068  0.069  0.089  0.110
 6.167 -0.016 -0.100  0.084  0.089  0.110
 6.174 -0.030 -0.110  0.079  0.089  0.110
 6.181 -0.038 -0.124  0.086  0.089  0.110
 6.188 -0.058 -0.117  0.058  0.089  0.110
 6.194 -0.071 -0.133  0.061  0.089  0.110
 6.201 -0.084 -0.139  0.055  0.089  0.110
 6.208 -0.107 -0.137  0.029  0.089  0.110
 6.215 -0.117 -0.119  0.002  0.089  0.110
 6.222 -0.120 -0.120  0.000  0.089  0.110
 6.229 -0.103 -0.105  0.002  0.089  0.110
 6.236 -0.100 -0.069  0.031  0.089  0.110
 6.243 -0.084 -0.064  0.020  0.089  0.110
 6.250 -0.077 -0.043  0.034  0.089  0.110
 6.257 -0.060 -0.021  0.039  0.089  0.110
 6.264 -0.046  0.008  0.055  0.089  0.110
 6.271 -0.030  0.040  0.071  0.089  0.110
 6.278 -0.008  0.074  0.082  0.089  0.110
 6.285  0.014  0.102  0.089  0.089  0.110
 6.292  0.042  0.135  0.093  0.089  0.110
 6.299  0.072  0.170  0.099  0.089  0.110
 6.306  0.106  0.192  0.086  0.089  0.110
 6.312  0.124  0.211  0.087  0.089  0.110
 6.319  0.153  0.235  0.082  0.089  0.110
 6.326  0.170  0.251  0.081  0.089  0.110
 6.333  0.187  0.249  0.063  0.089  0.110
 6.340  0.207  0.260  0.053  0.089  0.110
 6.347  0.227  0.275  0.049  0.089  0.110
 6.354  0.247  0.284  0.037  0.089  0.110
 6.361  0.263  0.291  0.028  0.089  0.110
 6.368  0.274  0.296  0.022  0.089  0.110
 6.375  0.290  0.297  0.007  0.089  0.110
 6.382  0.286  0.298  0.012  0.089  0.110
 6.389  0.288  0.298  0.010  0.089  0.110
 6.396  0.282  0.288  0.006  0.089  0.110
 6.403  0.283  0.281  0.001  0.089  0.110
 6.410  0.273  0.269  0.003  0.089  0.110
 6.417  0.282  0.253  0.029  0.089  0.110
 6.424  0.273  0.238  0.035  0.089  0.110
 6.431  0.261  0.224  0.037  0.089  0.110
 6.438  0.265  0.201  0.063  0.089  0.110
 6.444  0.247  0.183  0.064  0.089  0.110
 6.451  0.230  0.163  0.066  0.089  0.110
 6.458  0.211  0.148  0.062  0.089  0.110
 6.465  0.204  0.133  0.071  0.089  0.110
 6.472  0.189  0.123  0.066  0.089  0.110
 6.479  0.166  0.112  0.053  0.089  0.110
 6.486  0.144  0.090  0.054  0.089  0.110
 6.493  0.122  0.063  0.058  0.089  0.110
 6.500  0.102  0.037  0.065  0.089  0.110
 6.507  0.087  0.010  0.076  0.089  0.110
 6.514  0.075 -0.014  0.088  0.089  0.110
 6.521  0.052 -0.030  0.082  0.089  0.110
 6.528  0.045 -0.051  0.096  0.089  0.110
 6.535  0.026 -0.071  0.096  0.089  0.110
 6.542 -0.007 -0.094  0.087  0.089  0.110
 6.549 -0.031 -0.116  0.085  0.089  0.110
 6.556 -0.043 -0.141  0.098  0.089  0.110
 6.562 -0.072 -0.159  0.087  0.089  0.110
 6.569 -0.104 -0.187  0.083  0.089  0.110
 6.576 -0.130 -0.225  0.095  0.089  0.110
 6.583 -0.151 -0.263  0.112  0.089  0.110
 6.590 -0.180 -0.297  0.116  0.089  0.110
 6.597 -0.206 -0.325  0.118  0.089  0.110
 6.604 -0.221 -0.354  0.133  0.089  0.110
 6.611 -0.248 -0.373  0.124  0.089  0.110
 6.618 -0.282 -0.400  0.117  0.089  0.110
 6.625 -0.304 -0.424  0.119  0.089  0.110
 6.632 -0.338 -0.447  0.108  0.089  0.110
 6.639 -0.369 -0.462  0.092  0.089  0.110
 6.646 -0.393 -0.479  0.086  0.089  0.110
 6.653 -0.404 -0.495  0.091  0.089  0.110
 6.660 -0.425 -0.509  0.084  0.089  0.110
 6.667 -0.450 -0.520  0.070  0.089  0.110
 6.674 -0.482 -0.533  0.051  0.089  0.110
 6.681 -0.495 -0.558  0.062  0.089  0.110
 6.688 -0.516 -0.584  0.067  0.089  0.110
 6.694 -0.533 -0.614  0.080  0.089  0.110
 6.701 -0.548 -0.636  0.088  0.089  0.110
 6.708 -0.562 -0.663  0.101  0.089  0.110
 6.715 -0.584 -0.684  0.100  0.089  0.110
 6.722 -0.610 -0.704  0.094  0.089  0.110
 6.729 -0.624 -0.717  0.092  0.089  0.110
 6.736 -0.632 -0.721  0.089  0.089  0.110
 6.743 -0.651 -0.721  0.069  0.089  0.110
 6.750 -0.664 -0.670  0.005  0.089  0.110
 6.757 -0.670 -0.661  0.009  0.089  0.110
 6.764 -0.661 -0.634  0.027  0.089  0.110
 6.771 -0.660 -0.616  0.044  0.089  0.110
 6.778 -0.652 -0.598  0.054  0.089  0.110
 6.785 -0.634 -0.573  0.061  0.089  0.110
 6.792 -0.607 -0.543  0.064  0.089  0.110
 6.799 -0.590 -0.499  0.091  0.089  0.110
 6.806 -0.548 -0.454  0.095  0.089  0.110
 6.812 -0.521 -0.420  0.102  0.089  0.110
 6.819 -0.488 -0.388  0.100  0.089  0.110
 6.826 -0.459 -0.348  0.111  0.089  0.110
 6.833 -0.420 -0.307  0.114  0.089  0.110
 6.840 -0.393 -0.254  0.140  0.089  0.110
 6.847 -0.342 -0.209  0.133  0.089  0.110
 6.854 -0.298 -0.165  0.134  0.089  0.110
 6.861 -0.258 -0.118  0.140  0.089  0.110
 6.868 -0.222 -0.067  0.155  0.089  0.110
 6.875 -0.185 -0.036  0.149  0.089  0.110
 6.882 -0.158 -0.015  0.143  0.089  0.110
 6.889 -0.121  0.014  0.136  0.089  0.110
 6.896 -0.084  0.036  0.120  0.089  0.110
 6.903 -0.052  0.054  0.107  0.089  0.110
 6.910 -0.019  0.078  0.098  0.089  0.110
 6.917  0.016  0.102  0.086  0.089  0.110
 6.924  0.047  0.127  0.081  0.089  0.110
 6.931  0.071  0.160  0.090  0.089  0.110
 6.938  0.098  0.206  0.108  0.089  0.110
 6.944  0.127  0.215  0.088  0.089  0.110
 6.951  0.146  0.252  0.106  0.089  0.110
 6.958  0.172  0.247  0.075  0.089  0.110
 6.965  0.194  0.287  0.093  0.089  0.110
 6.972  0.215  0.292  0.078  0.089  0.110
 6.979  0.243  0.335  0.092  0.089  0.110
 6.986  0.261  0.339  0.078  0.089  0.110
 6.993  0.290  0.362  0.072  0.089  0.110
 7.000  0.312  0.377  0.066  0.089  0.110
 7.007  0.326  0.386  0.060  0.089  0.110
 7.014  0.343  0.407  0.064  0.089  0.110
 7.021  0.362  0.416  0.055  0.089  0.110
 7.028  0.382  0.430  0.048  0.089  0.110
 7.035  0.393  0.445  0.053  0.089  0.110
 7.042  0.412  0.472  0.060  0.089  0.110
 7.049  0.426  0.472  0.046  0.089  0.110
 7.056  0.432  0.477  0.045  0.089  0.110
 7.062  0.445  0.481  0.037  0.089  0.110
 7.069  0.451  0.489  0.039  0.089  0.110
 7.076  0.456  0.488  0.033  0.089  0.110
 7.083  0.459  0.463  0.004  0.089  0.110
 7.090  0.456  0.457  0.002  0.089  0.110
 7.097  0.465  0.443  0.022  0.089  0.110
 7.104  0.459  0.444  0.015  0.089  0.110
 7.111  0.452  0.426  0.026  0.089  0.110
 7.118  0.446  0.421  0.025  0.089  0.110
 7.125  0.438  0.411  0.027  0.089  0.110
 7.132  0.431  0.404  0.026  0.089  0.110
 7.139  0.424  0.392  0.032  0.089  0.110
 7.146  0.408  0.371  0.037  0.089  0.110
 7.153  0.396  0.358  0.038  0.089  0.110
 7.160  0.381  0.334  0.047  0.089  0.110
 7.167  0.364  0.309  0.054  0.089  0.110
 7.174  0.353  0.283  0.069  0.089  0.110
 7.181  0.338  0.260  0.077  0.089  0.110
 7.188  0.323  0.242  0.081  0.089  0.110
 7.194  0.308  0.232  0.076  0.089  0.110
 7.201  0.286  0.218  0.068  0.089  0.110
 7.208  0.256  0.209  0.047  0.089  0.110
 7.215  0.234  0.190  0.043  0.089  0.110
 7.222  0.225  0.170  0.054  0.089  0.110
 7.229  0.210  0.150  0.060  0.089  0.110
 7.236  0.193  0.145  0.048  0.089  0.110
 7.243  0.174  0.118  0.056  0.089  0.110
 7.250  0.164  0.127  0.036  0.089  0.110
 7.257  0.161  0.110  0.050  0.089  0.110
 7.264  0.149  0.117  0.031  0.089  0.110
 7.271  0.129  0.099  0.029  0.089  0.110
 7.278  0.129  0.114  0.014  0.089  0.110
 7.285  0.121  0.121  0.000  0.089  0.110
 7.292  0.123  0.130  0.008  0.089  0.110
 7.299  0.128  0.146  0.018  0.089  0.110
 7.306  0.131  0.144  0.013  0.089  0.110
 7.312  0.137  0.153  0.016  0.089  0.110
 7.319  0.147  0.167  0.020  0.089  0.110
 7.326  0.153  0.183  0.030  0.089  0.110
 7.333  0.159  0.182  0.024  0.089  0.110
 7.340  0.163  0.194  0.031  0.089  0.110
 7.347  0.180  0.202  0.022  0.089  0.110
 7.354  0.181  0.215  0.034  0.089  0.110
 7.361  0.180  0.204  0.024  0.089  0.110
 7.368  0.192  0.177  0.015  0.089  0.110
 7.375  0.200  0.203  0.003  0.089  0.110
 7.382  0.199  0.202  0.003  0.089  0.110
 7.389  0.209  0.200  0.009  0.089  0.110
 7.396  0.197  0.193  0.004  0.089  0.110
 7.403  0.189  0.198  0.010  0.089  0.110
 7.410  0.203  0.197  0.005  0.089  0.110
 7.417  0.214  0.202  0.012  0.089  0.110
 7.424  0.208  0.188  0.019  0.089  0.110
 7.431  0.189  0.171  0.017  0.089  0.110
 7.438  0.178  0.170  0.008  0.089  0.110
 7.444  0.179  0.154  0.024  0.089  0.110
 7.451  0.171  0.144  0.027  0.089  0.110
 7.458  0.163  0.124  0.038  0.089  0.110
 7.465  0.164  0.112  0.052  0.089  0.110
 7.472  0.161  0.102  0.058  0.089  0.110
 7.479  0.136  0.089  0.047  0.089  0.110
 7.486  0.118  0.072  0.046  0.089  0.110
 7.493  0.107  0.056  0.051  0.089  0.110
 7.500  0.089  0.045  0.044  0.089  0.110
 7.507  0.078  0.021  0.056  0.089  0.110
 7.514  0.066  0.003  0.063  0.089  0.110
 7.521  0.059 -0.023  0.082  0.089  0.110
 7.528  0.034 -0.045  0.079  0.089  0.110
 7.535  0.023 -0.058  0.081  0.089  0.110
 7.542 -0.009 -0.070  0.060  0.089  0.110
 7.549 -0.027 -0.090  0.062  0.089  0.110
 7.556 -0.052 -0.112  0.060  0.089  0.110
 7.562 -0.065 -0.133  0.068  0.089  0.110
 7.569 -0.085 -0.158  0.072  0.089  0.110
 7.576 -0.104 -0.193  0.089  0.089  0.110
 7.583 -0.121 -0.211  0.090  0.089  0.110
 7.590 -0.145 -0.229  0.084  0.089  0.110
 7.597 -0.168 -0.236  0.067  0.089  0.110
 7.604 -0.188 -0.254  0.065  0.089  0.110
 7.611 -0.208 -0.271  0.063  0.089  0.110
 7.618 -0.234 -0.292  0.057  0.089  0.110
 7.625 -0.255 -0.304  0.048  0.089  0.110
 7.632 -0.271 -0.313  0.042  0.089  0.110
 7.639 -0.283 -0.323  0.039  0.089  0.110
 7.646 -0.290 -0.350  0.059  0.089  0.110
 7.653 -0.312 -0.374  0.062  0.089  0.110
 7.660 -0.327 -0.391  0.064  0.089  0.110
 7.667 -0.344 -0.399  0.055  0.089  0.110
 7.674 -0.368 -0.411  0.043  0.089  0.110
 7.681 -0.378 -0.428  0.050  0.089  0.110
 7.688 -0.386 -0.443  0.057  0.089  0.110
 7.694 -0.394 -0.460  0.065  0.089  0.110
 7.701 -0.419 -0.478  0.059  0.089  0.110
 7.708 -0.441 -0.494  0.052  0.089  0.110
 7.715 -0.465 -0.514  0.048  0.089  0.110
 7.722 -0.478 -0.531  0.053  0.089  0.110
 7.729 -0.497 -0.544  0.047  0.089  0.110
 7.736 -0.509 -0.562  0.052  0.089  0.110
 7.743 -0.520 -0.561  0.041  0.089  0.110
 7.750 -0.529 -0.581  0.052  0.089  0.110
 7.757 -0.550 -0.583  0.032  0.089  0.110
 7.764 -0.568 -0.597  0.029  0.089  0.110
 7.771 -0.571 -0.596  0.025  0.089  0.110
 7.778 -0.578 -0.593  0.014  0.089  0.110
 7.785 -0.581 -0.577  0.004  0.089  0.110
 7.792 -0.586 -0.550  0.037  0.089  0.110
 7.799 -0.574 -0.527  0.048  0.089  0.110
 7.806 -0.542 -0.504  0.038  0.089  0.110
 7.812 -0.533 -0.481  0.052  0.089  0.110
 7.819 -0.509 -0.445  0.064  0.089  0.110
 7.826 -0.484 -0.416  0.069  0.089  0.110
 7.833 -0.477 -0.388  0.090  0.089  0.110
 7.840 -0.448 -0.367  0.082  0.089  0.110
 7.847 -0.419 -0.327  0.093  0.089  0.110
 7.854 -0.397 -0.292  0.105  0.089  0.110
 7.861 -0.355 -0.250  0.105  0.089  0.110
 7.868 -0.329 -0.223  0.107  0.089  0.110
 7.875 -0.304 -0.184  0.121  0.089  0.110
 7.882 -0.262 -0.156  0.106  0.089  0.110
 7.889 -0.231 -0.124  0.107  0.089  0.110
 7.896 -0.196 -0.101  0.095  0.089  0.110
 7.903 -0.167 -0.060  0.107  0.089  0.110
 7.910 -0.129 -0.028  0.102  0.089  0.110
 7.917 -0.096  0.044  0.141  0.089  0.110
 7.924 -0.064  0.077  0.141  0.089  0.110
 7.931 -0.027  0.110  0.138  0.089  0.110
 7.938  0.020  0.153  0.134  0.089  0.110
 7.944  0.061  0.193  0.132  0.089  0.110
 7.951  0.098  0.233  0.136  0.089  0.110
 7.958  0.132  0.268  0.136  0.089  0.110
 7.965  0.171  0.306  0.136  0.089  0.110
 7.972  0.208  0.338  0.131  0.089  0.110
 7.979  0.245  0.378  0.133  0.089  0.110
 7.986  0.279  0.407  0.128  0.089  0.110
 7.993  0.311  0.437  0.126  0.089  0.110
 8.000  0.347  0.455  0.109  0.089  0.110
 8.007  0.378  0.472  0.094  0.089  0.110
 8.014  0.409  0.492  0.083  0.089  0.110
 8.021  0.437  0.519  0.083  0.089  0.110
 8.028  0.470  0.544  0.075  0.089  0.110
 8.035  0.494  0.571  0.078  0.089  0.110
 8.042  0.516  0.583  0.068  0.089  0.110
 8.049  0.536  0.618  0.082  0.089  0.110
 8.056  0.554  0.631  0.077  0.089  0.110
 8.062  0.568  0.640  0.072  0.089  0.110
 8.069  0.587  0.647  0.060  0.089  0.110
 8.076  0.602  0.658  0.057  0.089  0.110
 8.083  0.617  0.666  0.050  0.089  0.110
 8.090  0.632  0.665  0.034  0.089  0.110
 8.097  0.635  0.678  0.043  0.089  0.110
 8.104  0.648  0.688  0.040  0.089  0.110
 8.111  0.658  0.691  0.033  0.089  0.110
 8.118  0.663  0.686  0.023  0.089  0.110
 8.125  0.655  0.697  0.042  0.089  0.110
 8.132  0.670  0.676  0.007  0.089  0.110
 8.139  0.670  0.666  0.003  0.089  0.110
 8.146  0.656  0.646  0.009  0.089  0.110
 8.153  0.659  0.630  0.029  0.089  0.110
 8.160  0.647  0.613  0.033  0.089  0.110
 8.167  0.632  0.598  0.034  0.089  0.110
 8.174  0.622  0.569  0.052  0.089  0.110
 8.181  0.616  0.548  0.067  0.089  0.110
 8.188  0.595  0.531  0.063  0.089  0.110
 8.194  0.573  0.512  0.060  0.089  0.110
 8.201  0.561  0.486  0.075  0.089  0.110
 8.208  0.541  0.471  0.070  0.089  0.110
 8.215  0.522  0.446  0.075  0.089  0.110
 8.222  0.497  0.413  0.084  0.089  0.110
 8.229  0.473  0.381  0.091  0.089  0.110
 8.236  0.449  0.368  0.080  0.089  0.110
 8.243  0.428  0.343  0.085  0.089  0.110
 8.250  0.404  0.319  0.084  0.089  0.110
 8.257  0.384  0.290  0.093  0.089  0.110
 8.264  0.353  0.278  0.075  0.089  0.110
 8.271  0.339  0.254  0.085  0.089  0.110
 8.278  0.317  0.239  0.078  0.089  0.110
 8.285  0.294  0.213  0.080  0.089  0.110
 8.292  0.281  0.193  0.088  0.089  0.110
 8.299  0.256  0.187  0.069  0.089  0.110
 8.306  0.242  0.171  0.071  0.089  0.110
 8.312  0.228  0.160  0.067  0.089  0.110
 8.319  0.204  0.139  0.064  0.089  0.110
 8.326  0.177  0.121  0.056  0.089  0.110
 8.333  0.162  0.111  0.050  0.089  0.110
 8.340  0.153  0.094  0.059  0.089  0.110
 8.347  0.147  0.090  0.057  0.089  0.110
 8.354  0.134  0.081  0.053  0.089  0.110
 8.361  0.115  0.071  0.044  0.089  0.110
 8.368  0.100  0.057  0.043  0.089  0.110
 8.375  0.094  0.053  0.041  0.089  0.110
 8.382  0.080  0.045  0.035  0.089  0.110
 8.389  0.085  0.041  0.043  0.089  0.110
 8.396  0.077  0.041  0.036  0.089  0.110
 8.403  0.076  0.037  0.039  0.089  0.110
 8.410  0.067  0.039  0.027  0.089  0.110
 8.417  0.053  0.036  0.017  0.089  0.110
 8.424  0.056  0.043  0.013  0.089  0.110
 8.431  0.050  0.041  0.008  0.089  0.110
 8.438  0.051  0.048  0.002  0.089  0.110
 8.444  0.039  0.035  0.004  0.089  0.110
 8.451  0.040  0.021  0.019  0.089  0.110
 8.458  0.032  0.011  0.020  0.089  0.110
 8.465  0.037  0.003  0.034  0.089  0.110
 8.472  0.020 -0.012  0.031  0.089  0.110
 8.479  0.017 -0.031  0.048  0.089  0.110
 8.486  0.010 -0.058  0.068  0.089  0.110
 8.493 -0.004 -0.063  0.058  0.089  0.110
 8.500 -0.024 -0.072  0.047  0.089  0.110
 8.507 -0.035 -0.083  0.047  0.089  0.110
 8.514 -0.046 -0.109  0.063  0.089  0.110
 8.521 -0.059 -0.125  0.066  0.089  0.110
 8.528 -0.075 -0.128  0.052  0.089  0.110
 8.535 -0.084 -0.136  0.051  0.089  0.110
 8.542 -0.105 -0.149  0.043  0.089  0.110
 8.549 -0.122 -0.166  0.044  0.089  0.110
 8.556 -0.135 -0.179  0.044  0.089  0.110
 8.562 -0.141 -0.200  0.059  0.089  0.110
 8.569 -0.149 -0.212  0.063  0.089  0.110
 8.576 -0.162 -0.220  0.058  0.089  0.110
 8.583 -0.183 -0.215  0.031  0.089  0.110
 8.590 -0.195 -0.209  0.014  0.089  0.110
 8.597 -0.204 -0.218  0.014  0.089  0.110
 8.604 -0.222 -0.243  0.021  0.089  0.110
 8.611 -0.248 -0.262  0.013  0.089  0.110
 8.618 -0.245 -0.285  0.040  0.089  0.110
 8.625 -0.246 -0.304  0.057  0.089  0.110
 8.632 -0.261 -0.339  0.077  0.089  0.110
 8.639 -0.277 -0.358  0.081  0.089  0.110
 8.646 -0.304 -0.378  0.074  0.089  0.110
 8.653 -0.317 -0.385  0.068  0.089  0.110
 8.660 -0.337 -0.401  0.064  0.089  0.110
 8.667 -0.360 -0.393  0.032  0.089  0.110
 8.674 -0.370 -0.380  0.010  0.089  0.110
 8.681 -0.378 -0.367  0.011  0.089  0.110
 8.688 -0.380 -0.387  0.007  0.089  0.110
 8.694 -0.390 -0.420  0.030  0.089  0.110
 8.701 -0.393 -0.445  0.051  0.089  0.110
 8.708 -0.407 -0.455  0.048  0.089  0.110
 8.715 -0.418 -0.470  0.052  0.089  0.110
 8.722 -0.431 -0.499  0.068  0.089  0.110
 8.729 -0.430 -0.517  0.086  0.089  0.110
 8.736 -0.454 -0.531  0.077  0.089  0.110
 8.743 -0.476 -0.529  0.053  0.089  0.110
 8.750 -0.485 -0.539  0.054  0.089  0.110
 8.757 -0.509 -0.565  0.055  0.089  0.110
 8.764 -0.520 -0.581  0.061  0.089  0.110
 8.771 -0.530 -0.584  0.053  0.089  0.110
 8.778 -0.540 -0.579  0.038  0.089  0.110
 8.785 -0.546 -0.579  0.033  0.089  0.110
 8.792 -0.562 -0.595  0.033  0.089  0.110
 8.799 -0.566 -0.598  0.031  0.089  0.110
 8.806 -0.566 -0.588  0.022  0.089  0.110
 8.812 -0.568 -0.581  0.012  0.089  0.110
 8.819 -0.568 -0.567  0.001  0.089  0.110
 8.826 -0.561 -0.552  0.009  0.089  0.110
 8.833 -0.564 -0.542  0.022  0.089  0.110
 8.840 -0.561 -0.529  0.032  0.089  0.110
 8.847 -0.549 -0.512  0.038  0.089  0.110
 8.854 -0.520 -0.478  0.042  0.089  0.110
 8.861 -0.515 -0.447  0.069  0.089  0.110
 8.868 -0.481 -0.420  0.062  0.089  0.110
 8.875 -0.470 -0.397  0.074  0.089  0.110
 8.882 -0.448 -0.375  0.074  0.089  0.110
 8.889 -0.415 -0.346  0.069  0.089  0.110
 8.896 -0.388 -0.313  0.075  0.089  0.110
 8.903 -0.362 -0.274  0.088  0.089  0.110
 8.910 -0.327 -0.242  0.086  0.089  0.110
 8.917 -0.293 -0.209  0.084  0.089  0.110
 8.924 -0.266 -0.172  0.094  0.089  0.110
 8.931 -0.240 -0.125  0.115  0.089  0.110
 8.938 -0.201 -0.081  0.120  0.089  0.110
 8.944 -0.161 -0.051  0.110  0.089  0.110
 8.951 -0.125 -0.016  0.109  0.089  0.110
 8.958 -0.085  0.026  0.111  0.089  0.110
 8.965 -0.039  0.075  0.114  0.089  0.110
 8.972 -0.004  0.125  0.130  0.089  0.110
 8.979  0.029  0.169  0.140  0.089  0.110
 8.986  0.065  0.217  0.153  0.089  0.110
 8.993  0.112  0.257  0.146  0.089  0.110
 9.000  0.147  0.305  0.159  0.089  0.110
 9.007  0.190  0.341  0.152  0.089  0.110
 9.014  0.234  0.373  0.140  0.089  0.110
 9.021  0.271  0.408  0.137  0.089  0.110
 9.028  0.316  0.451  0.136  0.089  0.110
 9.035  0.351  0.479  0.128  0.089  0.110
 9.042  0.387  0.505  0.118  0.089  0.110
 9.049  0.432  0.536  0.104  0.089  0.110
 9.056  0.464  0.574  0.110  0.089  0.110
 9.062  0.493  0.608  0.115  0.089  0.110
 9.069  0.524  0.629  0.106  0.089  0.110
 9.076  0.546  0.655  0.109  0.089  0.110
 9.083  0.570  0.667  0.097  0.089  0.110
 9.090  0.590  0.692  0.102  0.089  0.110
 9.097  0.611  0.684  0.074  0.089  0.110
 9.104  0.630  0.681  0.052  0.089  0.110
 9.111  0.645  0.689  0.044  0.089  0.110
 9.118  0.663  0.699  0.036  0.089  0.110
 9.125  0.688  0.712  0.025  0.089  0.110
 9.132  0.691  0.722  0.032  0.089  0.110
 9.139  0.701  0.733  0.033  0.089  0.110
 9.146  0.686  0.719  0.033  0.089  0.110
 9.153  0.690  0.726  0.036  0.089  0.110
 9.160  0.691  0.716  0.026  0.089  0.110
 9.167  0.692  0.707  0.016  0.089  0.110
 9.174  0.697  0.684  0.012  0.089  0.110
 9.181  0.688  0.684  0.004  0.089  0.110
 9.188  0.678  0.656  0.022  0.089  0.110
 9.194  0.666  0.649  0.017  0.089  0.110
 9.201  0.659  0.642  0.017  0.089  0.110
 9.208  0.661  0.616  0.045  0.089  0.110
 9.215  0.656  0.592  0.063  0.089  0.110
 9.222  0.644  0.569  0.075  0.089  0.110
 9.229  0.621  0.552  0.068  0.089  0.110
 9.236  0.597  0.526  0.070  0.089  0.110
 9.243  0.575  0.518  0.057  0.089  0.110
 9.250  0.555  0.470  0.085  0.089  0.110
 9.257  0.531  0.440  0.090  0.089  0.110
 9.264  0.513  0.411  0.102  0.089  0.110
 9.271  0.486  0.386  0.099  0.089  0.110
 9.278  0.456  0.352  0.104  0.089  0.110
 9.285  0.430  0.319  0.111  0.089  0.110
 9.292  0.403  0.272  0.130  0.089  0.110
 9.299  0.373  0.273  0.099  0.089  0.110
 9.306  0.339  0.243  0.096  0.089  0.110
 9.312  0.314  0.224  0.090  0.089  0.110
 9.319  0.285  0.196  0.088  0.089  0.110
 9.326  0.267  0.171  0.095  0.089  0.110
 9.333  0.247  0.150  0.096  0.089  0.110
 9.340  0.227  0.119  0.108  0.089  0.110
 9.347  0.200  0.107  0.093  0.089  0.110
 9.354  0.172  0.064  0.108  0.089  0.110
 9.361  0.153  0.057  0.096  0.089  0.110
 9.368  0.133  0.015  0.117  0.089  0.110
 9.375  0.109  0.015  0.094  0.089  0.110
 9.382  0.088 -0.026  0.114  0.089  0.110
 9.389  0.065 -0.034  0.099  0.089  0.110
 9.396  0.044 -0.065  0.108  0.089  0.110
 9.403  0.006 -0.073  0.078  0.089  0.110
 9.410 -0.011 -0.098  0.087  0.089  0.110
 9.417 -0.024 -0.117  0.092  0.089  0.110
 9.424 -0.045 -0.117  0.072  0.089  0.110
 9.431 -0.061 -0.139  0.077  0.089  0.110
 9.438 -0.075 -0.146  0.071  0.089  0.110
 9.444 -0.097 -0.152  0.054  0.089  0.110
 9.451 -0.110 -0.165  0.054  0.089  0.110
 9.458 -0.124 -0.173  0.048  0.089  0.110
 9.465 -0.127 -0.172  0.045  0.089  0.110
 9.472 -0.139 -0.183  0.043  0.089  0.110
 9.479 -0.145 -0.181  0.035  0.089  0.110
 9.486 -0.143 -0.185  0.042  0.089  0.110
 9.493 -0.155 -0.180  0.025  0.089  0.110
 9.500 -0.176 -0.188  0.011  0.089  0.110
 9.507 -0.167 -0.188  0.021  0.089  0.110
 9.514 -0.164 -0.204  0.040  0.089  0.110
 9.521 -0.188 -0.222  0.034  0.089  0.110
 9.528 -0.193 -0.233  0.040  0.089  0.110
 9.535 -0.199 -0.249  0.050  0.089  0.110
 9.542 -0.203 -0.256  0.053  0.089  0.110
 9.549 -0.211 -0.266  0.055  0.089  0.110
 9.556 -0.214 -0.274  0.060  0.089  0.110
 9.562 -0.220 -0.280  0.059  0.089  0.110
 9.569 -0.246 -0.285  0.038  0.089  0.110
 9.576 -0.241 -0.282  0.041  0.089  0.110
 9.583 -0.243 -0.290  0.047  0.089  0.110
 9.590 -0.246 -0.301  0.054  0.089  0.110
 9.597 -0.261 -0.316  0.055  0.089  0.110
 9.604 -0.281 -0.325  0.044  0.089  0.110
 9.611 -0.289 -0.332  0.043  0.089  0.110
 9.618 -0.294 -0.332  0.037  0.089  0.110
 9.625 -0.301 -0.344  0.042  0.089  0.110
 9.632 -0.301 -0.353  0.052  0.089  0.110
 9.639 -0.317 -0.369  0.052  0.089  0.110
 9.646 -0.322 -0.372  0.049  0.089  0.110
 9.653 -0.332 -0.386  0.054  0.089  0.110
 9.660 -0.349 -0.401  0.052  0.089  0.110
 9.667 -0.358 -0.413  0.055  0.089  0.110
 9.674 -0.373 -0.417  0.044  0.089  0.110
 9.681 -0.371 -0.427  0.056  0.089  0.110
 9.688 -0.384 -0.436  0.051  0.089  0.110
 9.694 -0.397 -0.447  0.050  0.089  0.110
 9.701 -0.401 -0.463  0.061  0.089  0.110
 9.708 -0.417 -0.479  0.061  0.089  0.110
 9.715 -0.442 -0.488  0.046  0.089  0.110
 9.722 -0.435 -0.491  0.056  0.089  0.110
 9.729 -0.442 -0.491  0.048  0.089  0.110
 9.736 -0.454 -0.502  0.047  0.089  0.110
 9.743 -0.467 -0.512  0.045  0.089  0.110
 9.750 -0.473 -0.517  0.044  0.089  0.110
 9.757 -0.468 -0.508  0.040  0.089  0.110
 9.764 -0.480 -0.513  0.033  0.089  0.110
 9.771 -0.493 -0.510  0.017  0.089  0.110
 9.778 -0.500 -0.514  0.014  0.089  0.110
 9.785 -0.506 -0.522  0.016  0.089  0.110
 9.792 -0.502 -0.510  0.008  0.089  0.110
 9.799 -0.503 -0.505  0.001  0.089  0.110
 9.806 -0.501 -0.509  0.008  0.089  0.110
 9.812 -0.501 -0.516  0.015  0.089  0.110
 9.819 -0.520 -0.534  0.014  0.089  0.110
 9.826 -0.517 -0.547  0.029  0.089  0.110
 9.833 -0.519 -0.553  0.034  0.089  0.110
 9.840 -0.523 -0.563  0.039  0.089  0.110
 9.847 -0.524 -0.575  0.050  0.089  0.110
 9.854 -0.527 -0.585  0.058  0.089  0.110
 9.861 -0.527 -0.567  0.039  0.089  0.110
 9.868 -0.536 -0.548  0.011  0.089  0.110
 9.875 -0.532 -0.525  0.008  0.089  0.110
 9.882 -0.528 -0.500  0.029  0.089  0.110
 9.889 -0.504 -0.473  0.031  0.089  0.110
 9.896 -0.490 -0.454  0.037  0.089  0.110
 9.903 -0.472 -0.434  0.039  0.089  0.110
 9.910 -0.451 -0.419  0.033  0.089  0.110
 9.917 -0.435 -0.380  0.055  0.089  0.110
 9.924 -0.412 -0.347  0.065  0.089  0.110
 9.931 -0.374 -0.318  0.057  0.089  0.110
 9.938 -0.346 -0.270  0.076  0.089  0.110
 9.944 -0.322 -0.232  0.090  0.089  0.110
 9.951 -0.286 -0.194  0.092  0.089  0.110
 9.958 -0.260 -0.154  0.106  0.089  0.110
 9.965 -0.225 -0.105  0.120  0.089  0.110
 9.972 -0.179 -0.043  0.136  0.089  0.110
 9.979 -0.138  0.004  0.143  0.089  0.110
 9.986 -0.089  0.055  0.144  0.089  0.110
 9.993 -0.046  0.101  0.147  0.089  0.110
10.000  0.000  0.151  0.151  0.089  0.110
10.007  0.043  0.208  0.165  0.089  0.110
10.014  0.091  0.253  0.162  0.089  0.110
10.021  0.145  0.304  0.160  0.089  0.110
10.028  0.195  0.355  0.160  0.089  0.110
10.035  0.240  0.400  0.161  0.089  0.110
10.042  0.284  0.433  0.150  0.089  0.110
10.049  0.332  0.460  0.129  0.089  0.110
10.056  0.369  0.509  0.140  0.089  0.110
10.062  0.413  0.542  0.130  0.089  0.110
10.069  0.454  0.575  0.121  0.089  0.110
10.076  0.494  0.601  0.107  0.089  0.110
10.083  0.526  0.633  0.107  0.089  0.110
10.090  0.559  0.653  0.095  0.089  0.110
10.097  0.582  0.672  0.091  0.089  0.110
10.104  0.613  0.697  0.084  0.089  0.110
10.111  0.639  0.723  0.085  0.089  0.110
10.118  0.657  0.736  0.079  0.089  0.110
10.125  0.673  0.742  0.069  0.089  0.110
10.132  0.693  0.751  0.058  0.089  0.110
10.139  0.710  0.770  0.060  0.089  0.110
10.146  0.722  0.766  0.045  0.089  0.110
10.153  0.737  0.766  0.029  0.089  0.110
10.160  0.741  0.766  0.026  0.089  0.110
10.167  0.754  0.766  0.012  0.089  0.110
10.174  0.759  0.750  0.008  0.089  0.110
10.181  0.750  0.776  0.026  0.089  0.110
10.188  0.754  0.757  0.003  0.089  0.110
10.194  0.766  0.754  0.012  0.089  0.110
10.201  0.748  0.746  0.002  0.089  0.110
10.208  0.740  0.732  0.008  0.089  0.110
10.215  0.743  0.721  0.021  0.089  0.110
10.222  0.741  0.710  0.031  0.089  0.110
10.229  0.730  0.685  0.044  0.089  0.110
10.236  0.707  0.651  0.056  0.089  0.110
10.243  0.701  0.630  0.070  0.089  0.110
10.250  0.681  0.607  0.074  0.089  0.110
10.257  0.665  0.565  0.100  0.089  0.110
10.264  0.649  0.553  0.095  0.089  0.110
10.271  0.619  0.532  0.087  0.089  0.110
10.278  0.595  0.502  0.092  0.089  0.110
10.285  0.572  0.473  0.099  0.089  0.110
10.292  0.548  0.455  0.093  0.089  0.110
10.299  0.526  0.416  0.109  0.089  0.110
10.306  0.494  0.391  0.102  0.089  0.110
10.312  0.462  0.359  0.103  0.089  0.110
10.319  0.432  0.317  0.115  0.089  0.110
10.326  0.407  0.285  0.122  0.089  0.110
10.333  0.379  0.250  0.129  0.089  0.110
10.340  0.353  0.217  0.135  0.089  0.110
10.347  0.323  0.180  0.143  0.089  0.110
10.354  0.294  0.157  0.136  0.089  0.110
10.361  0.267  0.128  0.139  0.089  0.110
10.368  0.236  0.098  0.137  0.089  0.110
10.375  0.208  0.074  0.133  0.089  0.110
10.382  0.173  0.043  0.130  0.089  0.110
10.389  0.137  0.014  0.123  0.089  0.110
10.396  0.104 -0.020  0.124  0.089  0.110
10.403  0.072 -0.048  0.119  0.089  0.110
10.410  0.049 -0.078  0.126  0.089  0.110
10.417  0.017 -0.098  0.115  0.089  0.110
10.424 -0.012 -0.132  0.120  0.089  0.110
10.431 -0.040 -0.158  0.117  0.089  0.110
10.438 -0.057 -0.173  0.115  0.089  0.110
10.444 -0.083 -0.189  0.106  0.089  0.110
10.451 -0.108 -0.204  0.096  0.089  0.110
10.458 -0.132 -0.216  0.084  0.089  0.110
10.465 -0.141 -0.237  0.096  0.089  0.110
10.472 -0.157 -0.243  0.086  0.089  0.110
10.479 -0.175 -0.251  0.076  0.089  0.110
10.486 -0.193 -0.250  0.057  0.089  0.110
10.493 -0.201 -0.265  0.063  0.089  0.110
10.500 -0.211 -0.270  0.059  0.089  0.110
10.507 -0.227 -0.285  0.057  0.089  0.110
10.514 -0.231 -0.280  0.049  0.089  0.110
10.521 -0.245 -0.279  0.033  0.089  0.110
10.528 -0.229 -0.275  0.046  0.089  0.110
10.535 -0.233 -0.272  0.039  0.089  0.110
10.542 -0.247 -0.265  0.018  0.089  0.110
10.549 -0.244 -0.260  0.015  0.089  0.110
10.556 -0.224 -0.262  0.037  0.089  0.110
10.562 -0.240 -0.257  0.016  0.089  0.110
10.569 -0.251 -0.261  0.010  0.089  0.110
10.576 -0.238 -0.253  0.015  0.089  0.110
10.583 -0.221 -0.255  0.033  0.089  0.110
10.590 -0.240 -0.255  0.015  0.089  0.110
10.597 -0.232 -0.254  0.022  0.089  0.110
10.604 -0.236 -0.259  0.023  0.089  0.110
10.611 -0.236 -0.274  0.038  0.089  0.110
10.618 -0.249 -0.287  0.038  0.089  0.110
10.625 -0.252 -0.295  0.043  0.089  0.110
10.632 -0.257 -0.310  0.053  0.089  0.110
10.639 -0.253 -0.326  0.072  0.089  0.110
10.646 -0.284 -0.344  0.059  0.089  0.110
10.653 -0.292 -0.353  0.061  0.089  0.110
10.660 -0.311 -0.360  0.049  0.089  0.110
10.667 -0.318 -0.363  0.044  0.089  0.110
10.674 -0.332 -0.379  0.047  0.089  0.110
10.681 -0.347 -0.393  0.045  0.089  0.110
10.688 -0.353 -0.407  0.054  0.089  0.110
10.694 -0.359 -0.414  0.055  0.089  0.110
10.701 -0.371 -0.433  0.062  0.089  0.110
10.708 -0.384 -0.454  0.069  0.089  0.110
10.715 -0.403 -0.471  0.067  0.089  0.110
10.722 -0.424 -0.481  0.056  0.089  0.110
10.729 -0.438 -0.485  0.047  0.089  0.110
10.736 -0.437 -0.478  0.040  0.089  0.110
10.743 -0.447 -0.470  0.022  0.089  0.110
10.750 -0.449 -0.465  0.016  0.089  0.110
10.757 -0.452 -0.460  0.007  0.089  0.110
10.764 -0.455 -0.464  0.009  0.089  0.110
10.771 -0.458 -0.471  0.013  0.089  0.110
10.778 -0.469 -0.479  0.010  0.089  0.110
10.785 -0.467 -0.490  0.022  0.089  0.110
10.792 -0.465 -0.490  0.024  0.089  0.110
10.799 -0.468 -0.501  0.032  0.089  0.110
10.806 -0.471 -0.515  0.044  0.089  0.110
10.812 -0.478 -0.528  0.050  0.089  0.110
10.819 -0.482 -0.528  0.045  0.089  0.110
10.826 -0.495 -0.544  0.048  0.089  0.110
10.833 -0.509 -0.555  0.046  0.089  0.110
10.840 -0.514 -0.562  0.047  0.089  0.110
10.847 -0.515 -0.565  0.050  0.089  0.110
10.854 -0.523 -0.563  0.040  0.089  0.110
10.861 -0.529 -0.567  0.038  0.089  0.110
10.868 -0.536 -0.571  0.034  0.089  0.110
10.875 -0.548 -0.575  0.027  0.089  0.110
10.882 -0.536 -0.566  0.030  0.089  0.110
10.889 -0.544 -0.558  0.014  0.089  0.110
10.896 -0.538 -0.551  0.013  0.089  0.110
10.903 -0.543 -0.550  0.006  0.089  0.110
10.910 -0.543 -0.541  0.002  0.089  0.110
10.917 -0.532 -0.541  0.009  0.089  0.110
10.924 -0.522 -0.518  0.005  0.089  0.110
10.931 -0.509 -0.480  0.030  0.089  0.110
10.938 -0.488 -0.453  0.035  0.089  0.110
10.944 -0.471 -0.435  0.037  0.089  0.110
10.951 -0.451 -0.407  0.045  0.089  0.110
10.958 -0.428 -0.374  0.054  0.089  0.110
10.965 -0.398 -0.330  0.069  0.089  0.110
10.972 -0.358 -0.294  0.064  0.089  0.110
10.979 -0.329 -0.253  0.076  0.089  0.110
10.986 -0.292 -0.207  0.086  0.089  0.110
10.993 -0.269 -0.159  0.110  0.089  0.110
11.000 -0.231 -0.107  0.125  0.089  0.110
11.007 -0.191 -0.061  0.130  0.089  0.110
11.014 -0.148 -0.015  0.133  0.089  0.110
11.021 -0.101  0.044  0.146  0.089  0.110
11.028 -0.051  0.105  0.156  0.089  0.110
11.035 -0.001  0.157  0.158  0.089  0.110
11.042  0.044  0.212  0.168  0.089  0.110
11.049  0.095  0.261  0.166  0.089  0.110
11.056  0.149  0.320  0.172  0.089  0.110
11.062  0.201  0.367  0.167  0.089  0.110
11.069  0.246  0.415  0.170  0.089  0.110
11.076  0.297  0.459  0.163  0.089  0.110
11.083  0.345  0.506  0.161  0.089  0.110
11.090  0.397  0.551  0.154  0.089  0.110
11.097  0.446  0.592  0.146  0.089  0.110
11.104  0.492  0.625  0.134  0.089  0.110
11.111  0.533  0.665  0.132  0.089  0.110
11.118  0.570  0.695  0.126  0.089  0.110
11.125  0.612  0.719  0.107  0.089  0.110
11.132  0.644  0.737  0.094  0.089  0.110
11.139  0.662  0.755  0.093  0.089  0.110
11.146  0.693  0.774  0.081  0.089  0.110
11.153  0.724  0.785  0.062  0.089  0.110
11.160  0.746  0.805  0.059  0.089  0.110
11.167  0.767  0.813  0.046  0.089  0.110
11.174  0.777  0.819  0.042  0.089  0.110
11.181  0.783  0.821  0.038  0.089  0.110
11.188  0.797  0.824  0.028  0.089  0.110
11.194  0.808  0.806  0.001  0.089  0.110
11.201  0.803  0.801  0.002  0.089  0.110
11.208  0.798  0.771  0.026  0.089  0.110
11.215  0.800  0.770  0.030  0.089  0.110
11.222  0.787  0.751  0.036  0.089  0.110
11.229  0.775  0.728  0.047  0.089  0.110
11.236  0.776  0.729  0.047  0.089  0.110
11.243  0.764  0.712  0.052  0.089  0.110
11.250  0.744  0.706  0.037  0.089  0.110
11.257  0.723  0.678  0.044  0.089  0.110
11.264  0.705  0.617  0.087  0.089  0.110
11.271  0.690  0.614  0.076  0.089  0.110
11.278  0.668  0.584  0.084  0.089  0.110
11.285  0.649  0.555  0.093  0.089  0.110
11.292  0.622  0.516  0.106  0.089  0.110
11.299  0.601  0.496  0.104  0.089  0.110
11.306  0.577  0.475  0.102  0.089  0.110
11.312  0.554  0.436  0.117  0.089  0.110
11.319  0.522  0.403  0.119  0.089  0.110
11.326  0.492  0.376  0.116  0.089  0.110
11.333  0.460  0.350  0.110  0.089  0.110
11.340  0.433  0.316  0.116  0.089  0.110
11.347  0.403  0.293  0.110  0.089  0.110
11.354  0.374  0.253  0.120  0.089  0.110


==> TDM2win.dat <==
ti si sm ea ma rm
 0.021 -0.424 -0.505  0.081  0.094  0.108
 0.042 -0.465 -0.517  0.052  0.094  0.108
 0.062 -0.488 -0.569  0.082  0.094  0.108
 0.083 -0.523 -0.623  0.101  0.094  0.108
 0.104 -0.558 -0.662  0.104  0.094  0.108
 0.125 -0.597 -0.681  0.084  0.094  0.108
 0.146 -0.614 -0.662  0.049  0.094  0.108
 0.167 -0.594 -0.608  0.014  0.094  0.108
 0.188 -0.563 -0.562  0.000  0.094  0.108
 0.208 -0.485 -0.422  0.063  0.094  0.108
 0.229 -0.371 -0.254  0.117  0.094  0.108
 0.250 -0.219 -0.066  0.152  0.094  0.108
 0.271 -0.053  0.133  0.185  0.094  0.108
 0.292  0.124  0.281  0.157  0.094  0.108
 0.312  0.290  0.434  0.144  0.094  0.108
 0.333  0.433  0.563  0.129  0.094  0.108
 0.354  0.550  0.633  0.082  0.094  0.108
 0.375  0.638  0.687  0.048  0.094  0.108
 0.396  0.680  0.721  0.041  0.094  0.108
 0.417  0.703  0.712  0.009  0.094  0.108
 0.438  0.702  0.674  0.028  0.094  0.108
 0.458  0.704  0.645  0.059  0.094  0.108
 0.479  0.672  0.608  0.064  0.094  0.108
 0.500  0.622  0.540  0.083  0.094  0.108
 0.521  0.574  0.485  0.089  0.094  0.108
 0.542  0.505  0.414  0.091  0.094  0.108
 0.562  0.434  0.325  0.109  0.094  0.108
 0.583  0.361  0.245  0.116  0.094  0.108
 0.604  0.277  0.150  0.127  0.094  0.108
 0.625  0.198  0.077  0.121  0.094  0.108
 0.646  0.118 -0.010  0.129  0.094  0.108
 0.667  0.041 -0.085  0.126  0.094  0.108
 0.688 -0.021 -0.136  0.115  0.094  0.108
 0.708 -0.091 -0.154  0.064  0.094  0.108
 0.729 -0.106 -0.131  0.025  0.094  0.108
 0.750 -0.090 -0.102  0.012  0.094  0.108
 0.771 -0.066 -0.070  0.004  0.094  0.108
 0.792 -0.042 -0.032  0.010  0.094  0.108
 0.812 -0.030 -0.048  0.018  0.094  0.108
 0.833 -0.009 -0.056  0.048  0.094  0.108
 0.854  0.001 -0.015  0.016  0.094  0.108
 0.875 -0.005 -0.050  0.045  0.094  0.108
 0.896 -0.038 -0.122  0.084  0.094  0.108
 0.917 -0.040 -0.146  0.106  0.094  0.108
 0.938 -0.098 -0.196  0.099  0.094  0.108
 0.958 -0.152 -0.254  0.103  0.094  0.108
 0.979 -0.216 -0.350  0.134  0.094  0.108
 1.000 -0.284 -0.431  0.147  0.094  0.108
 1.021 -0.364 -0.493  0.130  0.094  0.108
 1.042 -0.426 -0.545  0.119  0.094  0.108
 1.062 -0.464 -0.543  0.079  0.094  0.108
 1.083 -0.505 -0.586  0.082  0.094  0.108
 1.104 -0.529 -0.609  0.080  0.094  0.108
 1.125 -0.546 -0.645  0.099  0.094  0.108
 1.146 -0.582 -0.703  0.122  0.094  0.108
 1.167 -0.628 -0.735  0.107  0.094  0.108
 1.188 -0.633 -0.714  0.081  0.094  0.108
 1.208 -0.605 -0.611  0.007  0.094  0.108
 1.229 -0.506 -0.459  0.047  0.094  0.108
 1.250 -0.413 -0.337  0.075  0.094  0.108
 1.271 -0.268 -0.169  0.099  0.094  0.108
 1.292 -0.139 -0.008  0.131  0.094  0.108
 1.312  0.010  0.129  0.119  0.094  0.108
 1.333  0.154  0.307  0.152  0.094  0.108
 1.354  0.301  0.435  0.134  0.094  0.108
 1.375  0.439  0.579  0.139  0.094  0.108
 1.396  0.566  0.658  0.092  0.094  0.108
 1.417  0.652  0.715  0.062  0.094  0.108
 1.438  0.704  0.726  0.022  0.094  0.108
 1.458  0.744  0.733  0.011  0.094  0.108
 1.479  0.735  0.707  0.028  0.094  0.108
 1.500  0.734  0.711  0.023  0.094  0.108
 1.521  0.716  0.669  0.047  0.094  0.108
 1.542  0.690  0.619  0.071  0.094  0.108
 1.562  0.641  0.542  0.099  0.094  0.108
 1.583  0.592  0.496  0.097  0.094  0.108
 1.604  0.535  0.453  0.083  0.094  0.108
 1.625  0.483  0.370  0.114  0.094  0.108
 1.646  0.400  0.268  0.133  0.094  0.108
 1.667  0.323  0.141  0.182  0.094  0.108
 1.688  0.231  0.056  0.176  0.094  0.108
 1.708  0.130 -0.013  0.143  0.094  0.108
 1.729  0.064 -0.048  0.113  0.094  0.108
 1.750  0.029 -0.050  0.079  0.094  0.108
 1.771  0.036  0.015  0.022  0.094  0.108
 1.792  0.089  0.106  0.017  0.094  0.108
 1.812  0.163  0.205  0.042  0.094  0.108
 1.833  0.225  0.244  0.019  0.094  0.108
 1.854  0.224  0.172  0.052  0.094  0.108
 1.875  0.230  0.116  0.114  0.094  0.108
 1.896  0.200  0.134  0.067  0.094  0.108
 1.917  0.133  0.002  0.131  0.094  0.108
 1.938  0.037 -0.173  0.210  0.094  0.108
 1.958 -0.073 -0.354  0.281  0.094  0.108
 1.979 -0.192 -0.329  0.137  0.094  0.108
 2.000 -0.291 -0.372  0.082  0.094  0.108
 2.021 -0.262 -0.289  0.027  0.094  0.108
 2.042 -0.276 -0.363  0.088  0.094  0.108
 2.062 -0.305 -0.362  0.058  0.094  0.108
 2.083 -0.335 -0.459  0.125  0.094  0.108
 2.104 -0.364 -0.404  0.040  0.094  0.108
 2.125 -0.337 -0.379  0.042  0.094  0.108
 2.146 -0.290 -0.324  0.035  0.094  0.108
 2.167 -0.311 -0.386  0.076  0.094  0.108
 2.188 -0.387 -0.584  0.197  0.094  0.108
 2.208 -0.440 -0.670  0.230  0.094  0.108
 2.229 -0.558 -0.698  0.140  0.094  0.108
 2.250 -0.593 -0.660  0.067  0.094  0.108
 2.271 -0.542 -0.541  0.000  0.094  0.108
 2.292 -0.455 -0.415  0.040  0.094  0.108
 2.312 -0.370 -0.319  0.050  0.094  0.108
 2.333 -0.239 -0.152  0.087  0.094  0.108
 2.354 -0.098  0.024  0.121  0.094  0.108
 2.375  0.075  0.241  0.166  0.094  0.108
 2.396  0.243  0.384  0.140  0.094  0.108
 2.417  0.392  0.506  0.114  0.094  0.108
 2.438  0.533  0.603  0.069  0.094  0.108
 2.458  0.638  0.689  0.051  0.094  0.108
 2.479  0.726  0.758  0.032  0.094  0.108
 2.500  0.805  0.834  0.028  0.094  0.108
 2.521  0.845  0.815  0.030  0.094  0.108
 2.542  0.862  0.779  0.083  0.094  0.108
 2.562  0.861  0.794  0.067  0.094  0.108
 2.583  0.810  0.752  0.058  0.094  0.108
 2.604  0.790  0.677  0.113  0.094  0.108
 2.625  0.743  0.631  0.113  0.094  0.108
 2.646  0.690  0.582  0.108  0.094  0.108
 2.667  0.618  0.469  0.149  0.094  0.108
 2.688  0.533  0.353  0.180  0.094  0.108
 2.708  0.438  0.260  0.178  0.094  0.108
 2.729  0.328  0.180  0.148  0.094  0.108
 2.750  0.252  0.108  0.144  0.094  0.108
 2.771  0.166  0.038  0.128  0.094  0.108
 2.792  0.107 -0.021  0.128  0.094  0.108
 2.812  0.028 -0.088  0.117  0.094  0.108
 2.833  0.009 -0.090  0.100  0.094  0.108
 2.854 -0.056 -0.097  0.042  0.094  0.108
 2.875 -0.069 -0.142  0.073  0.094  0.108
 2.896 -0.095 -0.198  0.103  0.094  0.108
 2.917 -0.097 -0.188  0.091  0.094  0.108
 2.938 -0.108 -0.149  0.041  0.094  0.108
 2.958 -0.102 -0.142  0.040  0.094  0.108
 2.979 -0.104 -0.192  0.088  0.094  0.108
 3.000 -0.097 -0.166  0.069  0.094  0.108
 3.021 -0.096 -0.150  0.054  0.094  0.108
 3.042 -0.086 -0.129  0.043  0.094  0.108
 3.062 -0.103 -0.184  0.081  0.094  0.108
 3.083 -0.117 -0.228  0.111  0.094  0.108
 3.104 -0.172 -0.324  0.153  0.094  0.108
 3.125 -0.228 -0.390  0.163  0.094  0.108
 3.146 -0.314 -0.464  0.150  0.094  0.108
 3.167 -0.347 -0.464  0.117  0.094  0.108
 3.188 -0.387 -0.486  0.099  0.094  0.108
 3.208 -0.386 -0.450  0.064  0.094  0.108
 3.229 -0.387 -0.449  0.063  0.094  0.108
 3.250 -0.360 -0.402  0.043  0.094  0.108
 3.271 -0.367 -0.438  0.071  0.094  0.108
 3.292 -0.344 -0.430  0.086  0.094  0.108
 3.312 -0.339 -0.392  0.053  0.094  0.108
 3.333 -0.301 -0.330  0.029  0.094  0.108
 3.354 -0.248 -0.213  0.035  0.094  0.108
 3.375 -0.161 -0.093  0.068  0.094  0.108
 3.396 -0.033  0.055  0.087  0.094  0.108
 3.417  0.087  0.162  0.075  0.094  0.108
 3.438  0.166  0.232  0.066  0.094  0.108
 3.458  0.279  0.354  0.074  0.094  0.108
 3.479  0.376  0.438  0.062  0.094  0.108
 3.500  0.472  0.575  0.102  0.094  0.108
 3.521  0.587  0.656  0.069  0.094  0.108
 3.542  0.663  0.712  0.049  0.094  0.108
 3.562  0.738  0.733  0.005  0.094  0.108
 3.583  0.760  0.746  0.014  0.094  0.108
 3.604  0.752  0.719  0.033  0.094  0.108
 3.625  0.754  0.669  0.085  0.094  0.108
 3.646  0.698  0.608  0.090  0.094  0.108
 3.667  0.652  0.554  0.098  0.094  0.108
 3.688  0.596  0.473  0.123  0.094  0.108
 3.708  0.511  0.376  0.136  0.094  0.108
 3.729  0.429  0.294  0.135  0.094  0.108
 3.750  0.349  0.194  0.155  0.094  0.108
 3.771  0.251  0.093  0.158  0.094  0.108
 3.792  0.158 -0.007  0.165  0.094  0.108
 3.812  0.051 -0.127  0.179  0.094  0.108
 3.833 -0.030 -0.205  0.175  0.094  0.108
 3.854 -0.131 -0.295  0.164  0.094  0.108
 3.875 -0.212 -0.333  0.121  0.094  0.108
 3.896 -0.271 -0.360  0.089  0.094  0.108
 3.917 -0.290 -0.352  0.062  0.094  0.108
 3.938 -0.264 -0.310  0.046  0.094  0.108
 3.958 -0.239 -0.254  0.015  0.094  0.108
 3.979 -0.221 -0.252  0.031  0.094  0.108
 4.000 -0.239 -0.306  0.067  0.094  0.108
 4.021 -0.233 -0.294  0.062  0.094  0.108
 4.042 -0.230 -0.272  0.042  0.094  0.108
 4.062 -0.227 -0.282  0.055  0.094  0.108
 4.083 -0.236 -0.308  0.072  0.094  0.108
 4.104 -0.249 -0.328  0.079  0.094  0.108
 4.125 -0.268 -0.356  0.088  0.094  0.108
 4.146 -0.304 -0.366  0.063  0.094  0.108
 4.167 -0.304 -0.391  0.088  0.094  0.108
 4.188 -0.331 -0.426  0.095  0.094  0.108
 4.208 -0.370 -0.471  0.102  0.094  0.108
 4.229 -0.412 -0.491  0.079  0.094  0.108
 4.250 -0.460 -0.550  0.090  0.094  0.108
 4.271 -0.499 -0.587  0.088  0.094  0.108
 4.292 -0.525 -0.599  0.075  0.094  0.108
 4.312 -0.547 -0.593  0.046  0.094  0.108
 4.333 -0.559 -0.583  0.024  0.094  0.108
 4.354 -0.542 -0.558  0.016  0.094  0.108
 4.375 -0.509 -0.519  0.010  0.094  0.108
 4.396 -0.453 -0.421  0.031  0.094  0.108
 4.417 -0.385 -0.303  0.082  0.094  0.108
 4.438 -0.283 -0.157  0.125  0.094  0.108
 4.458 -0.158 -0.016  0.141  0.094  0.108
 4.479 -0.022  0.100  0.122  0.094  0.108
 4.500  0.098  0.180  0.082  0.094  0.108
 4.521  0.196  0.302  0.105  0.094  0.108
 4.542  0.290  0.366  0.075  0.094  0.108
 4.562  0.366  0.440  0.074  0.094  0.108
 4.583  0.435  0.484  0.049  0.094  0.108
 4.604  0.462  0.486  0.023  0.094  0.108
 4.625  0.486  0.500  0.013  0.094  0.108
 4.646  0.495  0.482  0.013  0.094  0.108
 4.667  0.466  0.433  0.034  0.094  0.108
 4.688  0.441  0.379  0.062  0.094  0.108
 4.708  0.386  0.310  0.076  0.094  0.108
 4.729  0.317  0.239  0.079  0.094  0.108
 4.750  0.259  0.130  0.130  0.094  0.108
 4.771  0.177  0.025  0.152  0.094  0.108
 4.792  0.084 -0.067  0.151  0.094  0.108
 4.812 -0.021 -0.170  0.149  0.094  0.108
 4.833 -0.120 -0.265  0.145  0.094  0.108
 4.854 -0.206 -0.349  0.144  0.094  0.108
 4.875 -0.304 -0.441  0.138  0.094  0.108
 4.896 -0.376 -0.495  0.119  0.094  0.108
 4.917 -0.438 -0.540  0.103  0.094  0.108
 4.938 -0.486 -0.576  0.090  0.094  0.108
 4.958 -0.523 -0.561  0.038  0.094  0.108
 4.979 -0.503 -0.501  0.002  0.094  0.108
 5.000 -0.466 -0.449  0.017  0.094  0.108
 5.021 -0.411 -0.361  0.050  0.094  0.108
 5.042 -0.332 -0.296  0.035  0.094  0.108
 5.062 -0.280 -0.255  0.024  0.094  0.108
 5.083 -0.229 -0.186  0.043  0.094  0.108
 5.104 -0.174 -0.139  0.035  0.094  0.108
 5.125 -0.166 -0.183  0.017  0.094  0.108
 5.146 -0.182 -0.270  0.089  0.094  0.108
 5.167 -0.210 -0.333  0.124  0.094  0.108
 5.188 -0.263 -0.334  0.071  0.094  0.108
 5.208 -0.298 -0.335  0.037  0.094  0.108
 5.229 -0.304 -0.346  0.042  0.094  0.108
 5.250 -0.329 -0.386  0.057  0.094  0.108
 5.271 -0.358 -0.437  0.079  0.094  0.108
 5.292 -0.398 -0.456  0.058  0.094  0.108
 5.312 -0.434 -0.459  0.026  0.094  0.108
 5.333 -0.458 -0.519  0.061  0.094  0.108
 5.354 -0.490 -0.589  0.100  0.094  0.108
 5.375 -0.529 -0.638  0.110  0.094  0.108
 5.396 -0.570 -0.611  0.042  0.094  0.108
 5.417 -0.539 -0.532  0.007  0.094  0.108
 5.438 -0.476 -0.400  0.075  0.094  0.108
 5.458 -0.383 -0.289  0.093  0.094  0.108
 5.479 -0.276 -0.176  0.100  0.094  0.108
 5.500 -0.149 -0.036  0.113  0.094  0.108
 5.521 -0.016  0.142  0.158  0.094  0.108
 5.542  0.125  0.311  0.185  0.094  0.108
 5.562  0.284  0.438  0.153  0.094  0.108
 5.583  0.404  0.495  0.091  0.094  0.108
 5.604  0.466  0.503  0.037  0.094  0.108
 5.625  0.509  0.530  0.021  0.094  0.108
 5.646  0.512  0.517  0.005  0.094  0.108
 5.667  0.523  0.515  0.009  0.094  0.108
 5.688  0.525  0.519  0.006  0.094  0.108
 5.708  0.516  0.489  0.027  0.094  0.108
 5.729  0.476  0.393  0.083  0.094  0.108
 5.750  0.434  0.313  0.122  0.094  0.108
 5.771  0.356  0.212  0.145  0.094  0.108
 5.792  0.254  0.103  0.151  0.094  0.108
 5.812  0.158  0.010  0.148  0.094  0.108
 5.833  0.051 -0.120  0.172  0.094  0.108
 5.854 -0.055 -0.227  0.172  0.094  0.108
 5.875 -0.164 -0.345  0.182  0.094  0.108
 5.896 -0.271 -0.420  0.149  0.094  0.108
 5.917 -0.374 -0.510  0.137  0.094  0.108
 5.938 -0.441 -0.575  0.135  0.094  0.108
 5.958 -0.519 -0.610  0.091  0.094  0.108
 5.979 -0.543 -0.620  0.077  0.094  0.108
 6.000 -0.548 -0.554  0.007  0.094  0.108
 6.021 -0.507 -0.459  0.048  0.094  0.108
 6.042 -0.431 -0.345  0.086  0.094  0.108
 6.062 -0.315 -0.229  0.085  0.094  0.108
 6.083 -0.199 -0.135  0.064  0.094  0.108
 6.104 -0.123 -0.064  0.058  0.094  0.108
 6.125 -0.046 -0.009  0.036  0.094  0.108
 6.146 -0.002  0.011  0.013  0.094  0.108
 6.167  0.015  0.018  0.003  0.094  0.108
 6.188  0.025 -0.012  0.037  0.094  0.108
 6.208  0.021 -0.045  0.066  0.094  0.108
 6.229  0.008 -0.057  0.065  0.094  0.108
 6.250 -0.040 -0.117  0.077  0.094  0.108
 6.271 -0.063 -0.150  0.087  0.094  0.108
 6.292 -0.120 -0.221  0.101  0.094  0.108
 6.312 -0.185 -0.268  0.083  0.094  0.108
 6.333 -0.232 -0.312  0.081  0.094  0.108
 6.354 -0.274 -0.355  0.081  0.094  0.108
 6.375 -0.316 -0.388  0.072  0.094  0.108
 6.396 -0.338 -0.442  0.104  0.094  0.108
 6.417 -0.366 -0.449  0.084  0.094  0.108
 6.438 -0.420 -0.478  0.058  0.094  0.108
 6.458 -0.412 -0.431  0.019  0.094  0.108
 6.479 -0.372 -0.348  0.024  0.094  0.108
 6.500 -0.300 -0.234  0.066  0.094  0.108
 6.521 -0.212 -0.103  0.109  0.094  0.108
 6.542 -0.071  0.052  0.123  0.094  0.108
 6.562  0.075  0.229  0.154  0.094  0.108
 6.583  0.227  0.399  0.171  0.094  0.108
 6.604  0.374  0.519  0.145  0.094  0.108
 6.625  0.498  0.578  0.080  0.094  0.108
 6.646  0.572  0.609  0.037  0.094  0.108
 6.667  0.605  0.624  0.019  0.094  0.108
 6.688  0.613  0.603  0.011  0.094  0.108
 6.708  0.621  0.586  0.036  0.094  0.108
 6.729  0.589  0.537  0.052  0.094  0.108
 6.750  0.553  0.466  0.087  0.094  0.108
 6.771  0.498  0.383  0.115  0.094  0.108
 6.792  0.425  0.283  0.142  0.094  0.108
 6.812  0.335  0.202  0.133  0.094  0.108
 6.833  0.243  0.079  0.164  0.094  0.108
 6.854  0.140 -0.058  0.198  0.094  0.108
 6.875  0.025 -0.176  0.201  0.094  0.108
 6.896 -0.098 -0.292  0.194  0.094  0.108
 6.917 -0.221 -0.406  0.186  0.094  0.108
 6.938 -0.327 -0.514  0.187  0.094  0.108
 6.958 -0.436 -0.604  0.168  0.094  0.108
 6.979 -0.499 -0.645  0.146  0.094  0.108
 7.000 -0.577 -0.649  0.072  0.094  0.108
 7.021 -0.575 -0.586  0.011  0.094  0.108
 7.042 -0.525 -0.491  0.033  0.094  0.108
 7.062 -0.443 -0.344  0.099  0.094  0.108
 7.083 -0.319 -0.189  0.130  0.094  0.108
 7.104 -0.183 -0.045  0.138  0.094  0.108
 7.125 -0.031  0.097  0.127  0.094  0.108
 7.146  0.085  0.164  0.079  0.094  0.108
 7.167  0.165  0.202  0.037  0.094  0.108
 7.188  0.224  0.187  0.038  0.094  0.108
 7.208  0.234  0.207  0.028  0.094  0.108
 7.229  0.239  0.218  0.021  0.094  0.108
 7.250  0.216  0.164  0.053  0.094  0.108
 7.271  0.195  0.129  0.066  0.094  0.108
 7.292  0.161  0.068  0.093  0.094  0.108
 7.312  0.114  0.007  0.108  0.094  0.108
 7.333  0.056 -0.051  0.107  0.094  0.108
 7.354 -0.011 -0.122  0.112  0.094  0.108
 7.375 -0.072 -0.181  0.110  0.094  0.108
 7.396 -0.114 -0.208  0.094  0.094  0.108
 7.417 -0.180 -0.254  0.075  0.094  0.108
 7.438 -0.226 -0.321  0.096  0.094  0.108
 7.458 -0.273 -0.397  0.124  0.094  0.108
 7.479 -0.342 -0.435  0.093  0.094  0.108
 7.500 -0.358 -0.404  0.046  0.094  0.108
 7.521 -0.333 -0.321  0.011  0.094  0.108
 7.542 -0.255 -0.174  0.081  0.094  0.108
 7.562 -0.137  0.006  0.143  0.094  0.108
 7.583  0.013  0.183  0.170  0.094  0.108
 7.604  0.181  0.352  0.171  0.094  0.108
 7.625  0.337  0.464  0.127  0.094  0.108
 7.646  0.459  0.543  0.084  0.094  0.108
 7.667  0.545  0.588  0.042  0.094  0.108
 7.688  0.591  0.595  0.003  0.094  0.108
 7.708  0.611  0.589  0.022  0.094  0.108
 7.729  0.606  0.565  0.042  0.094  0.108
 7.750  0.582  0.496  0.086  0.094  0.108
 7.771  0.545  0.446  0.099  0.094  0.108
 7.792  0.484  0.352  0.133  0.094  0.108
 7.812  0.401  0.251  0.150  0.094  0.108
 7.833  0.312  0.134  0.178  0.094  0.108
 7.854  0.209  0.036  0.173  0.094  0.108
 7.875  0.093 -0.064  0.158  0.094  0.108
 7.896 -0.014 -0.199  0.185  0.094  0.108
 7.917 -0.097 -0.280  0.183  0.094  0.108
 7.938 -0.207 -0.387  0.180  0.094  0.108
 7.958 -0.297 -0.527  0.230  0.094  0.108
 7.979 -0.426 -0.604  0.178  0.094  0.108
 8.000 -0.505 -0.684  0.179  0.094  0.108
 8.021 -0.597 -0.716  0.119  0.094  0.108
 8.042 -0.627 -0.668  0.041  0.094  0.108
 8.062 -0.579 -0.573  0.005  0.094  0.108
 8.083 -0.484 -0.404  0.079  0.094  0.108
 8.104 -0.344 -0.212  0.132  0.094  0.108
 8.125 -0.183 -0.017  0.166  0.094  0.108
 8.146 -0.005  0.138  0.143  0.094  0.108
 8.167  0.150  0.248  0.097  0.094  0.108
 8.188  0.266  0.332  0.066  0.094  0.108
 8.208  0.336  0.344  0.008  0.094  0.108
 8.229  0.381  0.356  0.025  0.094  0.108
 8.250  0.391  0.364  0.028  0.094  0.108
 8.271  0.369  0.326  0.043  0.094  0.108
 8.292  0.357  0.278  0.080  0.094  0.108
 8.312  0.327  0.226  0.101  0.094  0.108
 8.333  0.269  0.154  0.115  0.094  0.108
 8.354  0.215  0.120  0.095  0.094  0.108
 8.375  0.140  0.017  0.123  0.094  0.108
 8.396  0.078 -0.042  0.121  0.094  0.108
 8.417  0.022 -0.108  0.131  0.094  0.108
 8.438 -0.036 -0.169  0.133  0.094  0.108
 8.458 -0.126 -0.248  0.122  0.094  0.108
 8.479 -0.202 -0.335  0.133  0.094  0.108
 8.500 -0.275 -0.403  0.128  0.094  0.108
 8.521 -0.332 -0.424  0.092  0.094  0.108
 8.542 -0.349 -0.394  0.046  0.094  0.108
 8.562 -0.311 -0.309  0.002  0.094  0.108
 8.583 -0.244 -0.177  0.066  0.094  0.108
 8.604 -0.116  0.011  0.127  0.094  0.108
 8.625  0.035  0.204  0.168  0.094  0.108
 8.646  0.198  0.336  0.138  0.094  0.108
 8.667  0.338  0.436  0.097  0.094  0.108
 8.688  0.440  0.466  0.026  0.094  0.108
 8.708  0.486  0.466  0.020  0.094  0.108
 8.729  0.496  0.469  0.028  0.094  0.108
 8.750  0.491  0.435  0.057  0.094  0.108
 8.771  0.457  0.378  0.079  0.094  0.108
 8.792  0.420  0.292  0.128  0.094  0.108
 8.812  0.353  0.208  0.145  0.094  0.108
 8.833  0.269  0.110  0.160  0.094  0.108
 8.854  0.180 -0.010  0.190  0.094  0.108
 8.875  0.078 -0.087  0.166  0.094  0.108
 8.896 -0.032 -0.213  0.181  0.094  0.108
 8.917 -0.129 -0.319  0.190  0.094  0.108
 8.938 -0.218 -0.379  0.161  0.094  0.108
 8.958 -0.313 -0.455  0.143  0.094  0.108
 8.979 -0.390 -0.567  0.178  0.094  0.108
 9.000 -0.466 -0.685  0.219  0.094  0.108
 9.021 -0.575 -0.769  0.194  0.094  0.108
 9.042 -0.653 -0.791  0.139  0.094  0.108
 9.062 -0.700 -0.760  0.060  0.094  0.108
 9.083 -0.641 -0.651  0.010  0.094  0.108
 9.104 -0.541 -0.452  0.088  0.094  0.108
 9.125 -0.387 -0.238  0.149  0.094  0.108
 9.146 -0.209 -0.038  0.171  0.094  0.108
 9.167 -0.020  0.132  0.152  0.094  0.108
 9.188  0.150  0.269  0.119  0.094  0.108
 9.208  0.276  0.354  0.078  0.094  0.108
 9.229  0.388  0.421  0.032  0.094  0.108
 9.250  0.456  0.462  0.006  0.094  0.108
 9.271  0.500  0.477  0.023  0.094  0.108
 9.292  0.515  0.478  0.037  0.094  0.108
 9.312  0.496  0.428  0.068  0.094  0.108
 9.333  0.471  0.366  0.106  0.094  0.108
 9.354  0.429  0.285  0.145  0.094  0.108
 9.375  0.354  0.222  0.132  0.094  0.108
 9.396  0.278  0.133  0.145  0.094  0.108
 9.417  0.205  0.040  0.165  0.094  0.108
 9.438  0.108 -0.043  0.151  0.094  0.108
 9.458  0.022 -0.125  0.148  0.094  0.108
 9.479 -0.046 -0.190  0.145  0.094  0.108
 9.500 -0.111 -0.261  0.150  0.094  0.108
 9.521 -0.183 -0.328  0.145  0.094  0.108
 9.542 -0.265 -0.393  0.128  0.094  0.108
 9.562 -0.306 -0.416  0.110  0.094  0.108
 9.583 -0.317 -0.387  0.070  0.094  0.108
 9.604 -0.286 -0.290  0.004  0.094  0.108
 9.625 -0.205 -0.148  0.057  0.094  0.108
 9.646 -0.097  0.016  0.113  0.094  0.108
 9.667  0.051  0.167  0.116  0.094  0.108
 9.688  0.182  0.271  0.089  0.094  0.108
 9.708  0.285  0.320  0.035  0.094  0.108
 9.729  0.353  0.351  0.002  0.094  0.108
 9.750  0.372  0.336  0.036  0.094  0.108
 9.771  0.356  0.310  0.046  0.094  0.108
 9.792  0.344  0.247  0.097  0.094  0.108
 9.812  0.295  0.172  0.123  0.094  0.108
 9.833  0.216  0.065  0.151  0.094  0.108
 9.854  0.133 -0.046  0.179  0.094  0.108
 9.875  0.047 -0.154  0.201  0.094  0.108
 9.896 -0.059 -0.244  0.185  0.094  0.108
 9.917 -0.148 -0.304  0.157  0.094  0.108
 9.938 -0.218 -0.358  0.140  0.094  0.108
 9.958 -0.298 -0.422  0.125  0.094  0.108
 9.979 -0.363 -0.505  0.142  0.094  0.108
10.000 -0.439 -0.588  0.150  0.094  0.108
10.021 -0.508 -0.695  0.187  0.094  0.108
10.042 -0.593 -0.779  0.186  0.094  0.108
10.062 -0.650 -0.797  0.147  0.094  0.108
10.083 -0.693 -0.752  0.059  0.094  0.108
10.104 -0.649 -0.662  0.013  0.094  0.108
10.125 -0.556 -0.496  0.060  0.094  0.108
10.146 -0.416 -0.285  0.130  0.094  0.108
10.167 -0.230 -0.050  0.180  0.094  0.108
10.188 -0.025  0.177  0.202  0.094  0.108
10.208  0.182  0.348  0.166  0.094  0.108
10.229  0.354  0.479  0.125  0.094  0.108
10.250  0.487  0.553  0.066  0.094  0.108
10.271  0.586  0.614  0.028  0.094  0.108
10.292  0.625  0.593  0.032  0.094  0.108
10.312  0.665  0.615  0.050  0.094  0.108
10.333  0.650  0.579  0.071  0.094  0.108
10.354  0.618  0.541  0.077  0.094  0.108
10.375  0.596  0.465  0.131  0.094  0.108
10.396  0.528  0.368  0.160  0.094  0.108
10.417  0.449  0.301  0.148  0.094  0.108
10.438  0.374  0.234  0.140  0.094  0.108
10.458  0.294  0.168  0.126  0.094  0.108
10.479  0.221  0.086  0.135  0.094  0.108
10.500  0.135 -0.018  0.154  0.094  0.108
10.521  0.053 -0.109  0.163  0.094  0.108
10.542 -0.025 -0.187  0.163  0.094  0.108


==> TDM3sum.dat <==
ti si sm ea ma rm
 0.007 -0.032 -0.282  0.250  0.042  0.055
 0.014  0.055 -0.104  0.159  0.042  0.055
 0.021  0.140 -0.009  0.149  0.042  0.055
 0.028  0.230  0.087  0.142  0.042  0.055
 0.035  0.317  0.194  0.122  0.042  0.055
 0.042  0.406  0.275  0.130  0.042  0.055
 0.049  0.489  0.368  0.121  0.042  0.055
 0.056  0.567  0.440  0.127  0.042  0.055
 0.062  0.636  0.530  0.105  0.042  0.055
 0.069  0.703  0.605  0.098  0.042  0.055
 0.076  0.765  0.676  0.088  0.042  0.055
 0.083  0.820  0.744  0.075  0.042  0.055
 0.090  0.863  0.814  0.048  0.042  0.055
 0.097  0.903  0.852  0.051  0.042  0.055
 0.104  0.945  0.893  0.051  0.042  0.055
 0.111  0.968  0.925  0.043  0.042  0.055
 0.118  0.980  0.962  0.018  0.042  0.055
 0.125  0.990  0.969  0.021  0.042  0.055
 0.132  1.004  0.997  0.007  0.042  0.055
 0.139  1.006  1.016  0.010  0.042  0.055
 0.146  1.014  1.018  0.005  0.042  0.055
 0.153  1.004  1.040  0.036  0.042  0.055
 0.160  1.007  1.031  0.024  0.042  0.055
 0.167  1.001  1.031  0.030  0.042  0.055
 0.174  0.980  1.022  0.043  0.042  0.055
 0.181  0.971  1.029  0.058  0.042  0.055
 0.188  0.947  0.980  0.034  0.042  0.055
 0.194  0.930  0.979  0.049  0.042  0.055
 0.201  0.924  0.979  0.055  0.042  0.055
 0.208  0.893  0.973  0.080  0.042  0.055
 0.215  0.867  0.916  0.050  0.042  0.055
 0.222  0.853  0.916  0.063  0.042  0.055
 0.229  0.826  0.877  0.051  0.042  0.055
 0.236  0.785  0.856  0.071  0.042  0.055
 0.243  0.749  0.796  0.048  0.042  0.055
 0.250  0.712  0.786  0.074  0.042  0.055
 0.257  0.675  0.751  0.076  0.042  0.055
 0.264  0.643  0.710  0.067  0.042  0.055
 0.271  0.615  0.673  0.058  0.042  0.055
 0.278  0.594  0.649  0.055  0.042  0.055
 0.285  0.560  0.598  0.039  0.042  0.055
 0.292  0.514  0.563  0.050  0.042  0.055
 0.299  0.472  0.528  0.056  0.042  0.055
 0.306  0.439  0.492  0.054  0.042  0.055
 0.312  0.403  0.458  0.055  0.042  0.055
 0.319  0.363  0.424  0.061  0.042  0.055
 0.326  0.332  0.383  0.051  0.042  0.055
 0.333  0.300  0.341  0.042  0.042  0.055
 0.340  0.260  0.320  0.060  0.042  0.055
 0.347  0.221  0.271  0.050  0.042  0.055
 0.354  0.184  0.235  0.051  0.042  0.055
 0.361  0.141  0.201  0.061  0.042  0.055
 0.368  0.099  0.152  0.054  0.042  0.055
 0.375  0.052  0.098  0.046  0.042  0.055
 0.382  0.005  0.048  0.043  0.042  0.055
 0.389 -0.035  0.007  0.042  0.042  0.055
 0.396 -0.076 -0.031  0.045  0.042  0.055
 0.403 -0.117 -0.089  0.029  0.042  0.055
 0.410 -0.157 -0.121  0.037  0.042  0.055
 0.417 -0.210 -0.190  0.020  0.042  0.055
 0.424 -0.251 -0.222  0.029  0.042  0.055
 0.431 -0.295 -0.270  0.025  0.042  0.055
 0.438 -0.340 -0.317  0.023  0.042  0.055
 0.444 -0.370 -0.366  0.004  0.042  0.055
 0.451 -0.399 -0.403  0.004  0.042  0.055
 0.458 -0.415 -0.432  0.016  0.042  0.055
 0.465 -0.427 -0.451  0.024  0.042  0.055
 0.472 -0.422 -0.471  0.048  0.042  0.055
 0.479 -0.414 -0.488  0.074  0.042  0.055
 0.486 -0.410 -0.485  0.075  0.042  0.055
 0.493 -0.387 -0.485  0.097  0.042  0.055
 0.500 -0.367 -0.473  0.106  0.042  0.055
 0.507 -0.349 -0.449  0.100  0.042  0.055
 0.514 -0.319 -0.416  0.097  0.042  0.055
 0.521 -0.284 -0.382  0.097  0.042  0.055
 0.528 -0.251 -0.345  0.093  0.042  0.055
 0.535 -0.218 -0.322  0.104  0.042  0.055
 0.542 -0.188 -0.282  0.094  0.042  0.055
 0.549 -0.155 -0.239  0.083  0.042  0.055
 0.556 -0.128 -0.189  0.061  0.042  0.055
 0.562 -0.096 -0.146  0.050  0.042  0.055
 0.569 -0.067 -0.109  0.041  0.042  0.055
 0.576 -0.039 -0.081  0.041  0.042  0.055
 0.583 -0.023 -0.054  0.031  0.042  0.055
 0.590  0.001 -0.034  0.035  0.042  0.055
 0.597  0.014 -0.016  0.030  0.042  0.055
 0.604  0.020 -0.006  0.025  0.042  0.055
 0.611  0.017  0.003  0.014  0.042  0.055
 0.618  0.012  0.005  0.006  0.042  0.055
 0.625  0.006  0.015  0.010  0.042  0.055
 0.632 -0.000  0.020  0.020  0.042  0.055
 0.639 -0.016  0.016  0.033  0.042  0.055
 0.646 -0.026  0.019  0.045  0.042  0.055
 0.653 -0.042  0.006  0.048  0.042  0.055
 0.660 -0.064 -0.018  0.046  0.042  0.055
 0.667 -0.093 -0.054  0.039  0.042  0.055
 0.674 -0.127 -0.094  0.033  0.042  0.055
 0.681 -0.160 -0.134  0.026  0.042  0.055
 0.688 -0.184 -0.151  0.034  0.042  0.055
 0.694 -0.215 -0.196  0.019  0.042  0.055
 0.701 -0.249 -0.223  0.026  0.042  0.055
 0.708 -0.288 -0.256  0.032  0.042  0.055
 0.715 -0.317 -0.289  0.028  0.042  0.055
 0.722 -0.345 -0.313  0.032  0.042  0.055
 0.729 -0.374 -0.344  0.030  0.042  0.055
 0.736 -0.406 -0.376  0.030  0.042  0.055
 0.743 -0.431 -0.420  0.011  0.042  0.055
 0.750 -0.463 -0.448  0.015  0.042  0.055
 0.757 -0.489 -0.486  0.003  0.042  0.055
 0.764 -0.515 -0.504  0.011  0.042  0.055
 0.771 -0.536 -0.527  0.009  0.042  0.055
 0.778 -0.556 -0.545  0.011  0.042  0.055
 0.785 -0.570 -0.562  0.008  0.042  0.055
 0.792 -0.583 -0.593  0.010  0.042  0.055
 0.799 -0.590 -0.609  0.019  0.042  0.055
 0.806 -0.602 -0.628  0.026  0.042  0.055
 0.812 -0.615 -0.632  0.017  0.042  0.055
 0.819 -0.630 -0.640  0.009  0.042  0.055
 0.826 -0.641 -0.647  0.005  0.042  0.055
 0.833 -0.653 -0.663  0.010  0.042  0.055
 0.840 -0.672 -0.677  0.005  0.042  0.055
 0.847 -0.682 -0.689  0.006  0.042  0.055
 0.854 -0.695 -0.699  0.003  0.042  0.055
 0.861 -0.712 -0.707  0.005  0.042  0.055
 0.868 -0.721 -0.716  0.005  0.042  0.055
 0.875 -0.725 -0.728  0.002  0.042  0.055
 0.882 -0.736 -0.742  0.006  0.042  0.055
 0.889 -0.752 -0.751  0.001  0.042  0.055
 0.896 -0.772 -0.767  0.006  0.042  0.055
 0.903 -0.789 -0.785  0.004  0.042  0.055
 0.910 -0.797 -0.813  0.015  0.042  0.055
 0.917 -0.814 -0.834  0.020  0.042  0.055
 0.924 -0.818 -0.844  0.025  0.042  0.055
 0.931 -0.809 -0.854  0.044  0.042  0.055
 0.938 -0.806 -0.864  0.058  0.042  0.055
 0.944 -0.786 -0.867  0.080  0.042  0.055
 0.951 -0.775 -0.867  0.091  0.042  0.055
 0.958 -0.744 -0.862  0.118  0.042  0.055
 0.965 -0.717 -0.839  0.122  0.042  0.055
 0.972 -0.686 -0.812  0.125  0.042  0.055
 0.979 -0.632 -0.784  0.151  0.042  0.055
 0.986 -0.588 -0.747  0.159  0.042  0.055
 0.993 -0.527 -0.700  0.172  0.042  0.055
 1.000 -0.470 -0.651  0.181  0.042  0.055
 1.007 -0.408 -0.592  0.183  0.042  0.055
 1.014 -0.333 -0.522  0.189  0.042  0.055
 1.021 -0.253 -0.419  0.165  0.042  0.055
 1.028 -0.167 -0.339  0.172  0.042  0.055
 1.035 -0.088 -0.260  0.171  0.042  0.055
 1.042  0.007 -0.172  0.179  0.042  0.055
 1.049  0.101 -0.074  0.174  0.042  0.055
 1.056  0.197  0.025  0.172  0.042  0.055
 1.062  0.292  0.131  0.160  0.042  0.055
 1.069  0.391  0.232  0.159  0.042  0.055
 1.076  0.475  0.317  0.158  0.042  0.055
 1.083  0.558  0.428  0.129  0.042  0.055
 1.090  0.636  0.535  0.101  0.042  0.055
 1.097  0.713  0.625  0.088  0.042  0.055
 1.104  0.780  0.706  0.073  0.042  0.055
 1.111  0.840  0.759  0.081  0.042  0.055
 1.118  0.889  0.818  0.071  0.042  0.055
 1.125  0.924  0.862  0.062  0.042  0.055
 1.132  0.956  0.886  0.069  0.042  0.055
 1.139  0.982  0.945  0.037  0.042  0.055
 1.146  1.006  0.994  0.012  0.042  0.055
 1.153  1.020  1.006  0.013  0.042  0.055
 1.160  1.033  1.033  0.001  0.042  0.055
 1.167  1.036  1.051  0.016  0.042  0.055
 1.174  1.032  1.067  0.035  0.042  0.055
 1.181  1.043  1.050  0.007  0.042  0.055
 1.188  1.047  1.063  0.016  0.042  0.055
 1.194  1.045  1.058  0.013  0.042  0.055
 1.201  1.016  1.038  0.022  0.042  0.055
 1.208  0.984  1.005  0.022  0.042  0.055
 1.215  0.975  1.009  0.034  0.042  0.055
 1.222  0.956  1.030  0.074  0.042  0.055
 1.229  0.941  0.963  0.023  0.042  0.055
 1.236  0.930  0.972  0.042  0.042  0.055
 1.243  0.901  0.944  0.043  0.042  0.055
 1.250  0.878  0.922  0.045  0.042  0.055
 1.257  0.864  0.900  0.036  0.042  0.055
 1.264  0.828  0.883  0.056  0.042  0.055
 1.271  0.786  0.847  0.061  0.042  0.055
 1.278  0.751  0.817  0.067  0.042  0.055
 1.285  0.716  0.774  0.059  0.042  0.055
 1.292  0.684  0.730  0.046  0.042  0.055
 1.299  0.655  0.697  0.043  0.042  0.055
 1.306  0.609  0.648  0.040  0.042  0.055
 1.312  0.563  0.624  0.062  0.042  0.055
 1.319  0.520  0.558  0.038  0.042  0.055
 1.326  0.483  0.528  0.045  0.042  0.055
 1.333  0.443  0.482  0.039  0.042  0.055
 1.340  0.402  0.447  0.045  0.042  0.055
 1.347  0.355  0.395  0.040  0.042  0.055
 1.354  0.315  0.357  0.043  0.042  0.055
 1.361  0.270  0.312  0.043  0.042  0.055
 1.368  0.224  0.273  0.049  0.042  0.055
 1.375  0.185  0.240  0.055  0.042  0.055
 1.382  0.146  0.198  0.053  0.042  0.055
 1.389  0.106  0.156  0.051  0.042  0.055
 1.396  0.064  0.116  0.052  0.042  0.055
 1.403  0.021  0.066  0.046  0.042  0.055
 1.410 -0.025  0.009  0.034  0.042  0.055
 1.417 -0.069 -0.035  0.034  0.042  0.055
 1.424 -0.119 -0.073  0.047  0.042  0.055
 1.431 -0.171 -0.134  0.037  0.042  0.055
 1.438 -0.215 -0.178  0.038  0.042  0.055
 1.444 -0.258 -0.234  0.025  0.042  0.055
 1.451 -0.299 -0.283  0.017  0.042  0.055
 1.458 -0.341 -0.335  0.007  0.042  0.055
 1.465 -0.377 -0.381  0.003  0.042  0.055
 1.472 -0.417 -0.422  0.004  0.042  0.055
 1.479 -0.452 -0.465  0.013  0.042  0.055
 1.486 -0.480 -0.498  0.017  0.042  0.055
 1.493 -0.488 -0.530  0.041  0.042  0.055
 1.500 -0.484 -0.546  0.062  0.042  0.055
 1.507 -0.473 -0.560  0.087  0.042  0.055
 1.514 -0.455 -0.565  0.109  0.042  0.055
 1.521 -0.446 -0.556  0.110  0.042  0.055
 1.528 -0.431 -0.545  0.114  0.042  0.055
 1.535 -0.399 -0.522  0.122  0.042  0.055
 1.542 -0.369 -0.494  0.125  0.042  0.055
 1.549 -0.326 -0.462  0.135  0.042  0.055
 1.556 -0.290 -0.421  0.131  0.042  0.055
 1.562 -0.249 -0.380  0.131  0.042  0.055
 1.569 -0.214 -0.336  0.122  0.042  0.055
 1.576 -0.169 -0.282  0.113  0.042  0.055
 1.583 -0.117 -0.226  0.108  0.042  0.055
 1.590 -0.074 -0.179  0.104  0.042  0.055
 1.597 -0.035 -0.125  0.090  0.042  0.055
 1.604 -0.005 -0.083  0.078  0.042  0.055
 1.611  0.024 -0.048  0.072  0.042  0.055
 1.618  0.050  0.004  0.046  0.042  0.055
 1.625  0.079  0.023  0.056  0.042  0.055
 1.632  0.106  0.054  0.052  0.042  0.055
 1.639  0.117  0.076  0.041  0.042  0.055
 1.646  0.118  0.089  0.029  0.042  0.055
 1.653  0.116  0.111  0.004  0.042  0.055
 1.660  0.118  0.122  0.005  0.042  0.055
 1.667  0.106  0.123  0.018  0.042  0.055
 1.674  0.096  0.136  0.040  0.042  0.055
 1.681  0.090  0.130  0.040  0.042  0.055
 1.688  0.078  0.123  0.045  0.042  0.055
 1.694  0.063  0.114  0.051  0.042  0.055
 1.701  0.035  0.075  0.040  0.042  0.055
 1.708  0.007  0.050  0.043  0.042  0.055
 1.715 -0.026  0.002  0.029  0.042  0.055
 1.722 -0.054 -0.026  0.029  0.042  0.055
 1.729 -0.100 -0.070  0.031  0.042  0.055
 1.736 -0.130 -0.094  0.037  0.042  0.055
 1.743 -0.162 -0.125  0.038  0.042  0.055
 1.750 -0.176 -0.151  0.025  0.042  0.055
 1.757 -0.199 -0.176  0.023  0.042  0.055
 1.764 -0.222 -0.200  0.023  0.042  0.055
 1.771 -0.252 -0.233  0.019  0.042  0.055
 1.778 -0.280 -0.250  0.030  0.042  0.055
 1.785 -0.302 -0.279  0.023  0.042  0.055
 1.792 -0.315 -0.290  0.025  0.042  0.055
 1.799 -0.332 -0.302  0.030  0.042  0.055
 1.806 -0.345 -0.334  0.012  0.042  0.055
 1.812 -0.360 -0.351  0.009  0.042  0.055
 1.819 -0.379 -0.383  0.004  0.042  0.055
 1.826 -0.402 -0.408  0.006  0.042  0.055
 1.833 -0.422 -0.424  0.002  0.042  0.055
 1.840 -0.441 -0.447  0.006  0.042  0.055
 1.847 -0.462 -0.443  0.019  0.042  0.055
 1.854 -0.474 -0.468  0.006  0.042  0.055
 1.861 -0.484 -0.480  0.005  0.042  0.055
 1.868 -0.508 -0.500  0.008  0.042  0.055
 1.875 -0.521 -0.518  0.003  0.042  0.055
 1.882 -0.537 -0.528  0.010  0.042  0.055
 1.889 -0.548 -0.545  0.003  0.042  0.055
 1.896 -0.563 -0.556  0.007  0.042  0.055
 1.903 -0.585 -0.583  0.002  0.042  0.055
 1.910 -0.605 -0.601  0.004  0.042  0.055
 1.917 -0.631 -0.619  0.012  0.042  0.055
 1.924 -0.654 -0.647  0.008  0.042  0.055
 1.931 -0.675 -0.663  0.013  0.042  0.055
 1.938 -0.698 -0.692  0.006  0.042  0.055
 1.944 -0.718 -0.713  0.006  0.042  0.055
 1.951 -0.733 -0.744  0.011  0.042  0.055
 1.958 -0.746 -0.765  0.019  0.042  0.055
 1.965 -0.753 -0.788  0.034  0.042  0.055
 1.972 -0.741 -0.802  0.060  0.042  0.055
 1.979 -0.725 -0.806  0.081  0.042  0.055
 1.986 -0.708 -0.816  0.107  0.042  0.055
 1.993 -0.690 -0.812  0.122  0.042  0.055
 2.000 -0.654 -0.785  0.131  0.042  0.055
 2.007 -0.605 -0.765  0.159  0.042  0.055
 2.014 -0.574 -0.722  0.148  0.042  0.055
 2.021 -0.511 -0.679  0.168  0.042  0.055
 2.028 -0.457 -0.620  0.163  0.042  0.055
 2.035 -0.399 -0.557  0.158  0.042  0.055
 2.042 -0.331 -0.499  0.168  0.042  0.055
 2.049 -0.261 -0.425  0.163  0.042  0.055
 2.056 -0.183 -0.350  0.167  0.042  0.055
 2.062 -0.106 -0.268  0.162  0.042  0.055
 2.069 -0.016 -0.178  0.161  0.042  0.055
 2.076  0.074 -0.082  0.156  0.042  0.055
 2.083  0.163  0.010  0.153  0.042  0.055
 2.090  0.251  0.103  0.148  0.042  0.055
 2.097  0.340  0.201  0.139  0.042  0.055
 2.104  0.428  0.301  0.127  0.042  0.055
 2.111  0.508  0.401  0.106  0.042  0.055
 2.118  0.573  0.485  0.088  0.042  0.055
 2.125  0.639  0.581  0.057  0.042  0.055
 2.132  0.728  0.644  0.084  0.042  0.055
 2.139  0.796  0.712  0.084  0.042  0.055
 2.146  0.850  0.782  0.067  0.042  0.055
 2.153  0.889  0.814  0.074  0.042  0.055
 2.160  0.915  0.867  0.047  0.042  0.055
 2.167  0.936  0.926  0.010  0.042  0.055
 2.174  0.955  0.920  0.034  0.042  0.055
 2.181  0.964  0.944  0.019  0.042  0.055
 2.188  0.968  0.947  0.021  0.042  0.055
 2.194  0.981  0.938  0.043  0.042  0.055
 2.201  0.965  0.967  0.003  0.042  0.055
 2.208  0.973  0.955  0.018  0.042  0.055
 2.215  0.977  1.008  0.031  0.042  0.055
 2.222  0.965  0.979  0.014  0.042  0.055
 2.229  0.948  0.996  0.048  0.042  0.055
 2.236  0.940  0.957  0.017  0.042  0.055
 2.243  0.918  0.966  0.048  0.042  0.055
 2.250  0.921  0.932  0.011  0.042  0.055
 2.257  0.907  0.937  0.030  0.042  0.055
 2.264  0.874  0.912  0.038  0.042  0.055
 2.271  0.830  0.896  0.066  0.042  0.055
 2.278  0.811  0.878  0.067  0.042  0.055
 2.285  0.788  0.837  0.050  0.042  0.055
 2.292  0.762  0.832  0.070  0.042  0.055
 2.299  0.731  0.808  0.077  0.042  0.055
 2.306  0.690  0.761  0.071  0.042  0.055
 2.312  0.656  0.724  0.068  0.042  0.055
 2.319  0.617  0.675  0.059  0.042  0.055
 2.326  0.580  0.643  0.064  0.042  0.055
 2.333  0.548  0.589  0.041  0.042  0.055
 2.340  0.509  0.537  0.029  0.042  0.055
 2.347  0.452  0.510  0.059  0.042  0.055
 2.354  0.413  0.461  0.049  0.042  0.055
 2.361  0.370  0.418  0.049  0.042  0.055
 2.368  0.317  0.367  0.050  0.042  0.055
 2.375  0.271  0.320  0.049  0.042  0.055
 2.382  0.229  0.279  0.050  0.042  0.055
 2.389  0.179  0.232  0.053  0.042  0.055
 2.396  0.132  0.205  0.073  0.042  0.055
 2.403  0.089  0.133  0.044  0.042  0.055
 2.410  0.050  0.086  0.036  0.042  0.055
 2.417  0.019  0.089  0.070  0.042  0.055
 2.424 -0.023  0.025  0.049  0.042  0.055
 2.431 -0.069 -0.021  0.049  0.042  0.055
 2.438 -0.118 -0.076  0.042  0.042  0.055
 2.444 -0.166 -0.115  0.052  0.042  0.055
 2.451 -0.205 -0.139  0.066  0.042  0.055
 2.458 -0.244 -0.185  0.060  0.042  0.055
 2.465 -0.284 -0.238  0.046  0.042  0.055
 2.472 -0.329 -0.306  0.023  0.042  0.055
 2.479 -0.381 -0.367  0.014  0.042  0.055
 2.486 -0.432 -0.417  0.015  0.042  0.055
 2.493 -0.478 -0.453  0.026  0.042  0.055
 2.500 -0.515 -0.504  0.011  0.042  0.055
 2.507 -0.556 -0.558  0.001  0.042  0.055
 2.514 -0.577 -0.586  0.009  0.042  0.055
 2.521 -0.597 -0.606  0.009  0.042  0.055
 2.528 -0.604 -0.630  0.025  0.042  0.055
 2.535 -0.579 -0.652  0.073  0.042  0.055
 2.542 -0.569 -0.663  0.094  0.042  0.055
 2.549 -0.552 -0.671  0.119  0.042  0.055
 2.556 -0.536 -0.668  0.132  0.042  0.055
 2.562 -0.508 -0.647  0.138  0.042  0.055
 2.569 -0.483 -0.600  0.116  0.042  0.055
 2.576 -0.448 -0.545  0.097  0.042  0.055
 2.583 -0.401 -0.491  0.090  0.042  0.055
 2.590 -0.357 -0.462  0.105  0.042  0.055
 2.597 -0.308 -0.416  0.107  0.042  0.055
 2.604 -0.261 -0.361  0.100  0.042  0.055
 2.611 -0.212 -0.315  0.103  0.042  0.055
 2.618 -0.155 -0.267  0.112  0.042  0.055
 2.625 -0.125 -0.216  0.090  0.042  0.055
 2.632 -0.072 -0.159  0.086  0.042  0.055
 2.639 -0.039 -0.089  0.049  0.042  0.055
 2.646  0.001 -0.042  0.043  0.042  0.055
 2.653  0.043  0.001  0.042  0.042  0.055
 2.660  0.062  0.030  0.031  0.042  0.055
 2.667  0.075  0.058  0.017  0.042  0.055
 2.674  0.076  0.087  0.011  0.042  0.055
 2.681  0.083  0.088  0.005  0.042  0.055
 2.688  0.089  0.121  0.032  0.042  0.055
 2.694  0.097  0.136  0.040  0.042  0.055
 2.701  0.089  0.122  0.033  0.042  0.055
 2.708  0.080  0.137  0.057  0.042  0.055
 2.715  0.077  0.133  0.056  0.042  0.055
 2.722  0.070  0.090  0.020  0.042  0.055
 2.729  0.039  0.075  0.036  0.042  0.055
 2.736  0.010  0.050  0.040  0.042  0.055
 2.743 -0.010  0.032  0.042  0.042  0.055
 2.750 -0.023  0.014  0.037  0.042  0.055
 2.757 -0.036  0.006  0.042  0.042  0.055
 2.764 -0.062 -0.030  0.032  0.042  0.055
 2.771 -0.079 -0.047  0.032  0.042  0.055
 2.778 -0.106 -0.072  0.035  0.042  0.055
 2.785 -0.133 -0.090  0.043  0.042  0.055
 2.792 -0.155 -0.123  0.032  0.042  0.055
 2.799 -0.177 -0.146  0.031  0.042  0.055
 2.806 -0.200 -0.160  0.040  0.042  0.055
 2.812 -0.208 -0.176  0.032  0.042  0.055
 2.819 -0.224 -0.204  0.020  0.042  0.055
 2.826 -0.241 -0.226  0.015  0.042  0.055
 2.833 -0.258 -0.255  0.004  0.042  0.055
 2.840 -0.271 -0.286  0.015  0.042  0.055
 2.847 -0.280 -0.286  0.005  0.042  0.055
 2.854 -0.294 -0.285  0.009  0.042  0.055
 2.861 -0.301 -0.281  0.021  0.042  0.055
 2.868 -0.311 -0.288  0.023  0.042  0.055
 2.875 -0.313 -0.298  0.015  0.042  0.055
 2.882 -0.315 -0.303  0.013  0.042  0.055
 2.889 -0.321 -0.311  0.010  0.042  0.055
 2.896 -0.337 -0.332  0.005  0.042  0.055
 2.903 -0.354 -0.345  0.010  0.042  0.055
 2.910 -0.368 -0.353  0.015  0.042  0.055
 2.917 -0.376 -0.354  0.022  0.042  0.055
 2.924 -0.392 -0.358  0.034  0.042  0.055
 2.931 -0.410 -0.376  0.034  0.042  0.055
 2.938 -0.430 -0.406  0.025  0.042  0.055
 2.944 -0.449 -0.423  0.027  0.042  0.055
 2.951 -0.465 -0.444  0.022  0.042  0.055
 2.958 -0.489 -0.460  0.029  0.042  0.055
 2.965 -0.508 -0.492  0.016  0.042  0.055
 2.972 -0.534 -0.520  0.015  0.042  0.055
 2.979 -0.551 -0.558  0.007  0.042  0.055
 2.986 -0.564 -0.575  0.011  0.042  0.055
 2.993 -0.575 -0.601  0.025  0.042  0.055
 3.000 -0.589 -0.617  0.028  0.042  0.055
 3.007 -0.574 -0.642  0.067  0.042  0.055
 3.014 -0.552 -0.637  0.085  0.042  0.055
 3.021 -0.536 -0.607  0.070  0.042  0.055
 3.028 -0.510 -0.612  0.102  0.042  0.055
 3.035 -0.474 -0.592  0.118  0.042  0.055
 3.042 -0.444 -0.565  0.121  0.042  0.055
 3.049 -0.392 -0.522  0.129  0.042  0.055
 3.056 -0.344 -0.485  0.140  0.042  0.055
 3.062 -0.291 -0.434  0.142  0.042  0.055
 3.069 -0.231 -0.376  0.145  0.042  0.055
 3.076 -0.154 -0.305  0.151  0.042  0.055
 3.083 -0.093 -0.225  0.132  0.042  0.055
 3.090 -0.005 -0.153  0.148  0.042  0.055
 3.097  0.069 -0.062  0.130  0.042  0.055
 3.104  0.154  0.015  0.138  0.042  0.055
 3.111  0.238  0.110  0.128  0.042  0.055
 3.118  0.316  0.177  0.139  0.042  0.055
 3.125  0.393  0.270  0.123  0.042  0.055
 3.132  0.464  0.364  0.099  0.042  0.055
 3.139  0.537  0.448  0.089  0.042  0.055
 3.146  0.596  0.523  0.073  0.042  0.055
 3.153  0.663  0.586  0.077  0.042  0.055
 3.160  0.707  0.649  0.058  0.042  0.055
 3.167  0.746  0.721  0.025  0.042  0.055
 3.174  0.785  0.760  0.024  0.042  0.055
 3.181  0.816  0.789  0.027  0.042  0.055
 3.188  0.844  0.814  0.030  0.042  0.055
 3.194  0.863  0.842  0.020  0.042  0.055
 3.201  0.875  0.874  0.001  0.042  0.055
 3.208  0.899  0.891  0.008  0.042  0.055
 3.215  0.902  0.890  0.011  0.042  0.055
 3.222  0.893  0.926  0.033  0.042  0.055
 3.229  0.896  0.915  0.020  0.042  0.055
 3.236  0.904  0.910  0.007  0.042  0.055
 3.243  0.895  0.925  0.031  0.042  0.055
 3.250  0.879  0.915  0.037  0.042  0.055
 3.257  0.883  0.903  0.020  0.042  0.055
 3.264  0.883  0.905  0.022  0.042  0.055
 3.271  0.859  0.900  0.041  0.042  0.055
 3.278  0.837  0.876  0.039  0.042  0.055
 3.285  0.836  0.872  0.036  0.042  0.055
 3.292  0.815  0.862  0.048  0.042  0.055
 3.299  0.784  0.831  0.047  0.042  0.055
 3.306  0.766  0.827  0.061  0.042  0.055
 3.312  0.758  0.817  0.059  0.042  0.055
 3.319  0.747  0.803  0.056  0.042  0.055
 3.326  0.727  0.777  0.050  0.042  0.055
 3.333  0.699  0.751  0.053  0.042  0.055
 3.340  0.666  0.726  0.061  0.042  0.055
 3.347  0.624  0.701  0.077  0.042  0.055
 3.354  0.583  0.658  0.076  0.042  0.055
 3.361  0.539  0.601  0.063  0.042  0.055
 3.368  0.502  0.588  0.086  0.042  0.055
 3.375  0.471  0.528  0.058  0.042  0.055
 3.382  0.410  0.489  0.079  0.042  0.055
 3.389  0.372  0.448  0.076  0.042  0.055
 3.396  0.341  0.396  0.056  0.042  0.055
 3.403  0.300  0.365  0.065  0.042  0.055
 3.410  0.257  0.290  0.033  0.042  0.055
 3.417  0.206  0.257  0.051  0.042  0.055
 3.424  0.162  0.216  0.055  0.042  0.055
 3.431  0.110  0.179  0.070  0.042  0.055
 3.438  0.056  0.114  0.058  0.042  0.055
 3.444 -0.006  0.061  0.067  0.042  0.055
 3.451 -0.056  0.019  0.075  0.042  0.055
 3.458 -0.093 -0.033  0.061  0.042  0.055
 3.465 -0.138 -0.088  0.050  0.042  0.055
 3.472 -0.177 -0.140  0.037  0.042  0.055
 3.479 -0.230 -0.183  0.047  0.042  0.055
 3.486 -0.283 -0.239  0.044  0.042  0.055
 3.493 -0.327 -0.303  0.024  0.042  0.055
 3.500 -0.376 -0.352  0.024  0.042  0.055
 3.507 -0.410 -0.402  0.008  0.042  0.055
 3.514 -0.450 -0.435  0.015  0.042  0.055
 3.521 -0.477 -0.476  0.002  0.042  0.055
 3.528 -0.508 -0.514  0.005  0.042  0.055
 3.535 -0.524 -0.528  0.004  0.042  0.055
 3.542 -0.529 -0.540  0.011  0.042  0.055
 3.549 -0.542 -0.559  0.017  0.042  0.055
 3.556 -0.546 -0.567  0.021  0.042  0.055
 3.562 -0.535 -0.584  0.049  0.042  0.055
 3.569 -0.523 -0.591  0.067  0.042  0.055
 3.576 -0.509 -0.591  0.082  0.042  0.055
 3.583 -0.487 -0.587  0.100  0.042  0.055
 3.590 -0.463 -0.574  0.111  0.042  0.055
 3.597 -0.440 -0.543  0.103  0.042  0.055
 3.604 -0.410 -0.509  0.099  0.042  0.055
 3.611 -0.373 -0.477  0.104  0.042  0.055
 3.618 -0.329 -0.421  0.092  0.042  0.055
 3.625 -0.281 -0.397  0.115  0.042  0.055
 3.632 -0.220 -0.353  0.132  0.042  0.055
 3.639 -0.187 -0.295  0.108  0.042  0.055
 3.646 -0.128 -0.244  0.115  0.042  0.055
 3.653 -0.085 -0.190  0.105  0.042  0.055
 3.660 -0.038 -0.134  0.096  0.042  0.055
 3.667 -0.005 -0.090  0.084  0.042  0.055
 3.674  0.042 -0.032  0.074  0.042  0.055
 3.681  0.083  0.017  0.065  0.042  0.055
 3.688  0.114  0.067  0.046  0.042  0.055
 3.694  0.148  0.103  0.045  0.042  0.055
 3.701  0.169  0.143  0.026  0.042  0.055
 3.708  0.178  0.163  0.014  0.042  0.055
 3.715  0.181  0.188  0.007  0.042  0.055
 3.722  0.182  0.202  0.020  0.042  0.055
 3.729  0.182  0.200  0.018  0.042  0.055
 3.736  0.175  0.202  0.027  0.042  0.055
 3.743  0.169  0.200  0.031  0.042  0.055
 3.750  0.161  0.201  0.041  0.042  0.055
 3.757  0.151  0.185  0.035  0.042  0.055
 3.764  0.142  0.136  0.006  0.042  0.055
 3.771  0.139  0.145  0.007  0.042  0.055
 3.778  0.120  0.141  0.021  0.042  0.055
 3.785  0.107  0.128  0.022  0.042  0.055
 3.792  0.099  0.107  0.009  0.042  0.055
 3.799  0.088  0.107  0.019  0.042  0.055
 3.806  0.083  0.106  0.024  0.042  0.055
 3.812  0.073  0.088  0.015  0.042  0.055
 3.819  0.073  0.087  0.015  0.042  0.055
 3.826  0.072  0.087  0.015  0.042  0.055
 3.833  0.067  0.072  0.005  0.042  0.055
 3.840  0.057  0.067  0.011  0.042  0.055
 3.847  0.045  0.044  0.000  0.042  0.055
 3.854  0.041  0.046  0.006  0.042  0.055
 3.861  0.033  0.047  0.015  0.042  0.055
 3.868  0.023  0.036  0.013  0.042  0.055
 3.875  0.008  0.017  0.009  0.042  0.055
 3.882 -0.001  0.005  0.007  0.042  0.055
 3.889 -0.010  0.000  0.011  0.042  0.055
 3.896 -0.021 -0.011  0.011  0.042  0.055
 3.903 -0.040 -0.028  0.012  0.042  0.055
 3.910 -0.047 -0.049  0.002  0.042  0.055
 3.917 -0.064 -0.047  0.017  0.042  0.055
 3.924 -0.081 -0.062  0.019  0.042  0.055
 3.931 -0.102 -0.073  0.029  0.042  0.055
 3.938 -0.114 -0.091  0.024  0.042  0.055
 3.944 -0.132 -0.106  0.026  0.042  0.055
 3.951 -0.152 -0.132  0.020  0.042  0.055
 3.958 -0.175 -0.161  0.014  0.042  0.055
 3.965 -0.196 -0.183  0.014  0.042  0.055
 3.972 -0.221 -0.208  0.014  0.042  0.055
 3.979 -0.257 -0.234  0.023  0.042  0.055
 3.986 -0.279 -0.262  0.018  0.042  0.055
 3.993 -0.299 -0.291  0.009  0.042  0.055
 4.000 -0.318 -0.315  0.003  0.042  0.055
 4.007 -0.340 -0.330  0.010  0.042  0.055
 4.014 -0.353 -0.358  0.004  0.042  0.055
 4.021 -0.361 -0.363  0.002  0.042  0.055
 4.028 -0.353 -0.377  0.023  0.042  0.055
 4.035 -0.358 -0.394  0.036  0.042  0.055
 4.042 -0.342 -0.392  0.050  0.042  0.055
 4.049 -0.328 -0.390  0.062  0.042  0.055
 4.056 -0.311 -0.386  0.075  0.042  0.055
 4.062 -0.276 -0.372  0.096  0.042  0.055
 4.069 -0.247 -0.380  0.133  0.042  0.055
 4.076 -0.204 -0.324  0.119  0.042  0.055
 4.083 -0.153 -0.286  0.133  0.042  0.055
 4.090 -0.109 -0.249  0.139  0.042  0.055
 4.097 -0.050 -0.193  0.143  0.042  0.055
 4.104 -0.007 -0.130  0.123  0.042  0.055
 4.111  0.054 -0.067  0.121  0.042  0.055
 4.118  0.122 -0.007  0.129  0.042  0.055
 4.125  0.184  0.062  0.121  0.042  0.055
 4.132  0.245  0.144  0.101  0.042  0.055
 4.139  0.308  0.210  0.098  0.042  0.055
 4.146  0.371  0.276  0.095  0.042  0.055
 4.153  0.428  0.342  0.086  0.042  0.055
 4.160  0.490  0.397  0.093  0.042  0.055
 4.167  0.532  0.477  0.055  0.042  0.055
 4.174  0.580  0.547  0.033  0.042  0.055
 4.181  0.623  0.575  0.048  0.042  0.055
 4.188  0.670  0.632  0.038  0.042  0.055
 4.194  0.706  0.654  0.051  0.042  0.055
 4.201  0.725  0.686  0.039  0.042  0.055
 4.208  0.744  0.730  0.014  0.042  0.055
 4.215  0.757  0.742  0.015  0.042  0.055
 4.222  0.760  0.774  0.014  0.042  0.055
 4.229  0.773  0.785  0.012  0.042  0.055
 4.236  0.780  0.796  0.016  0.042  0.055
 4.243  0.784  0.812  0.029  0.042  0.055
 4.250  0.793  0.796  0.003  0.042  0.055
 4.257  0.795  0.809  0.015  0.042  0.055
 4.264  0.785  0.794  0.009  0.042  0.055
 4.271  0.761  0.783  0.022  0.042  0.055
 4.278  0.751  0.782  0.031  0.042  0.055
 4.285  0.756  0.789  0.033  0.042  0.055
 4.292  0.754  0.781  0.027  0.042  0.055
 4.299  0.750  0.756  0.006  0.042  0.055
 4.306  0.731  0.771  0.041  0.042  0.055
 4.312  0.704  0.729  0.025  0.042  0.055
 4.319  0.674  0.720  0.046  0.042  0.055
 4.326  0.652  0.684  0.032  0.042  0.055
 4.333  0.631  0.697  0.067  0.042  0.055
 4.340  0.606  0.670  0.064  0.042  0.055
 4.347  0.596  0.616  0.020  0.042  0.055
 4.354  0.567  0.608  0.041  0.042  0.055
 4.361  0.535  0.565  0.030  0.042  0.055
 4.368  0.499  0.551  0.052  0.042  0.055
 4.375  0.464  0.508  0.045  0.042  0.055
 4.382  0.413  0.454  0.042  0.042  0.055
 4.389  0.368  0.418  0.050  0.042  0.055
 4.396  0.331  0.369  0.038  0.042  0.055
 4.403  0.295  0.342  0.047  0.042  0.055
 4.410  0.266  0.291  0.025  0.042  0.055
 4.417  0.233  0.283  0.051  0.042  0.055
 4.424  0.202  0.243  0.041  0.042  0.055
 4.431  0.165  0.198  0.033  0.042  0.055
 4.438  0.116  0.168  0.052  0.042  0.055
 4.444  0.072  0.113  0.042  0.042  0.055
 4.451  0.030  0.088  0.059  0.042  0.055
 4.458 -0.005  0.052  0.058  0.042  0.055
 4.465 -0.045  0.004  0.049  0.042  0.055
 4.472 -0.082 -0.038  0.045  0.042  0.055
 4.479 -0.124 -0.082  0.043  0.042  0.055
 4.486 -0.164 -0.119  0.046  0.042  0.055
 4.493 -0.205 -0.161  0.045  0.042  0.055
 4.500 -0.247 -0.205  0.042  0.042  0.055
 4.507 -0.293 -0.255  0.038  0.042  0.055
 4.514 -0.333 -0.297  0.036  0.042  0.055
 4.521 -0.382 -0.343  0.039  0.042  0.055
 4.528 -0.420 -0.385  0.036  0.042  0.055
 4.535 -0.463 -0.429  0.034  0.042  0.055
 4.542 -0.497 -0.477  0.021  0.042  0.055
 4.549 -0.534 -0.515  0.019  0.042  0.055
 4.556 -0.557 -0.549  0.008  0.042  0.055
 4.562 -0.588 -0.587  0.002  0.042  0.055
 4.569 -0.617 -0.613  0.004  0.042  0.055
 4.576 -0.629 -0.646  0.017  0.042  0.055
 4.583 -0.637 -0.661  0.024  0.042  0.055
 4.590 -0.623 -0.675  0.052  0.042  0.055
 4.597 -0.613 -0.683  0.070  0.042  0.055
 4.604 -0.601 -0.681  0.080  0.042  0.055
 4.611 -0.579 -0.666  0.087  0.042  0.055
 4.618 -0.549 -0.642  0.092  0.042  0.055
 4.625 -0.525 -0.626  0.101  0.042  0.055
 4.632 -0.498 -0.599  0.101  0.042  0.055
 4.639 -0.466 -0.570  0.104  0.042  0.055
 4.646 -0.430 -0.525  0.094  0.042  0.055
 4.653 -0.389 -0.488  0.099  0.042  0.055
 4.660 -0.352 -0.444  0.091  0.042  0.055
 4.667 -0.304 -0.403  0.098  0.042  0.055
 4.674 -0.257 -0.357  0.100  0.042  0.055
 4.681 -0.215 -0.313  0.098  0.042  0.055
 4.688 -0.178 -0.263  0.085  0.042  0.055
 4.694 -0.135 -0.217  0.082  0.042  0.055
 4.701 -0.084 -0.168  0.084  0.042  0.055
 4.708 -0.055 -0.129  0.074  0.042  0.055
 4.715 -0.023 -0.082  0.059  0.042  0.055
 4.722  0.008 -0.041  0.048  0.042  0.055
 4.729  0.047 -0.004  0.050  0.042  0.055
 4.736  0.067  0.045  0.022  0.042  0.055
 4.743  0.096  0.064  0.031  0.042  0.055
 4.750  0.110  0.089  0.021  0.042  0.055
 4.757  0.132  0.103  0.029  0.042  0.055
 4.764  0.145  0.130  0.015  0.042  0.055
 4.771  0.149  0.148  0.001  0.042  0.055
 4.778  0.148  0.145  0.003  0.042  0.055
 4.785  0.137  0.155  0.018  0.042  0.055
 4.792  0.134  0.169  0.035  0.042  0.055
 4.799  0.125  0.166  0.041  0.042  0.055
 4.806  0.130  0.165  0.035  0.042  0.055
 4.812  0.133  0.144  0.011  0.042  0.055
 4.819  0.131  0.144  0.013  0.042  0.055
 4.826  0.124  0.123  0.001  0.042  0.055
 4.833  0.112  0.117  0.005  0.042  0.055
 4.840  0.106  0.117  0.011  0.042  0.055
 4.847  0.095  0.110  0.015  0.042  0.055
 4.854  0.084  0.113  0.030  0.042  0.055
 4.861  0.086  0.090  0.004  0.042  0.055
 4.868  0.082  0.082  0.001  0.042  0.055
 4.875  0.070  0.086  0.016  0.042  0.055
 4.882  0.066  0.079  0.013  0.042  0.055
 4.889  0.070  0.071  0.001  0.042  0.055
 4.896  0.071  0.067  0.003  0.042  0.055
 4.903  0.065  0.068  0.003  0.042  0.055
 4.910  0.064  0.074  0.010  0.042  0.055
 4.917  0.057  0.069  0.012  0.042  0.055
 4.924  0.045  0.072  0.028  0.042  0.055
 4.931  0.042  0.061  0.019  0.042  0.055
 4.938  0.038  0.062  0.024  0.042  0.055
 4.944  0.027  0.050  0.023  0.042  0.055
 4.951  0.020  0.039  0.019  0.042  0.055
 4.958  0.007  0.025  0.018  0.042  0.055
 4.965 -0.003 -0.002  0.001  0.042  0.055
 4.972 -0.022 -0.007  0.015  0.042  0.055
 4.979 -0.037 -0.021  0.016  0.042  0.055
 4.986 -0.051 -0.030  0.021  0.042  0.055
 4.993 -0.068 -0.045  0.023  0.042  0.055
 5.000 -0.094 -0.069  0.026  0.042  0.055
 5.007 -0.106 -0.088  0.018  0.042  0.055
 5.014 -0.132 -0.100  0.032  0.042  0.055
 5.021 -0.156 -0.115  0.041  0.042  0.055
 5.028 -0.179 -0.140  0.039  0.042  0.055
 5.035 -0.197 -0.167  0.030  0.042  0.055
 5.042 -0.218 -0.195  0.023  0.042  0.055
 5.049 -0.242 -0.218  0.024  0.042  0.055
 5.056 -0.247 -0.246  0.001  0.042  0.055
 5.062 -0.269 -0.271  0.001  0.042  0.055
 5.069 -0.272 -0.290  0.018  0.042  0.055
 5.076 -0.261 -0.307  0.046  0.042  0.055
 5.083 -0.260 -0.296  0.035  0.042  0.055
 5.090 -0.239 -0.298  0.058  0.042  0.055
 5.097 -0.226 -0.304  0.078  0.042  0.055
 5.104 -0.209 -0.282  0.073  0.042  0.055
 5.111 -0.184 -0.277  0.092  0.042  0.055
 5.118 -0.154 -0.247  0.093  0.042  0.055
 5.125 -0.126 -0.218  0.092  0.042  0.055
 5.132 -0.087 -0.190  0.102  0.042  0.055
 5.139 -0.046 -0.156  0.110  0.042  0.055
 5.146 -0.008 -0.098  0.090  0.042  0.055
 5.153  0.031 -0.046  0.077  0.042  0.055
 5.160  0.082  0.001  0.081  0.042  0.055
 5.167  0.130  0.029  0.101  0.042  0.055
 5.174  0.169  0.109  0.060  0.042  0.055
 5.181  0.215  0.144  0.071  0.042  0.055
 5.188  0.262  0.189  0.073  0.042  0.055
 5.194  0.309  0.240  0.069  0.042  0.055
 5.201  0.354  0.276  0.077  0.042  0.055
 5.208  0.380  0.342  0.038  0.042  0.055
 5.215  0.406  0.380  0.026  0.042  0.055
 5.222  0.436  0.398  0.037  0.042  0.055
 5.229  0.440  0.418  0.022  0.042  0.055
 5.236  0.468  0.440  0.028  0.042  0.055
 5.243  0.470  0.473  0.004  0.042  0.055
 5.250  0.482  0.481  0.001  0.042  0.055
 5.257  0.486  0.492  0.006  0.042  0.055
 5.264  0.475  0.494  0.019  0.042  0.055
 5.271  0.470  0.489  0.019  0.042  0.055
 5.278  0.469  0.518  0.049  0.042  0.055
 5.285  0.456  0.489  0.033  0.042  0.055
 5.292  0.449  0.479  0.031  0.042  0.055
 5.299  0.445  0.461  0.016  0.042  0.055
 5.306  0.432  0.455  0.023  0.042  0.055
 5.312  0.417  0.448  0.031  0.042  0.055
 5.319  0.401  0.451  0.050  0.042  0.055
 5.326  0.381  0.428  0.048  0.042  0.055
 5.333  0.368  0.412  0.044  0.042  0.055
 5.340  0.347  0.393  0.047  0.042  0.055
 5.347  0.333  0.360  0.027  0.042  0.055
 5.354  0.309  0.343  0.035  0.042  0.055
 5.361  0.289  0.316  0.027  0.042  0.055
 5.368  0.259  0.307  0.049  0.042  0.055
 5.375  0.236  0.274  0.039  0.042  0.055
 5.382  0.210  0.254  0.044  0.042  0.055
 5.389  0.181  0.222  0.041  0.042  0.055
 5.396  0.151  0.197  0.046  0.042  0.055
 5.403  0.120  0.161  0.041  0.042  0.055
 5.410  0.094  0.138  0.044  0.042  0.055
 5.417  0.071  0.111  0.040  0.042  0.055
 5.424  0.042  0.080  0.038  0.042  0.055
 5.431  0.017  0.051  0.034  0.042  0.055
 5.438 -0.015  0.018  0.033  0.042  0.055
 5.444 -0.050 -0.004  0.047  0.042  0.055
 5.451 -0.082 -0.041  0.041  0.042  0.055
 5.458 -0.113 -0.072  0.041  0.042  0.055
 5.465 -0.150 -0.109  0.042  0.042  0.055
 5.472 -0.176 -0.148  0.028  0.042  0.055
 5.479 -0.215 -0.175  0.040  0.042  0.055
 5.486 -0.244 -0.206  0.039  0.042  0.055
 5.493 -0.271 -0.243  0.029  0.042  0.055
 5.500 -0.302 -0.277  0.025  0.042  0.055
 5.507 -0.334 -0.306  0.028  0.042  0.055
 5.514 -0.362 -0.333  0.029  0.042  0.055
 5.521 -0.401 -0.367  0.035  0.042  0.055
 5.528 -0.435 -0.397  0.038  0.042  0.055
 5.535 -0.466 -0.430  0.037  0.042  0.055
 5.542 -0.503 -0.460  0.043  0.042  0.055
 5.549 -0.532 -0.496  0.036  0.042  0.055
 5.556 -0.562 -0.533  0.030  0.042  0.055
 5.562 -0.600 -0.570  0.031  0.042  0.055
 5.569 -0.631 -0.605  0.027  0.042  0.055
 5.576 -0.662 -0.645  0.018  0.042  0.055
 5.583 -0.691 -0.686  0.005  0.042  0.055
 5.590 -0.725 -0.719  0.006  0.042  0.055
 5.597 -0.746 -0.744  0.002  0.042  0.055
 5.604 -0.764 -0.766  0.002  0.042  0.055
 5.611 -0.773 -0.787  0.014  0.042  0.055
 5.618 -0.780 -0.805  0.025  0.042  0.055
 5.625 -0.768 -0.812  0.043  0.042  0.055
 5.632 -0.747 -0.816  0.069  0.042  0.055
 5.639 -0.730 -0.807  0.077  0.042  0.055
 5.646 -0.711 -0.790  0.079  0.042  0.055
 5.653 -0.678 -0.759  0.080  0.042  0.055
 5.660 -0.644 -0.739  0.095  0.042  0.055
 5.667 -0.613 -0.710  0.097  0.042  0.055
 5.674 -0.579 -0.670  0.090  0.042  0.055
 5.681 -0.534 -0.629  0.095  0.042  0.055
 5.688 -0.505 -0.581  0.076  0.042  0.055
 5.694 -0.459 -0.539  0.079  0.042  0.055
 5.701 -0.409 -0.498  0.088  0.042  0.055
 5.708 -0.371 -0.443  0.072  0.042  0.055
 5.715 -0.341 -0.401  0.059  0.042  0.055
 5.722 -0.298 -0.363  0.065  0.042  0.055
 5.729 -0.253 -0.317  0.064  0.042  0.055
 5.736 -0.231 -0.273  0.041  0.042  0.055
 5.743 -0.193 -0.229  0.035  0.042  0.055
 5.750 -0.158 -0.195  0.037  0.042  0.055
 5.757 -0.125 -0.164  0.038  0.042  0.055
 5.764 -0.110 -0.133  0.022  0.042  0.055
 5.771 -0.081 -0.098  0.016  0.042  0.055
 5.778 -0.066 -0.070  0.004  0.042  0.055
 5.785 -0.038 -0.040  0.001  0.042  0.055
 5.792 -0.018 -0.032  0.014  0.042  0.055
 5.799  0.008 -0.010  0.018  0.042  0.055
 5.806  0.033 -0.002  0.035  0.042  0.055
 5.812  0.051  0.014  0.037  0.042  0.055
 5.819  0.064  0.024  0.040  0.042  0.055
 5.826  0.077  0.051  0.025  0.042  0.055
 5.833  0.090  0.071  0.018  0.042  0.055
 5.840  0.101  0.086  0.015  0.042  0.055
 5.847  0.116  0.100  0.016  0.042  0.055
 5.854  0.134  0.116  0.017  0.042  0.055
 5.861  0.147  0.142  0.004  0.042  0.055
 5.868  0.151  0.140  0.011  0.042  0.055
 5.875  0.159  0.154  0.004  0.042  0.055
 5.882  0.165  0.165  0.001  0.042  0.055
 5.889  0.162  0.159  0.002  0.042  0.055
 5.896  0.167  0.162  0.004  0.042  0.055
 5.903  0.169  0.178  0.010  0.042  0.055
 5.910  0.169  0.166  0.003  0.042  0.055
 5.917  0.173  0.174  0.001  0.042  0.055
 5.924  0.176  0.184  0.009  0.042  0.055
 5.931  0.175  0.188  0.013  0.042  0.055
 5.938  0.174  0.190  0.017  0.042  0.055
 5.944  0.171  0.186  0.016  0.042  0.055
 5.951  0.162  0.178  0.017  0.042  0.055
 5.958  0.163  0.177  0.014  0.042  0.055
 5.965  0.160  0.181  0.022  0.042  0.055
 5.972  0.154  0.179  0.026  0.042  0.055
 5.979  0.144  0.174  0.031  0.042  0.055
 5.986  0.126  0.159  0.033  0.042  0.055
 5.993  0.116  0.154  0.038  0.042  0.055
 6.000  0.108  0.144  0.037  0.042  0.055
 6.007  0.094  0.135  0.041  0.042  0.055
 6.014  0.086  0.110  0.024  0.042  0.055
 6.021  0.069  0.106  0.038  0.042  0.055
 6.028  0.048  0.058  0.011  0.042  0.055
 6.035  0.029  0.057  0.028  0.042  0.055
 6.042  0.017  0.055  0.039  0.042  0.055
 6.049  0.008  0.013  0.006  0.042  0.055
 6.056 -0.009  0.013  0.022  0.042  0.055
 6.062 -0.033 -0.016  0.017  0.042  0.055
 6.069 -0.047 -0.026  0.021  0.042  0.055
 6.076 -0.067 -0.050  0.018  0.042  0.055
 6.083 -0.085 -0.068  0.018  0.042  0.055
 6.090 -0.098 -0.079  0.019  0.042  0.055
 6.097 -0.117 -0.109  0.008  0.042  0.055
 6.104 -0.119 -0.118  0.001  0.042  0.055
 6.111 -0.118 -0.140  0.022  0.042  0.055
 6.118 -0.096 -0.133  0.036  0.042  0.055
 6.125 -0.093 -0.137  0.044  0.042  0.055
 6.132 -0.076 -0.099  0.022  0.042  0.055
 6.139 -0.067 -0.109  0.042  0.042  0.055
 6.146 -0.053 -0.109  0.055  0.042  0.055
 6.153 -0.039 -0.092  0.053  0.042  0.055
 6.160 -0.022 -0.070  0.048  0.042  0.055
 6.167  0.004 -0.051  0.055  0.042  0.055
 6.174  0.037 -0.037  0.073  0.042  0.055
 6.181  0.058  0.011  0.047  0.042  0.055
 6.188  0.091  0.017  0.073  0.042  0.055
 6.194  0.121  0.055  0.066  0.042  0.055
 6.201  0.142  0.058  0.084  0.042  0.055
 6.208  0.163  0.107  0.055  0.042  0.055
 6.215  0.175  0.135  0.040  0.042  0.055
 6.222  0.196  0.151  0.045  0.042  0.055
 6.229  0.218  0.202  0.016  0.042  0.055
 6.236  0.243  0.221  0.022  0.042  0.055
 6.243  0.257  0.239  0.017  0.042  0.055
 6.250  0.269  0.260  0.009  0.042  0.055
 6.257  0.282  0.274  0.008  0.042  0.055
 6.264  0.281  0.272  0.009  0.042  0.055
 6.271  0.285  0.280  0.005  0.042  0.055
 6.278  0.284  0.282  0.002  0.042  0.055
 6.285  0.281  0.304  0.024  0.042  0.055
 6.292  0.278  0.301  0.023  0.042  0.055
 6.299  0.285  0.294  0.010  0.042  0.055
 6.306  0.293  0.305  0.013  0.042  0.055
 6.312  0.267  0.304  0.037  0.042  0.055
 6.319  0.266  0.288  0.023  0.042  0.055
 6.326  0.256  0.277  0.021  0.042  0.055
 6.333  0.241  0.269  0.029  0.042  0.055
 6.340  0.227  0.246  0.019  0.042  0.055
 6.347  0.204  0.224  0.020  0.042  0.055
 6.354  0.188  0.217  0.029  0.042  0.055
 6.361  0.170  0.204  0.035  0.042  0.055
 6.368  0.155  0.178  0.023  0.042  0.055
 6.375  0.133  0.164  0.031  0.042  0.055
 6.382  0.121  0.149  0.028  0.042  0.055
 6.389  0.099  0.133  0.034  0.042  0.055
 6.396  0.087  0.120  0.033  0.042  0.055
 6.403  0.072  0.107  0.035  0.042  0.055
 6.410  0.055  0.080  0.026  0.042  0.055
 6.417  0.034  0.066  0.032  0.042  0.055
 6.424  0.003  0.027  0.024  0.042  0.055
 6.431 -0.019  0.008  0.027  0.042  0.055
 6.438 -0.035 -0.015  0.021  0.042  0.055
 6.444 -0.063 -0.032  0.031  0.042  0.055
 6.451 -0.089 -0.051  0.039  0.042  0.055
 6.458 -0.108 -0.073  0.035  0.042  0.055
 6.465 -0.132 -0.095  0.038  0.042  0.055
 6.472 -0.151 -0.118  0.033  0.042  0.055
 6.479 -0.179 -0.142  0.037  0.042  0.055
 6.486 -0.206 -0.166  0.040  0.042  0.055
 6.493 -0.228 -0.190  0.038  0.042  0.055
 6.500 -0.261 -0.230  0.031  0.042  0.055
 6.507 -0.292 -0.268  0.024  0.042  0.055
 6.514 -0.327 -0.303  0.024  0.042  0.055
 6.521 -0.353 -0.330  0.023  0.042  0.055
 6.528 -0.379 -0.354  0.025  0.042  0.055
 6.535 -0.397 -0.375  0.022  0.042  0.055
 6.542 -0.420 -0.398  0.022  0.042  0.055
 6.549 -0.443 -0.428  0.015  0.042  0.055
 6.556 -0.459 -0.448  0.012  0.042  0.055
 6.562 -0.475 -0.462  0.013  0.042  0.055
 6.569 -0.493 -0.482  0.011  0.042  0.055
 6.576 -0.512 -0.498  0.014  0.042  0.055
 6.583 -0.533 -0.507  0.027  0.042  0.055
 6.590 -0.555 -0.519  0.037  0.042  0.055
 6.597 -0.576 -0.533  0.043  0.042  0.055
 6.604 -0.595 -0.559  0.036  0.042  0.055
 6.611 -0.608 -0.588  0.020  0.042  0.055
 6.618 -0.626 -0.612  0.014  0.042  0.055
 6.625 -0.642 -0.640  0.003  0.042  0.055
 6.632 -0.663 -0.663  0.000  0.042  0.055
 6.639 -0.671 -0.689  0.017  0.042  0.055
 6.646 -0.669 -0.703  0.033  0.042  0.055
 6.653 -0.656 -0.716  0.060  0.042  0.055
 6.660 -0.652 -0.732  0.079  0.042  0.055
 6.667 -0.635 -0.704  0.069  0.042  0.055
 6.674 -0.611 -0.682  0.070  0.042  0.055
 6.681 -0.593 -0.650  0.056  0.042  0.055
 6.688 -0.567 -0.617  0.050  0.042  0.055
 6.694 -0.530 -0.599  0.068  0.042  0.055
 6.701 -0.497 -0.589  0.091  0.042  0.055
 6.708 -0.471 -0.555  0.084  0.042  0.055
 6.715 -0.441 -0.530  0.089  0.042  0.055
 6.722 -0.399 -0.484  0.085  0.042  0.055
 6.729 -0.359 -0.448  0.089  0.042  0.055
 6.736 -0.318 -0.406  0.087  0.042  0.055
 6.743 -0.279 -0.371  0.092  0.042  0.055
 6.750 -0.235 -0.336  0.101  0.042  0.055
 6.757 -0.203 -0.282  0.078  0.042  0.055
 6.764 -0.179 -0.234  0.054  0.042  0.055
 6.771 -0.122 -0.195  0.073  0.042  0.055
 6.778 -0.100 -0.139  0.039  0.042  0.055
 6.785 -0.054 -0.101  0.047  0.042  0.055
 6.792 -0.030 -0.055  0.025  0.042  0.055
 6.799  0.011 -0.027  0.038  0.042  0.055
 6.806  0.045 -0.008  0.053  0.042  0.055
 6.812  0.063  0.017  0.045  0.042  0.055
 6.819  0.086  0.026  0.060  0.042  0.055
 6.826  0.117  0.057  0.060  0.042  0.055
 6.833  0.141  0.076  0.065  0.042  0.055
 6.840  0.163  0.130  0.033  0.042  0.055
 6.847  0.189  0.125  0.064  0.042  0.055
 6.854  0.211  0.182  0.028  0.042  0.055
 6.861  0.239  0.214  0.025  0.042  0.055
 6.868  0.262  0.226  0.035  0.042  0.055
 6.875  0.291  0.242  0.049  0.042  0.055
 6.882  0.303  0.272  0.031  0.042  0.055
 6.889  0.325  0.284  0.041  0.042  0.055
 6.896  0.338  0.307  0.030  0.042  0.055
 6.903  0.357  0.324  0.032  0.042  0.055
 6.910  0.374  0.343  0.031  0.042  0.055
 6.917  0.389  0.375  0.014  0.042  0.055
 6.924  0.413  0.385  0.028  0.042  0.055
 6.931  0.421  0.408  0.013  0.042  0.055
 6.938  0.429  0.410  0.019  0.042  0.055
 6.944  0.446  0.421  0.024  0.042  0.055
 6.951  0.453  0.434  0.018  0.042  0.055
 6.958  0.462  0.457  0.005  0.042  0.055
 6.965  0.463  0.469  0.007  0.042  0.055
 6.972  0.462  0.479  0.018  0.042  0.055
 6.979  0.467  0.481  0.014  0.042  0.055
 6.986  0.469  0.482  0.013  0.042  0.055
 6.993  0.457  0.493  0.036  0.042  0.055
 7.000  0.456  0.486  0.030  0.042  0.055
 7.007  0.440  0.461  0.022  0.042  0.055
 7.014  0.439  0.452  0.014  0.042  0.055
 7.021  0.418  0.448  0.030  0.042  0.055
 7.028  0.420  0.432  0.012  0.042  0.055
 7.035  0.403  0.428  0.026  0.042  0.055
 7.042  0.391  0.418  0.028  0.042  0.055
 7.049  0.376  0.434  0.058  0.042  0.055
 7.056  0.359  0.413  0.054  0.042  0.055
 7.062  0.351  0.385  0.034  0.042  0.055
 7.069  0.338  0.366  0.029  0.042  0.055
 7.076  0.327  0.351  0.025  0.042  0.055
 7.083  0.291  0.330  0.039  0.042  0.055
 7.090  0.261  0.304  0.044  0.042  0.055
 7.097  0.239  0.281  0.042  0.042  0.055
 7.104  0.228  0.250  0.022  0.042  0.055
 7.111  0.212  0.234  0.023  0.042  0.055
 7.118  0.203  0.241  0.039  0.042  0.055
 7.125  0.189  0.234  0.046  0.042  0.055
 7.132  0.175  0.198  0.023  0.042  0.055
 7.139  0.164  0.171  0.007  0.042  0.055
 7.146  0.152  0.166  0.014  0.042  0.055
 7.153  0.139  0.156  0.018  0.042  0.055
 7.160  0.128  0.127  0.001  0.042  0.055
 7.167  0.125  0.134  0.009  0.042  0.055
 7.174  0.121  0.100  0.021  0.042  0.055
 7.181  0.130  0.125  0.005  0.042  0.055
 7.188  0.136  0.114  0.022  0.042  0.055
 7.194  0.140  0.112  0.028  0.042  0.055
 7.201  0.141  0.111  0.030  0.042  0.055
 7.208  0.149  0.125  0.023  0.042  0.055
 7.215  0.153  0.113  0.040  0.042  0.055
 7.222  0.165  0.132  0.032  0.042  0.055
 7.229  0.181  0.151  0.029  0.042  0.055
 7.236  0.176  0.170  0.006  0.042  0.055
 7.243  0.179  0.168  0.010  0.042  0.055
 7.250  0.194  0.186  0.008  0.042  0.055
 7.257  0.204  0.202  0.002  0.042  0.055
 7.264  0.201  0.199  0.002  0.042  0.055
 7.271  0.199  0.200  0.002  0.042  0.055
 7.278  0.196  0.217  0.022  0.042  0.055
 7.285  0.193  0.213  0.020  0.042  0.055
 7.292  0.202  0.212  0.011  0.042  0.055
 7.299  0.210  0.217  0.008  0.042  0.055
 7.306  0.205  0.206  0.001  0.042  0.055
 7.312  0.188  0.197  0.009  0.042  0.055
 7.319  0.190  0.198  0.008  0.042  0.055
 7.326  0.181  0.199  0.018  0.042  0.055
 7.333  0.178  0.200  0.022  0.042  0.055
 7.340  0.173  0.197  0.024  0.042  0.055
 7.347  0.166  0.177  0.011  0.042  0.055
 7.354  0.163  0.174  0.012  0.042  0.055
 7.361  0.149  0.161  0.013  0.042  0.055
 7.368  0.129  0.157  0.028  0.042  0.055
 7.375  0.114  0.133  0.019  0.042  0.055
 7.382  0.095  0.119  0.024  0.042  0.055
 7.389  0.083  0.112  0.029  0.042  0.055
 7.396  0.078  0.102  0.025  0.042  0.055
 7.403  0.064  0.085  0.021  0.042  0.055
 7.410  0.043  0.073  0.030  0.042  0.055
 7.417  0.024  0.045  0.021  0.042  0.055
 7.424  0.002  0.049  0.048  0.042  0.055
 7.431 -0.014  0.014  0.029  0.042  0.055
 7.438 -0.037 -0.004  0.033  0.042  0.055
 7.444 -0.057 -0.027  0.030  0.042  0.055
 7.451 -0.079 -0.049  0.030  0.042  0.055
 7.458 -0.097 -0.057  0.040  0.042  0.055
 7.465 -0.114 -0.073  0.042  0.042  0.055
 7.472 -0.131 -0.098  0.034  0.042  0.055
 7.479 -0.151 -0.113  0.039  0.042  0.055
 7.486 -0.169 -0.130  0.039  0.042  0.055
 7.493 -0.189 -0.175  0.014  0.042  0.055
 7.500 -0.215 -0.196  0.019  0.042  0.055
 7.507 -0.241 -0.215  0.026  0.042  0.055
 7.514 -0.256 -0.229  0.027  0.042  0.055
 7.521 -0.268 -0.237  0.032  0.042  0.055
 7.528 -0.273 -0.261  0.012  0.042  0.055
 7.535 -0.298 -0.278  0.020  0.042  0.055
 7.542 -0.319 -0.302  0.017  0.042  0.055
 7.549 -0.339 -0.298  0.041  0.042  0.055
 7.556 -0.358 -0.308  0.051  0.042  0.055
 7.562 -0.370 -0.329  0.041  0.042  0.055
 7.569 -0.380 -0.351  0.029  0.042  0.055
 7.576 -0.398 -0.375  0.023  0.042  0.055
 7.583 -0.420 -0.391  0.030  0.042  0.055
 7.590 -0.434 -0.398  0.036  0.042  0.055
 7.597 -0.454 -0.411  0.043  0.042  0.055
 7.604 -0.463 -0.427  0.037  0.042  0.055
 7.611 -0.473 -0.445  0.028  0.042  0.055
 7.618 -0.488 -0.461  0.027  0.042  0.055
 7.625 -0.502 -0.479  0.023  0.042  0.055
 7.632 -0.522 -0.495  0.027  0.042  0.055
 7.639 -0.532 -0.517  0.016  0.042  0.055
 7.646 -0.553 -0.527  0.026  0.042  0.055
 7.653 -0.565 -0.534  0.031  0.042  0.055
 7.660 -0.573 -0.556  0.018  0.042  0.055
 7.667 -0.577 -0.569  0.008  0.042  0.055
 7.674 -0.583 -0.580  0.003  0.042  0.055
 7.681 -0.569 -0.592  0.023  0.042  0.055
 7.688 -0.554 -0.600  0.045  0.042  0.055
 7.694 -0.532 -0.595  0.063  0.042  0.055
 7.701 -0.514 -0.578  0.063  0.042  0.055
 7.708 -0.495 -0.557  0.061  0.042  0.055
 7.715 -0.481 -0.532  0.050  0.042  0.055
 7.722 -0.458 -0.518  0.060  0.042  0.055
 7.729 -0.424 -0.502  0.078  0.042  0.055
 7.736 -0.398 -0.465  0.067  0.042  0.055
 7.743 -0.369 -0.428  0.059  0.042  0.055
 7.750 -0.344 -0.401  0.056  0.042  0.055
 7.757 -0.308 -0.375  0.066  0.042  0.055
 7.764 -0.285 -0.351  0.065  0.042  0.055
 7.771 -0.248 -0.317  0.068  0.042  0.055
 7.778 -0.206 -0.274  0.068  0.042  0.055
 7.785 -0.184 -0.234  0.049  0.042  0.055
 7.792 -0.145 -0.205  0.059  0.042  0.055
 7.799 -0.108 -0.168  0.059  0.042  0.055
 7.806 -0.074 -0.143  0.068  0.042  0.055
 7.812 -0.023 -0.108  0.084  0.042  0.055
 7.819  0.012 -0.083  0.094  0.042  0.055
 7.826  0.049 -0.052  0.100  0.042  0.055
 7.833  0.085 -0.014  0.099  0.042  0.055
 7.840  0.124  0.052  0.072  0.042  0.055
 7.847  0.159  0.070  0.089  0.042  0.055
 7.854  0.190  0.127  0.063  0.042  0.055
 7.861  0.231  0.171  0.060  0.042  0.055
 7.868  0.272  0.207  0.065  0.042  0.055
 7.875  0.304  0.249  0.054  0.042  0.055
 7.882  0.338  0.292  0.046  0.042  0.055
 7.889  0.366  0.315  0.051  0.042  0.055
 7.896  0.399  0.327  0.072  0.042  0.055
 7.903  0.435  0.383  0.052  0.042  0.055
 7.910  0.461  0.418  0.043  0.042  0.055
 7.917  0.489  0.442  0.047  0.042  0.055
 7.924  0.507  0.456  0.051  0.042  0.055
 7.931  0.525  0.483  0.041  0.042  0.055
 7.938  0.546  0.500  0.046  0.042  0.055
 7.944  0.556  0.532  0.023  0.042  0.055
 7.951  0.587  0.553  0.033  0.042  0.055
 7.958  0.600  0.570  0.029  0.042  0.055
 7.965  0.620  0.597  0.023  0.042  0.055
 7.972  0.633  0.621  0.012  0.042  0.055
 7.979  0.638  0.634  0.004  0.042  0.055
 7.986  0.645  0.644  0.001  0.042  0.055
 7.993  0.656  0.646  0.010  0.042  0.055
 8.000  0.655  0.665  0.010  0.042  0.055
 8.007  0.652  0.666  0.014  0.042  0.055
 8.014  0.659  0.677  0.019  0.042  0.055
 8.021  0.659  0.679  0.020  0.042  0.055
 8.028  0.657  0.688  0.031  0.042  0.055
 8.035  0.661  0.689  0.028  0.042  0.055
 8.042  0.651  0.685  0.034  0.042  0.055
 8.049  0.639  0.707  0.068  0.042  0.055
 8.056  0.627  0.681  0.055  0.042  0.055
 8.062  0.616  0.651  0.035  0.042  0.055
 8.069  0.601  0.642  0.042  0.042  0.055
 8.076  0.589  0.591  0.002  0.042  0.055
 8.083  0.571  0.605  0.035  0.042  0.055
 8.090  0.558  0.595  0.038  0.042  0.055
 8.097  0.522  0.563  0.042  0.042  0.055
 8.104  0.501  0.567  0.067  0.042  0.055
 8.111  0.493  0.541  0.048  0.042  0.055
 8.118  0.465  0.501  0.036  0.042  0.055
 8.125  0.424  0.488  0.064  0.042  0.055
 8.132  0.413  0.459  0.046  0.042  0.055
 8.139  0.387  0.432  0.045  0.042  0.055
 8.146  0.362  0.401  0.039  0.042  0.055
 8.153  0.353  0.365  0.013  0.042  0.055
 8.160  0.321  0.351  0.030  0.042  0.055
 8.167  0.303  0.329  0.027  0.042  0.055
 8.174  0.283  0.312  0.030  0.042  0.055
 8.181  0.261  0.308  0.047  0.042  0.055
 8.188  0.240  0.275  0.035  0.042  0.055
 8.194  0.220  0.260  0.040  0.042  0.055
 8.201  0.205  0.234  0.030  0.042  0.055
 8.208  0.187  0.200  0.013  0.042  0.055
 8.215  0.174  0.197  0.023  0.042  0.055
 8.222  0.158  0.178  0.021  0.042  0.055
 8.229  0.149  0.165  0.017  0.042  0.055
 8.236  0.141  0.156  0.015  0.042  0.055
 8.243  0.127  0.133  0.006  0.042  0.055
 8.250  0.118  0.123  0.006  0.042  0.055
 8.257  0.100  0.111  0.011  0.042  0.055
 8.264  0.093  0.093  0.001  0.042  0.055
 8.271  0.082  0.093  0.011  0.042  0.055
 8.278  0.081  0.076  0.005  0.042  0.055
 8.285  0.077  0.072  0.005  0.042  0.055
 8.292  0.066  0.061  0.005  0.042  0.055
 8.299  0.055  0.049  0.006  0.042  0.055
 8.306  0.056  0.050  0.005  0.042  0.055
 8.312  0.047  0.035  0.012  0.042  0.055
 8.319  0.043  0.043  0.000  0.042  0.055
 8.326  0.045  0.036  0.009  0.042  0.055
 8.333  0.043  0.044  0.002  0.042  0.055
 8.340  0.043  0.040  0.002  0.042  0.055
 8.347  0.035  0.031  0.004  0.042  0.055
 8.354  0.032  0.045  0.014  0.042  0.055
 8.361  0.025  0.045  0.020  0.042  0.055
 8.368  0.015  0.036  0.021  0.042  0.055
 8.375  0.003  0.020  0.017  0.042  0.055
 8.382 -0.012  0.014  0.026  0.042  0.055
 8.389 -0.025  0.001  0.026  0.042  0.055
 8.396 -0.035 -0.010  0.025  0.042  0.055
 8.403 -0.049 -0.036  0.014  0.042  0.055
 8.410 -0.063 -0.059  0.004  0.042  0.055
 8.417 -0.081 -0.050  0.032  0.042  0.055
 8.424 -0.093 -0.065  0.028  0.042  0.055
 8.431 -0.112 -0.088  0.024  0.042  0.055
 8.438 -0.125 -0.112  0.014  0.042  0.055
 8.444 -0.139 -0.118  0.022  0.042  0.055
 8.451 -0.152 -0.127  0.026  0.042  0.055
 8.458 -0.167 -0.136  0.031  0.042  0.055
 8.465 -0.176 -0.150  0.026  0.042  0.055
 8.472 -0.183 -0.159  0.024  0.042  0.055
 8.479 -0.196 -0.179  0.017  0.042  0.055
 8.486 -0.211 -0.200  0.011  0.042  0.055
 8.493 -0.224 -0.212  0.012  0.042  0.055
 8.500 -0.234 -0.210  0.024  0.042  0.055
 8.507 -0.234 -0.215  0.019  0.042  0.055
 8.514 -0.240 -0.205  0.035  0.042  0.055
 8.521 -0.260 -0.218  0.043  0.042  0.055
 8.528 -0.280 -0.251  0.029  0.042  0.055
 8.535 -0.299 -0.268  0.031  0.042  0.055
 8.542 -0.315 -0.278  0.037  0.042  0.055
 8.549 -0.338 -0.313  0.025  0.042  0.055
 8.556 -0.346 -0.338  0.008  0.042  0.055
 8.562 -0.364 -0.359  0.005  0.042  0.055
 8.569 -0.382 -0.374  0.008  0.042  0.055
 8.576 -0.394 -0.383  0.011  0.042  0.055
 8.583 -0.395 -0.392  0.003  0.042  0.055
 8.590 -0.403 -0.384  0.019  0.042  0.055
 8.597 -0.409 -0.361  0.049  0.042  0.055
 8.604 -0.412 -0.368  0.045  0.042  0.055
 8.611 -0.429 -0.399  0.031  0.042  0.055
 8.618 -0.438 -0.417  0.021  0.042  0.055
 8.625 -0.456 -0.437  0.019  0.042  0.055
 8.632 -0.468 -0.455  0.013  0.042  0.055
 8.639 -0.493 -0.471  0.022  0.042  0.055
 8.646 -0.507 -0.500  0.007  0.042  0.055
 8.653 -0.516 -0.514  0.003  0.042  0.055
 8.660 -0.526 -0.521  0.005  0.042  0.055
 8.667 -0.539 -0.525  0.014  0.042  0.055
 8.674 -0.555 -0.540  0.016  0.042  0.055
 8.681 -0.559 -0.569  0.010  0.042  0.055
 8.688 -0.564 -0.579  0.014  0.042  0.055
 8.694 -0.569 -0.577  0.008  0.042  0.055
 8.701 -0.565 -0.573  0.007  0.042  0.055
 8.708 -0.559 -0.571  0.011  0.042  0.055
 8.715 -0.558 -0.587  0.029  0.042  0.055
 8.722 -0.552 -0.590  0.038  0.042  0.055
 8.729 -0.546 -0.579  0.032  0.042  0.055
 8.736 -0.527 -0.568  0.041  0.042  0.055
 8.743 -0.505 -0.559  0.054  0.042  0.055
 8.750 -0.486 -0.544  0.058  0.042  0.055
 8.757 -0.472 -0.535  0.063  0.042  0.055
 8.764 -0.450 -0.514  0.064  0.042  0.055
 8.771 -0.426 -0.487  0.061  0.042  0.055
 8.778 -0.401 -0.457  0.056  0.042  0.055
 8.785 -0.372 -0.426  0.053  0.042  0.055
 8.792 -0.333 -0.393  0.059  0.042  0.055
 8.799 -0.306 -0.381  0.074  0.042  0.055
 8.806 -0.270 -0.351  0.081  0.042  0.055
 8.812 -0.243 -0.319  0.075  0.042  0.055
 8.819 -0.215 -0.292  0.076  0.042  0.055
 8.826 -0.173 -0.253  0.079  0.042  0.055
 8.833 -0.134 -0.220  0.086  0.042  0.055
 8.840 -0.087 -0.182  0.095  0.042  0.055
 8.847 -0.059 -0.143  0.084  0.042  0.055
 8.854 -0.014 -0.101  0.086  0.042  0.055
 8.861  0.022 -0.073  0.095  0.042  0.055
 8.868  0.053 -0.033  0.086  0.042  0.055
 8.875  0.090  0.012  0.078  0.042  0.055
 8.882  0.134  0.038  0.096  0.042  0.055
 8.889  0.172  0.092  0.079  0.042  0.055
 8.896  0.211  0.148  0.063  0.042  0.055
 8.903  0.260  0.200  0.060  0.042  0.055
 8.910  0.297  0.226  0.071  0.042  0.055
 8.917  0.345  0.289  0.056  0.042  0.055
 8.924  0.382  0.309  0.073  0.042  0.055
 8.931  0.419  0.360  0.059  0.042  0.055
 8.938  0.457  0.377  0.080  0.042  0.055
 8.944  0.487  0.431  0.055  0.042  0.055
 8.951  0.517  0.479  0.038  0.042  0.055
 8.958  0.541  0.483  0.058  0.042  0.055
 8.965  0.561  0.522  0.039  0.042  0.055
 8.972  0.579  0.563  0.015  0.042  0.055
 8.979  0.612  0.592  0.020  0.042  0.055
 8.986  0.640  0.614  0.026  0.042  0.055
 8.993  0.646  0.631  0.015  0.042  0.055
 9.000  0.673  0.662  0.010  0.042  0.055
 9.007  0.685  0.673  0.011  0.042  0.055
 9.014  0.691  0.682  0.009  0.042  0.055
 9.021  0.703  0.668  0.035  0.042  0.055
 9.028  0.698  0.682  0.016  0.042  0.055
 9.035  0.693  0.698  0.006  0.042  0.055
 9.042  0.702  0.704  0.002  0.042  0.055
 9.049  0.712  0.715  0.004  0.042  0.055
 9.056  0.714  0.713  0.001  0.042  0.055
 9.062  0.703  0.729  0.027  0.042  0.055
 9.069  0.687  0.725  0.039  0.042  0.055
 9.076  0.687  0.715  0.029  0.042  0.055
 9.083  0.676  0.711  0.035  0.042  0.055
 9.090  0.680  0.699  0.019  0.042  0.055
 9.097  0.671  0.687  0.016  0.042  0.055
 9.104  0.654  0.678  0.024  0.042  0.055
 9.111  0.634  0.657  0.023  0.042  0.055
 9.118  0.621  0.659  0.038  0.042  0.055
 9.125  0.601  0.620  0.020  0.042  0.055
 9.132  0.576  0.618  0.042  0.042  0.055
 9.139  0.543  0.593  0.050  0.042  0.055
 9.146  0.510  0.578  0.068  0.042  0.055
 9.153  0.486  0.533  0.047  0.042  0.055
 9.160  0.479  0.519  0.041  0.042  0.055
 9.167  0.444  0.478  0.034  0.042  0.055
 9.174  0.404  0.466  0.063  0.042  0.055
 9.181  0.390  0.432  0.043  0.042  0.055
 9.188  0.341  0.391  0.050  0.042  0.055
 9.194  0.330  0.370  0.040  0.042  0.055
 9.201  0.302  0.333  0.032  0.042  0.055
 9.208  0.285  0.304  0.020  0.042  0.055
 9.215  0.253  0.288  0.035  0.042  0.055
 9.222  0.235  0.258  0.023  0.042  0.055
 9.229  0.214  0.239  0.026  0.042  0.055
 9.236  0.181  0.213  0.032  0.042  0.055
 9.243  0.155  0.187  0.032  0.042  0.055
 9.250  0.130  0.153  0.023  0.042  0.055
 9.257  0.105  0.110  0.006  0.042  0.055
 9.264  0.081  0.115  0.035  0.042  0.055
 9.271  0.059  0.088  0.030  0.042  0.055
 9.278  0.040  0.056  0.016  0.042  0.055
 9.285  0.022  0.042  0.020  0.042  0.055
 9.292 -0.004  0.017  0.021  0.042  0.055
 9.299 -0.028  0.004  0.033  0.042  0.055
 9.306 -0.043 -0.016  0.027  0.042  0.055
 9.312 -0.053 -0.048  0.005  0.042  0.055
 9.319 -0.079 -0.065  0.014  0.042  0.055
 9.326 -0.092 -0.082  0.010  0.042  0.055
 9.333 -0.108 -0.093  0.015  0.042  0.055
 9.340 -0.124 -0.100  0.024  0.042  0.055
 9.347 -0.129 -0.122  0.007  0.042  0.055
 9.354 -0.132 -0.138  0.006  0.042  0.055
 9.361 -0.135 -0.141  0.005  0.042  0.055
 9.368 -0.147 -0.149  0.001  0.042  0.055
 9.375 -0.155 -0.155  0.001  0.042  0.055
 9.382 -0.167 -0.164  0.004  0.042  0.055
 9.389 -0.172 -0.180  0.007  0.042  0.055
 9.396 -0.173 -0.178  0.005  0.042  0.055
 9.403 -0.183 -0.178  0.005  0.042  0.055
 9.410 -0.196 -0.167  0.029  0.042  0.055
 9.417 -0.192 -0.176  0.016  0.042  0.055
 9.424 -0.200 -0.188  0.012  0.042  0.055
 9.431 -0.210 -0.199  0.011  0.042  0.055
 9.438 -0.211 -0.204  0.008  0.042  0.055
 9.444 -0.224 -0.219  0.006  0.042  0.055
 9.451 -0.229 -0.238  0.009  0.042  0.055
 9.458 -0.236 -0.246  0.009  0.042  0.055
 9.465 -0.241 -0.262  0.021  0.042  0.055
 9.472 -0.251 -0.261  0.010  0.042  0.055
 9.479 -0.265 -0.269  0.004  0.042  0.055
 9.486 -0.271 -0.280  0.009  0.042  0.055
 9.493 -0.283 -0.279  0.004  0.042  0.055
 9.500 -0.287 -0.281  0.006  0.042  0.055
 9.507 -0.298 -0.290  0.008  0.042  0.055
 9.514 -0.309 -0.302  0.007  0.042  0.055
 9.521 -0.317 -0.312  0.005  0.042  0.055
 9.528 -0.318 -0.323  0.005  0.042  0.055
 9.535 -0.330 -0.327  0.003  0.042  0.055
 9.542 -0.342 -0.334  0.008  0.042  0.055
 9.549 -0.355 -0.344  0.011  0.042  0.055
 9.556 -0.359 -0.356  0.004  0.042  0.055
 9.562 -0.364 -0.364  0.001  0.042  0.055
 9.569 -0.380 -0.369  0.011  0.042  0.055
 9.576 -0.391 -0.393  0.001  0.042  0.055
 9.583 -0.401 -0.397  0.004  0.042  0.055
 9.590 -0.421 -0.405  0.016  0.042  0.055
 9.597 -0.425 -0.417  0.008  0.042  0.055
 9.604 -0.437 -0.428  0.009  0.042  0.055
 9.611 -0.439 -0.423  0.016  0.042  0.055
 9.618 -0.458 -0.445  0.014  0.042  0.055
 9.625 -0.460 -0.466  0.006  0.042  0.055
 9.632 -0.469 -0.478  0.009  0.042  0.055
 9.639 -0.482 -0.482  0.000  0.042  0.055
 9.646 -0.487 -0.481  0.006  0.042  0.055
 9.653 -0.494 -0.489  0.005  0.042  0.055
 9.660 -0.496 -0.496  0.001  0.042  0.055
 9.667 -0.507 -0.508  0.001  0.042  0.055
 9.674 -0.502 -0.511  0.009  0.042  0.055
 9.681 -0.499 -0.510  0.011  0.042  0.055
 9.688 -0.493 -0.504  0.010  0.042  0.055
 9.694 -0.504 -0.509  0.004  0.042  0.055
 9.701 -0.508 -0.513  0.004  0.042  0.055
 9.708 -0.511 -0.508  0.004  0.042  0.055
 9.715 -0.509 -0.501  0.008  0.042  0.055
 9.722 -0.515 -0.498  0.017  0.042  0.055
 9.729 -0.518 -0.508  0.011  0.042  0.055
 9.736 -0.520 -0.518  0.002  0.042  0.055
 9.743 -0.522 -0.534  0.012  0.042  0.055
 9.750 -0.529 -0.549  0.020  0.042  0.055
 9.757 -0.542 -0.552  0.010  0.042  0.055
 9.764 -0.524 -0.563  0.038  0.042  0.055
 9.771 -0.503 -0.581  0.078  0.042  0.055
 9.778 -0.493 -0.567  0.073  0.042  0.055
 9.785 -0.471 -0.550  0.078  0.042  0.055
 9.792 -0.461 -0.535  0.073  0.042  0.055
 9.799 -0.434 -0.506  0.072  0.042  0.055
 9.806 -0.406 -0.478  0.072  0.042  0.055
 9.812 -0.381 -0.460  0.079  0.042  0.055
 9.819 -0.347 -0.437  0.089  0.042  0.055
 9.826 -0.321 -0.411  0.090  0.042  0.055
 9.833 -0.298 -0.386  0.088  0.042  0.055
 9.840 -0.255 -0.360  0.105  0.042  0.055
 9.847 -0.228 -0.308  0.080  0.042  0.055
 9.854 -0.189 -0.291  0.101  0.042  0.055
 9.861 -0.149 -0.241  0.092  0.042  0.055
 9.868 -0.106 -0.205  0.099  0.042  0.055
 9.875 -0.062 -0.163  0.101  0.042  0.055
 9.882 -0.012 -0.117  0.104  0.042  0.055
 9.889  0.035 -0.067  0.101  0.042  0.055
 9.896  0.080 -0.004  0.084  0.042  0.055
 9.903  0.124  0.033  0.091  0.042  0.055
 9.910  0.175  0.083  0.092  0.042  0.055
 9.917  0.223  0.136  0.087  0.042  0.055
 9.924  0.275  0.187  0.088  0.042  0.055
 9.931  0.320  0.244  0.076  0.042  0.055
 9.938  0.364  0.284  0.079  0.042  0.055
 9.944  0.397  0.333  0.064  0.042  0.055
 9.951  0.451  0.381  0.069  0.042  0.055
 9.958  0.482  0.423  0.059  0.042  0.055
 9.965  0.511  0.459  0.051  0.042  0.055
 9.972  0.545  0.486  0.058  0.042  0.055
 9.979  0.574  0.521  0.052  0.042  0.055
 9.986  0.606  0.567  0.038  0.042  0.055
 9.993  0.633  0.588  0.044  0.042  0.055
10.000  0.652  0.618  0.033  0.042  0.055
10.007  0.666  0.647  0.019  0.042  0.055
10.014  0.683  0.649  0.034  0.042  0.055
10.021  0.710  0.677  0.033  0.042  0.055
10.028  0.724  0.712  0.012  0.042  0.055
10.035  0.743  0.723  0.019  0.042  0.055
10.042  0.759  0.746  0.013  0.042  0.055
10.049  0.756  0.749  0.007  0.042  0.055
10.056  0.768  0.770  0.002  0.042  0.055
10.062  0.758  0.772  0.014  0.042  0.055
10.069  0.768  0.767  0.001  0.042  0.055
10.076  0.754  0.776  0.023  0.042  0.055
10.083  0.741  0.775  0.035  0.042  0.055
10.090  0.744  0.773  0.029  0.042  0.055
10.097  0.751  0.780  0.029  0.042  0.055
10.104  0.750  0.768  0.018  0.042  0.055
10.111  0.742  0.765  0.023  0.042  0.055
10.118  0.720  0.751  0.031  0.042  0.055
10.125  0.701  0.749  0.048  0.042  0.055
10.132  0.687  0.728  0.042  0.042  0.055
10.139  0.662  0.709  0.047  0.042  0.055
10.146  0.647  0.685  0.038  0.042  0.055
10.153  0.623  0.661  0.038  0.042  0.055
10.160  0.604  0.639  0.035  0.042  0.055
10.167  0.591  0.626  0.035  0.042  0.055
10.174  0.574  0.603  0.029  0.042  0.055
10.181  0.545  0.563  0.018  0.042  0.055
10.188  0.492  0.553  0.061  0.042  0.055
10.194  0.460  0.521  0.062  0.042  0.055
10.201  0.442  0.473  0.031  0.042  0.055
10.208  0.422  0.483  0.061  0.042  0.055
10.215  0.378  0.447  0.069  0.042  0.055
10.222  0.367  0.424  0.057  0.042  0.055
10.229  0.324  0.378  0.054  0.042  0.055
10.236  0.306  0.362  0.056  0.042  0.055
10.243  0.275  0.310  0.036  0.042  0.055
10.250  0.248  0.275  0.027  0.042  0.055
10.257  0.214  0.239  0.025  0.042  0.055
10.264  0.183  0.208  0.025  0.042  0.055
10.271  0.150  0.170  0.020  0.042  0.055
10.278  0.120  0.155  0.036  0.042  0.055
10.285  0.092  0.114  0.022  0.042  0.055
10.292  0.061  0.089  0.029  0.042  0.055
10.299  0.029  0.065  0.036  0.042  0.055
10.306  0.001  0.036  0.035  0.042  0.055
10.312 -0.023 -0.015  0.008  0.042  0.055
10.319 -0.051 -0.031  0.021  0.042  0.055
10.326 -0.074 -0.059  0.016  0.042  0.055
10.333 -0.092 -0.086  0.007  0.042  0.055
10.340 -0.120 -0.112  0.008  0.042  0.055
10.347 -0.140 -0.144  0.004  0.042  0.055
10.354 -0.160 -0.158  0.002  0.042  0.055
10.361 -0.175 -0.176  0.001  0.042  0.055
10.368 -0.186 -0.190  0.003  0.042  0.055
10.375 -0.199 -0.205  0.005  0.042  0.055
10.382 -0.216 -0.220  0.004  0.042  0.055
10.389 -0.226 -0.233  0.007  0.042  0.055
10.396 -0.233 -0.238  0.005  0.042  0.055
10.403 -0.240 -0.242  0.002  0.042  0.055
10.410 -0.244 -0.254  0.010  0.042  0.055
10.417 -0.245 -0.260  0.015  0.042  0.055
10.424 -0.244 -0.271  0.027  0.042  0.055
10.431 -0.237 -0.278  0.040  0.042  0.055
10.438 -0.247 -0.269  0.022  0.042  0.055
10.444 -0.237 -0.267  0.030  0.042  0.055
10.451 -0.243 -0.268  0.025  0.042  0.055
10.458 -0.232 -0.262  0.030  0.042  0.055
10.465 -0.233 -0.256  0.023  0.042  0.055
10.472 -0.233 -0.251  0.018  0.042  0.055
10.479 -0.233 -0.254  0.021  0.042  0.055
10.486 -0.234 -0.256  0.021  0.042  0.055
10.493 -0.236 -0.242  0.005  0.042  0.055
10.500 -0.250 -0.246  0.004  0.042  0.055
10.507 -0.251 -0.249  0.002  0.042  0.055
10.514 -0.253 -0.246  0.007  0.042  0.055
10.521 -0.265 -0.248  0.018  0.042  0.055
10.528 -0.273 -0.262  0.011  0.042  0.055
10.535 -0.284 -0.276  0.008  0.042  0.055
10.542 -0.298 -0.283  0.015  0.042  0.055
10.549 -0.314 -0.299  0.015  0.042  0.055
10.556 -0.332 -0.310  0.023  0.042  0.055
10.562 -0.338 -0.328  0.010  0.042  0.055
10.569 -0.348 -0.346  0.003  0.042  0.055
10.576 -0.357 -0.356  0.002  0.042  0.055
10.583 -0.375 -0.349  0.026  0.042  0.055
10.590 -0.378 -0.362  0.017  0.042  0.055
10.597 -0.388 -0.380  0.009  0.042  0.055
10.604 -0.405 -0.396  0.009  0.042  0.055
10.611 -0.414 -0.404  0.010  0.042  0.055
10.618 -0.428 -0.415  0.013  0.042  0.055
10.625 -0.432 -0.436  0.004  0.042  0.055
10.632 -0.440 -0.459  0.018  0.042  0.055
10.639 -0.446 -0.471  0.024  0.042  0.055
10.646 -0.453 -0.483  0.029  0.042  0.055
10.653 -0.454 -0.474  0.020  0.042  0.055
10.660 -0.461 -0.463  0.002  0.042  0.055
10.667 -0.458 -0.457  0.001  0.042  0.055
10.674 -0.454 -0.455  0.001  0.042  0.055
10.681 -0.458 -0.449  0.010  0.042  0.055
10.688 -0.459 -0.462  0.002  0.042  0.055
10.694 -0.475 -0.464  0.011  0.042  0.055
10.701 -0.489 -0.473  0.016  0.042  0.055
10.708 -0.490 -0.482  0.008  0.042  0.055
10.715 -0.493 -0.490  0.003  0.042  0.055
10.722 -0.505 -0.494  0.011  0.042  0.055
10.729 -0.516 -0.510  0.006  0.042  0.055
10.736 -0.518 -0.516  0.002  0.042  0.055
10.743 -0.525 -0.528  0.002  0.042  0.055
10.750 -0.532 -0.544  0.012  0.042  0.055
10.757 -0.541 -0.555  0.014  0.042  0.055
10.764 -0.545 -0.556  0.011  0.042  0.055
10.771 -0.542 -0.554  0.012  0.042  0.055
10.778 -0.542 -0.554  0.011  0.042  0.055
10.785 -0.545 -0.561  0.016  0.042  0.055
10.792 -0.533 -0.565  0.032  0.042  0.055
10.799 -0.531 -0.560  0.029  0.042  0.055
10.806 -0.526 -0.563  0.037  0.042  0.055
10.812 -0.506 -0.548  0.042  0.042  0.055
10.819 -0.492 -0.545  0.053  0.042  0.055
10.826 -0.477 -0.536  0.059  0.042  0.055
10.833 -0.453 -0.525  0.071  0.042  0.055
10.840 -0.425 -0.505  0.079  0.042  0.055
10.847 -0.389 -0.473  0.083  0.042  0.055
10.854 -0.361 -0.468  0.107  0.042  0.055
10.861 -0.334 -0.430  0.096  0.042  0.055
10.868 -0.304 -0.414  0.110  0.042  0.055
10.875 -0.273 -0.380  0.106  0.042  0.055
10.882 -0.240 -0.341  0.101  0.042  0.055
10.889 -0.203 -0.298  0.095  0.042  0.055
10.896 -0.152 -0.262  0.110  0.042  0.055
10.903 -0.116 -0.226  0.110  0.042  0.055
10.910 -0.060 -0.175  0.115  0.042  0.055
10.917 -0.016 -0.125  0.108  0.042  0.055
10.924  0.039 -0.081  0.120  0.042  0.055
10.931  0.078 -0.035  0.113  0.042  0.055
10.938  0.130  0.023  0.107  0.042  0.055
10.944  0.186  0.082  0.104  0.042  0.055
10.951  0.238  0.142  0.096  0.042  0.055
10.958  0.289  0.194  0.094  0.042  0.055
10.965  0.333  0.245  0.087  0.042  0.055
10.972  0.390  0.307  0.082  0.042  0.055
10.979  0.437  0.349  0.088  0.042  0.055
10.986  0.481  0.395  0.086  0.042  0.055
10.993  0.526  0.448  0.077  0.042  0.055
11.000  0.567  0.496  0.070  0.042  0.055
11.007  0.601  0.534  0.067  0.042  0.055
11.014  0.631  0.575  0.056  0.042  0.055
11.021  0.674  0.610  0.064  0.042  0.055
11.028  0.698  0.660  0.038  0.042  0.055
11.035  0.725  0.676  0.048  0.042  0.055
11.042  0.745  0.709  0.036  0.042  0.055
11.049  0.762  0.733  0.028  0.042  0.055
11.056  0.770  0.753  0.017  0.042  0.055
11.062  0.787  0.775  0.012  0.042  0.055
11.069  0.800  0.787  0.012  0.042  0.055
11.076  0.800  0.797  0.002  0.042  0.055
11.083  0.803  0.815  0.013  0.042  0.055
11.090  0.807  0.815  0.008  0.042  0.055
11.097  0.791  0.826  0.036  0.042  0.055
11.104  0.797  0.814  0.017  0.042  0.055
11.111  0.800  0.842  0.042  0.042  0.055
11.118  0.785  0.807  0.023  0.042  0.055
11.125  0.768  0.793  0.025  0.042  0.055
11.132  0.735  0.772  0.037  0.042  0.055
11.139  0.717  0.764  0.048  0.042  0.055
11.146  0.705  0.742  0.037  0.042  0.055
11.153  0.690  0.709  0.019  0.042  0.055
11.160  0.678  0.708  0.030  0.042  0.055
11.167  0.657  0.701  0.045  0.042  0.055
11.174  0.642  0.688  0.047  0.042  0.055
11.181  0.617  0.673  0.056  0.042  0.055
11.188  0.584  0.635  0.051  0.042  0.055
11.194  0.545  0.600  0.055  0.042  0.055
11.201  0.523  0.562  0.039  0.042  0.055
11.208  0.506  0.549  0.044  0.042  0.055
11.215  0.472  0.489  0.017  0.042  0.055
11.222  0.421  0.486  0.065  0.042  0.055
11.229  0.413  0.465  0.053  0.042  0.055
11.236  0.377  0.426  0.050  0.042  0.055


==> TDM3win.dat <==
ti si sm ea ma rm
 0.001 -0.390 -0.369  0.022  0.062  0.080
 0.004 -0.396 -0.385  0.011  0.062  0.080
 0.008 -0.388 -0.400  0.012  0.062  0.080
 0.011 -0.389 -0.407  0.018  0.062  0.080
 0.015 -0.388 -0.425  0.037  0.062  0.080
 0.018 -0.401 -0.453  0.051  0.062  0.080
 0.022 -0.408 -0.446  0.038  0.062  0.080
 0.025 -0.415 -0.452  0.037  0.062  0.080
 0.028 -0.432 -0.455  0.023  0.062  0.080
 0.032 -0.434 -0.466  0.031  0.062  0.080
 0.035 -0.442 -0.477  0.035  0.062  0.080
 0.039 -0.456 -0.479  0.023  0.062  0.080
 0.042 -0.462 -0.493  0.031  0.062  0.080
 0.046 -0.463 -0.490  0.027  0.062  0.080
 0.049 -0.467 -0.502  0.035  0.062  0.080
 0.053 -0.471 -0.507  0.035  0.062  0.080
 0.056 -0.475 -0.513  0.038  0.062  0.080
 0.060 -0.481 -0.513  0.032  0.062  0.080
 0.063 -0.482 -0.519  0.037  0.062  0.080
 0.067 -0.487 -0.516  0.028  0.062  0.080
 0.070 -0.488 -0.515  0.027  0.062  0.080
 0.074 -0.497 -0.520  0.023  0.062  0.080
 0.077 -0.496 -0.520  0.024  0.062  0.080
 0.081 -0.506 -0.526  0.020  0.062  0.080
 0.084 -0.516 -0.528  0.012  0.062  0.080
 0.088 -0.516 -0.539  0.023  0.062  0.080
 0.091 -0.524 -0.545  0.021  0.062  0.080
 0.094 -0.530 -0.553  0.023  0.062  0.080
 0.098 -0.541 -0.561  0.020  0.062  0.080
 0.101 -0.544 -0.576  0.032  0.062  0.080
 0.105 -0.552 -0.584  0.032  0.062  0.080
 0.108 -0.556 -0.597  0.041  0.062  0.080
 0.112 -0.561 -0.603  0.042  0.062  0.080
 0.115 -0.571 -0.618  0.047  0.062  0.080
 0.119 -0.576 -0.627  0.051  0.062  0.080
 0.122 -0.589 -0.635  0.046  0.062  0.080
 0.126 -0.590 -0.642  0.052  0.062  0.080
 0.129 -0.603 -0.651  0.048  0.062  0.080
 0.133 -0.599 -0.654  0.055  0.062  0.080
 0.136 -0.613 -0.659  0.046  0.062  0.080
 0.140 -0.608 -0.667  0.059  0.062  0.080
 0.143 -0.612 -0.673  0.061  0.062  0.080
 0.147 -0.617 -0.682  0.065  0.062  0.080
 0.150 -0.626 -0.681  0.055  0.062  0.080
 0.153 -0.623 -0.686  0.063  0.062  0.080
 0.157 -0.620 -0.695  0.075  0.062  0.080
 0.160 -0.604 -0.694  0.090  0.062  0.080
 0.164 -0.604 -0.695  0.090  0.062  0.080
 0.167 -0.599 -0.697  0.098  0.062  0.080
 0.171 -0.595 -0.697  0.102  0.062  0.080
 0.174 -0.590 -0.705  0.115  0.062  0.080
 0.178 -0.584 -0.702  0.118  0.062  0.080
 0.181 -0.586 -0.692  0.106  0.062  0.080
 0.185 -0.580 -0.695  0.115  0.062  0.080
 0.188 -0.569 -0.676  0.107  0.062  0.080
 0.192 -0.559 -0.662  0.103  0.062  0.080
 0.195 -0.556 -0.647  0.091  0.062  0.080
 0.199 -0.546 -0.642  0.096  0.062  0.080
 0.202 -0.530 -0.631  0.101  0.062  0.080
 0.206 -0.519 -0.633  0.114  0.062  0.080
 0.209 -0.500 -0.626  0.126  0.062  0.080
 0.212 -0.488 -0.632  0.144  0.062  0.080
 0.216 -0.470 -0.618  0.148  0.062  0.080
 0.219 -0.460 -0.619  0.159  0.062  0.080
 0.223 -0.437 -0.603  0.166  0.062  0.080
 0.226 -0.421 -0.589  0.168  0.062  0.080
 0.230 -0.401 -0.586  0.185  0.062  0.080
 0.233 -0.380 -0.550  0.170  0.062  0.080
 0.237 -0.356 -0.523  0.167  0.062  0.080
 0.240 -0.333 -0.507  0.174  0.062  0.080
 0.244 -0.309 -0.480  0.171  0.062  0.080
 0.247 -0.288 -0.459  0.171  0.062  0.080
 0.251 -0.263 -0.428  0.165  0.062  0.080
 0.254 -0.240 -0.403  0.163  0.062  0.080
 0.258 -0.211 -0.382  0.171  0.062  0.080
 0.261 -0.177 -0.348  0.170  0.062  0.080
 0.265 -0.139 -0.320  0.180  0.062  0.080
 0.268 -0.117 -0.290  0.172  0.062  0.080
 0.272 -0.095 -0.259  0.164  0.062  0.080
 0.275 -0.060 -0.233  0.173  0.062  0.080
 0.278 -0.023 -0.196  0.173  0.062  0.080
 0.282 -0.004 -0.162  0.158  0.062  0.080
 0.285  0.023 -0.131  0.154  0.062  0.080
 0.289  0.063 -0.100  0.163  0.062  0.080
 0.292  0.078 -0.077  0.155  0.062  0.080
 0.296  0.117 -0.042  0.159  0.062  0.080
 0.299  0.140 -0.016  0.156  0.062  0.080
 0.303  0.170  0.016  0.154  0.062  0.080
 0.306  0.203  0.047  0.156  0.062  0.080
 0.310  0.229  0.073  0.156  0.062  0.080
 0.313  0.259  0.109  0.150  0.062  0.080
 0.317  0.292  0.136  0.155  0.062  0.080
 0.320  0.310  0.177  0.133  0.062  0.080
 0.324  0.338  0.200  0.138  0.062  0.080
 0.327  0.356  0.218  0.138  0.062  0.080
 0.331  0.383  0.248  0.135  0.062  0.080
 0.334  0.404  0.263  0.141  0.062  0.080
 0.337  0.425  0.307  0.118  0.062  0.080
 0.341  0.449  0.326  0.123  0.062  0.080
 0.344  0.472  0.356  0.116  0.062  0.080
 0.348  0.487  0.382  0.105  0.062  0.080
 0.351  0.510  0.407  0.102  0.062  0.080
 0.355  0.534  0.425  0.109  0.062  0.080
 0.358  0.549  0.438  0.111  0.062  0.080
 0.362  0.557  0.463  0.094  0.062  0.080
 0.365  0.574  0.487  0.086  0.062  0.080
 0.369  0.597  0.515  0.082  0.062  0.080
 0.372  0.614  0.527  0.087  0.062  0.080
 0.376  0.629  0.547  0.082  0.062  0.080
 0.379  0.642  0.572  0.069  0.062  0.080
 0.383  0.651  0.578  0.073  0.062  0.080
 0.386  0.665  0.587  0.078  0.062  0.080
 0.390  0.667  0.595  0.072  0.062  0.080
 0.393  0.675  0.609  0.066  0.062  0.080
 0.397  0.683  0.600  0.083  0.062  0.080
 0.400  0.679  0.626  0.053  0.062  0.080
 0.403  0.688  0.636  0.052  0.062  0.080
 0.407  0.686  0.645  0.041  0.062  0.080
 0.410  0.701  0.657  0.044  0.062  0.080
 0.414  0.694  0.665  0.029  0.062  0.080
 0.417  0.709  0.674  0.035  0.062  0.080
 0.421  0.689  0.679  0.010  0.062  0.080
 0.424  0.708  0.682  0.026  0.062  0.080
 0.428  0.706  0.685  0.021  0.062  0.080
 0.431  0.712  0.706  0.006  0.062  0.080
 0.435  0.701  0.690  0.011  0.062  0.080
 0.438  0.724  0.699  0.025  0.062  0.080
 0.442  0.703  0.702  0.001  0.062  0.080
 0.445  0.724  0.697  0.027  0.062  0.080
 0.449  0.705  0.693  0.012  0.062  0.080
 0.452  0.723  0.693  0.030  0.062  0.080
 0.456  0.714  0.694  0.020  0.062  0.080
 0.459  0.711  0.685  0.026  0.062  0.080
 0.462  0.715  0.695  0.020  0.062  0.080
 0.466  0.701  0.695  0.006  0.062  0.080
 0.469  0.711  0.681  0.030  0.062  0.080
 0.473  0.689  0.676  0.013  0.062  0.080
 0.476  0.709  0.678  0.031  0.062  0.080
 0.480  0.677  0.658  0.019  0.062  0.080
 0.483  0.696  0.659  0.037  0.062  0.080
 0.487  0.665  0.663  0.002  0.062  0.080
 0.490  0.673  0.649  0.024  0.062  0.080
 0.494  0.645  0.646  0.001  0.062  0.080
 0.497  0.654  0.630  0.024  0.062  0.080
 0.501  0.628  0.625  0.003  0.062  0.080
 0.504  0.633  0.617  0.016  0.062  0.080
 0.508  0.612  0.611  0.001  0.062  0.080
 0.511  0.615  0.605  0.010  0.062  0.080
 0.515  0.600  0.595  0.005  0.062  0.080
 0.518  0.603  0.599  0.004  0.062  0.080
 0.522  0.589  0.592  0.003  0.062  0.080
 0.525  0.577  0.579  0.002  0.062  0.080
 0.528  0.586  0.572  0.014  0.062  0.080
 0.532  0.549  0.559  0.010  0.062  0.080
 0.535  0.564  0.550  0.014  0.062  0.080
 0.539  0.521  0.534  0.014  0.062  0.080
 0.542  0.531  0.525  0.006  0.062  0.080
 0.546  0.516  0.518  0.002  0.062  0.080
 0.549  0.492  0.512  0.020  0.062  0.080
 0.553  0.500  0.498  0.002  0.062  0.080
 0.556  0.475  0.487  0.012  0.062  0.080
 0.560  0.481  0.478  0.003  0.062  0.080
 0.563  0.471  0.459  0.012  0.062  0.080
 0.567  0.438  0.449  0.012  0.062  0.080
 0.570  0.454  0.427  0.027  0.062  0.080
 0.574  0.430  0.420  0.010  0.062  0.080
 0.577  0.406  0.406  0.000  0.062  0.080
 0.581  0.401  0.406  0.005  0.062  0.080
 0.584  0.392  0.389  0.003  0.062  0.080
 0.588  0.369  0.374  0.005  0.062  0.080
 0.591  0.345  0.358  0.013  0.062  0.080
 0.594  0.349  0.345  0.004  0.062  0.080
 0.598  0.332  0.329  0.003  0.062  0.080
 0.601  0.316  0.315  0.001  0.062  0.080
 0.605  0.299  0.297  0.002  0.062  0.080
 0.608  0.290  0.280  0.009  0.062  0.080
 0.612  0.272  0.271  0.001  0.062  0.080
 0.615  0.260  0.255  0.005  0.062  0.080
 0.619  0.245  0.241  0.004  0.062  0.080
 0.622  0.239  0.229  0.010  0.062  0.080
 0.626  0.220  0.222  0.002  0.062  0.080
 0.629  0.209  0.203  0.006  0.062  0.080
 0.633  0.195  0.194  0.001  0.062  0.080
 0.636  0.182  0.181  0.001  0.062  0.080
 0.640  0.165  0.156  0.009  0.062  0.080
 0.643  0.151  0.143  0.008  0.062  0.080
 0.647  0.137  0.127  0.010  0.062  0.080
 0.650  0.119  0.121  0.002  0.062  0.080
 0.653  0.109  0.099  0.010  0.062  0.080
 0.657  0.092  0.092  0.000  0.062  0.080
 0.660  0.086  0.084  0.002  0.062  0.080
 0.664  0.068  0.063  0.005  0.062  0.080
 0.667  0.058  0.054  0.004  0.062  0.080
 0.671  0.053  0.042  0.011  0.062  0.080
 0.674  0.035  0.023  0.012  0.062  0.080
 0.678  0.027  0.009  0.017  0.062  0.080
 0.681  0.020 -0.004  0.024  0.062  0.080
 0.685  0.004 -0.018  0.022  0.062  0.080
 0.688 -0.005 -0.030  0.025  0.062  0.080
 0.692 -0.014 -0.044  0.030  0.062  0.080
 0.695 -0.029 -0.057  0.028  0.062  0.080
 0.699 -0.043 -0.068  0.025  0.062  0.080
 0.702 -0.053 -0.084  0.031  0.062  0.080
 0.706 -0.067 -0.096  0.029  0.062  0.080
 0.709 -0.077 -0.105  0.028  0.062  0.080
 0.713 -0.083 -0.115  0.032  0.062  0.080
 0.716 -0.090 -0.129  0.039  0.062  0.080
 0.719 -0.096 -0.135  0.039  0.062  0.080
 0.723 -0.094 -0.147  0.052  0.062  0.080
 0.726 -0.107 -0.146  0.039  0.062  0.080
 0.730 -0.110 -0.151  0.041  0.062  0.080
 0.733 -0.103 -0.158  0.055  0.062  0.080
 0.737 -0.101 -0.163  0.062  0.062  0.080
 0.740 -0.104 -0.165  0.061  0.062  0.080
 0.744 -0.099 -0.168  0.069  0.062  0.080
 0.747 -0.096 -0.171  0.074  0.062  0.080
 0.751 -0.098 -0.171  0.073  0.062  0.080
 0.754 -0.096 -0.166  0.069  0.062  0.080
 0.758 -0.092 -0.164  0.072  0.062  0.080
 0.761 -0.085 -0.157  0.072  0.062  0.080
 0.765 -0.076 -0.154  0.078  0.062  0.080
 0.768 -0.073 -0.149  0.075  0.062  0.080
 0.772 -0.075 -0.152  0.077  0.062  0.080
 0.775 -0.075 -0.147  0.072  0.062  0.080
 0.778 -0.068 -0.146  0.078  0.062  0.080
 0.782 -0.069 -0.139  0.070  0.062  0.080
 0.785 -0.061 -0.135  0.074  0.062  0.080
 0.789 -0.052 -0.126  0.073  0.062  0.080
 0.792 -0.049 -0.118  0.069  0.062  0.080
 0.796 -0.049 -0.105  0.056  0.062  0.080
 0.799 -0.041 -0.100  0.059  0.062  0.080
 0.803 -0.038 -0.098  0.060  0.062  0.080
 0.806 -0.031 -0.089  0.058  0.062  0.080
 0.810 -0.027 -0.087  0.059  0.062  0.080
 0.813 -0.026 -0.085  0.059  0.062  0.080
 0.817 -0.022 -0.085  0.062  0.062  0.080
 0.820 -0.017 -0.071  0.053  0.062  0.080
 0.824 -0.023 -0.061  0.038  0.062  0.080
 0.827 -0.018 -0.056  0.038  0.062  0.080
 0.831 -0.014 -0.053  0.039  0.062  0.080
 0.834 -0.014 -0.057  0.043  0.062  0.080
 0.838 -0.018 -0.056  0.038  0.062  0.080
 0.841 -0.021 -0.070  0.049  0.062  0.080
 0.844 -0.016 -0.066  0.050  0.062  0.080
 0.848 -0.013 -0.074  0.061  0.062  0.080
 0.851 -0.007 -0.062  0.055  0.062  0.080
 0.855 -0.002 -0.063  0.060  0.062  0.080
 0.858 -0.006 -0.061  0.055  0.062  0.080
 0.862 -0.010 -0.064  0.054  0.062  0.080
 0.865 -0.004 -0.066  0.062  0.062  0.080
 0.869 -0.005 -0.066  0.061  0.062  0.080
 0.872 -0.009 -0.076  0.067  0.062  0.080
 0.876 -0.016 -0.072  0.056  0.062  0.080
 0.879 -0.017 -0.067  0.049  0.062  0.080
 0.883 -0.017 -0.060  0.043  0.062  0.080
 0.886 -0.024 -0.056  0.032  0.062  0.080
 0.890 -0.021 -0.045  0.024  0.062  0.080
 0.893 -0.013 -0.040  0.027  0.062  0.080
 0.897 -0.017 -0.033  0.016  0.062  0.080
 0.900 -0.016 -0.039  0.023  0.062  0.080
 0.903 -0.016 -0.047  0.030  0.062  0.080
 0.907 -0.021 -0.055  0.033  0.062  0.080
 0.910 -0.023 -0.057  0.034  0.062  0.080
 0.914 -0.027 -0.061  0.034  0.062  0.080
 0.917 -0.034 -0.061  0.027  0.062  0.080
 0.921 -0.036 -0.065  0.029  0.062  0.080
 0.924 -0.038 -0.068  0.029  0.062  0.080
 0.928 -0.059 -0.081  0.022  0.062  0.080
 0.931 -0.075 -0.098  0.023  0.062  0.080
 0.935 -0.089 -0.119  0.030  0.062  0.080
 0.938 -0.105 -0.135  0.030  0.062  0.080
 0.942 -0.116 -0.145  0.029  0.062  0.080
 0.945 -0.120 -0.157  0.037  0.062  0.080
 0.949 -0.123 -0.158  0.035  0.062  0.080
 0.952 -0.127 -0.159  0.032  0.062  0.080
 0.956 -0.133 -0.157  0.024  0.062  0.080
 0.959 -0.140 -0.165  0.025  0.062  0.080
 0.963 -0.143 -0.165  0.022  0.062  0.080
 0.966 -0.148 -0.174  0.026  0.062  0.080
 0.969 -0.160 -0.185  0.024  0.062  0.080
 0.973 -0.173 -0.200  0.027  0.062  0.080
 0.976 -0.186 -0.207  0.021  0.062  0.080
 0.980 -0.195 -0.217  0.022  0.062  0.080
 0.983 -0.204 -0.230  0.026  0.062  0.080
 0.987 -0.215 -0.235  0.020  0.062  0.080
 0.990 -0.229 -0.241  0.011  0.062  0.080
 0.994 -0.243 -0.249  0.006  0.062  0.080
 0.997 -0.252 -0.267  0.015  0.062  0.080
 1.001 -0.266 -0.277  0.011  0.062  0.080
 1.004 -0.273 -0.295  0.022  0.062  0.080
 1.008 -0.286 -0.305  0.019  0.062  0.080
 1.011 -0.299 -0.325  0.026  0.062  0.080
 1.015 -0.312 -0.342  0.030  0.062  0.080
 1.018 -0.332 -0.355  0.023  0.062  0.080
 1.022 -0.349 -0.374  0.025  0.062  0.080
 1.025 -0.359 -0.387  0.028  0.062  0.080
 1.028 -0.368 -0.403  0.034  0.062  0.080
 1.032 -0.382 -0.417  0.035  0.062  0.080
 1.035 -0.389 -0.431  0.042  0.062  0.080
 1.039 -0.398 -0.435  0.037  0.062  0.080
 1.042 -0.405 -0.457  0.052  0.062  0.080
 1.046 -0.416 -0.469  0.052  0.062  0.080
 1.049 -0.421 -0.476  0.055  0.062  0.080
 1.053 -0.435 -0.491  0.056  0.062  0.080
 1.056 -0.447 -0.511  0.064  0.062  0.080
 1.060 -0.455 -0.512  0.057  0.062  0.080
 1.063 -0.475 -0.520  0.045  0.062  0.080
 1.067 -0.481 -0.525  0.044  0.062  0.080
 1.070 -0.482 -0.536  0.054  0.062  0.080
 1.074 -0.488 -0.543  0.055  0.062  0.080
 1.077 -0.493 -0.556  0.063  0.062  0.080
 1.081 -0.494 -0.557  0.063  0.062  0.080
 1.084 -0.503 -0.555  0.051  0.062  0.080
 1.088 -0.501 -0.559  0.057  0.062  0.080
 1.091 -0.508 -0.557  0.049  0.062  0.080
 1.094 -0.516 -0.560  0.044  0.062  0.080
 1.098 -0.517 -0.558  0.040  0.062  0.080
 1.101 -0.528 -0.540  0.012  0.062  0.080
 1.105 -0.526 -0.571  0.045  0.062  0.080
 1.108 -0.530 -0.568  0.038  0.062  0.080
 1.112 -0.537 -0.582  0.045  0.062  0.080
 1.115 -0.537 -0.591  0.054  0.062  0.080
 1.119 -0.542 -0.590  0.048  0.062  0.080
 1.122 -0.540 -0.597  0.057  0.062  0.080
 1.126 -0.544 -0.599  0.054  0.062  0.080
 1.129 -0.553 -0.609  0.055  0.062  0.080
 1.133 -0.556 -0.608  0.052  0.062  0.080
 1.136 -0.565 -0.618  0.053  0.062  0.080
 1.140 -0.561 -0.620  0.059  0.062  0.080
 1.143 -0.574 -0.627  0.053  0.062  0.080
 1.147 -0.580 -0.628  0.048  0.062  0.080
 1.150 -0.585 -0.629  0.044  0.062  0.080
 1.153 -0.590 -0.631  0.041  0.062  0.080
 1.157 -0.597 -0.636  0.039  0.062  0.080
 1.160 -0.600 -0.643  0.043  0.062  0.080
 1.164 -0.615 -0.656  0.041  0.062  0.080
 1.167 -0.615 -0.662  0.046  0.062  0.080
 1.171 -0.622 -0.674  0.052  0.062  0.080
 1.174 -0.621 -0.688  0.067  0.062  0.080
 1.178 -0.628 -0.699  0.071  0.062  0.080
 1.181 -0.625 -0.710  0.085  0.062  0.080
 1.185 -0.632 -0.711  0.078  0.062  0.080
 1.188 -0.629 -0.714  0.085  0.062  0.080
 1.192 -0.634 -0.717  0.083  0.062  0.080
 1.195 -0.639 -0.724  0.084  0.062  0.080
 1.199 -0.633 -0.728  0.095  0.062  0.080
 1.202 -0.630 -0.738  0.108  0.062  0.080
 1.206 -0.618 -0.746  0.128  0.062  0.080
 1.209 -0.617 -0.751  0.134  0.062  0.080
 1.213 -0.609 -0.760  0.151  0.062  0.080
 1.216 -0.599 -0.755  0.156  0.062  0.080
 1.219 -0.585 -0.754  0.169  0.062  0.080
 1.223 -0.576 -0.748  0.172  0.062  0.080
 1.226 -0.552 -0.726  0.173  0.062  0.080
 1.230 -0.539 -0.711  0.172  0.062  0.080
 1.233 -0.522 -0.696  0.174  0.062  0.080
 1.237 -0.501 -0.676  0.175  0.062  0.080
 1.240 -0.488 -0.659  0.171  0.062  0.080
 1.244 -0.471 -0.645  0.174  0.062  0.080
 1.247 -0.455 -0.629  0.174  0.062  0.080
 1.251 -0.438 -0.610  0.172  0.062  0.080
 1.254 -0.421 -0.571  0.150  0.062  0.080
 1.258 -0.399 -0.555  0.156  0.062  0.080
 1.261 -0.373 -0.527  0.154  0.062  0.080
 1.265 -0.355 -0.512  0.157  0.062  0.080
 1.268 -0.331 -0.475  0.144  0.062  0.080
 1.272 -0.310 -0.459  0.149  0.062  0.080
 1.275 -0.286 -0.438  0.151  0.062  0.080
 1.278 -0.259 -0.415  0.156  0.062  0.080
 1.282 -0.235 -0.398  0.163  0.062  0.080
 1.285 -0.207 -0.378  0.171  0.062  0.080
 1.289 -0.183 -0.361  0.177  0.062  0.080
 1.292 -0.168 -0.338  0.170  0.062  0.080
 1.296 -0.154 -0.320  0.166  0.062  0.080
 1.299 -0.125 -0.297  0.172  0.062  0.080
 1.303 -0.093 -0.268  0.175  0.062  0.080
 1.306 -0.071 -0.236  0.164  0.062  0.080
 1.310 -0.058 -0.195  0.137  0.062  0.080
 1.313 -0.028 -0.181  0.153  0.062  0.080
 1.317  0.007 -0.146  0.153  0.062  0.080
 1.320  0.021 -0.122  0.143  0.062  0.080
 1.324  0.049 -0.090  0.139  0.062  0.080
 1.327  0.080 -0.068  0.147  0.062  0.080
 1.331  0.098 -0.042  0.140  0.062  0.080
 1.334  0.131 -0.016  0.147  0.062  0.080
 1.338  0.145  0.003  0.142  0.062  0.080
 1.341  0.175  0.031  0.143  0.062  0.080
 1.344  0.195  0.058  0.137  0.062  0.080
 1.348  0.222  0.085  0.137  0.062  0.080
 1.351  0.246  0.108  0.138  0.062  0.080
 1.355  0.272  0.138  0.133  0.062  0.080
 1.358  0.291  0.163  0.128  0.062  0.080
 1.362  0.322  0.189  0.133  0.062  0.080
 1.365  0.335  0.216  0.119  0.062  0.080
 1.369  0.364  0.242  0.122  0.062  0.080
 1.372  0.387  0.271  0.115  0.062  0.080
 1.376  0.409  0.296  0.113  0.062  0.080
 1.379  0.440  0.320  0.119  0.062  0.080
 1.383  0.460  0.336  0.124  0.062  0.080
 1.386  0.477  0.368  0.109  0.062  0.080
 1.390  0.506  0.390  0.115  0.062  0.080
 1.393  0.532  0.419  0.113  0.062  0.080
 1.397  0.553  0.442  0.111  0.062  0.080
 1.400  0.566  0.474  0.091  0.062  0.080
 1.403  0.587  0.494  0.093  0.062  0.080
 1.407  0.600  0.517  0.083  0.062  0.080
 1.410  0.619  0.521  0.098  0.062  0.080
 1.414  0.622  0.545  0.077  0.062  0.080
 1.417  0.636  0.565  0.071  0.062  0.080
 1.421  0.653  0.587  0.066  0.062  0.080
 1.424  0.658  0.596  0.062  0.062  0.080
 1.428  0.671  0.610  0.061  0.062  0.080
 1.431  0.683  0.619  0.064  0.062  0.080
 1.435  0.685  0.623  0.062  0.062  0.080
 1.438  0.703  0.627  0.076  0.062  0.080
 1.442  0.709  0.643  0.066  0.062  0.080
 1.445  0.709  0.660  0.049  0.062  0.080
 1.449  0.724  0.665  0.059  0.062  0.080
 1.452  0.735  0.676  0.059  0.062  0.080
 1.456  0.736  0.684  0.051  0.062  0.080
 1.459  0.747  0.692  0.055  0.062  0.080
 1.463  0.754  0.688  0.066  0.062  0.080
 1.466  0.742  0.691  0.051  0.062  0.080
 1.469  0.743  0.684  0.059  0.062  0.080
 1.473  0.739  0.702  0.036  0.062  0.080
 1.476  0.750  0.711  0.039  0.062  0.080
 1.480  0.736  0.711  0.025  0.062  0.080
 1.483  0.740  0.713  0.027  0.062  0.080
 1.487  0.738  0.717  0.021  0.062  0.080
 1.490  0.736  0.720  0.015  0.062  0.080
 1.494  0.732  0.711  0.020  0.062  0.080
 1.497  0.740  0.714  0.026  0.062  0.080
 1.501  0.737  0.708  0.029  0.062  0.080
 1.504  0.728  0.713  0.015  0.062  0.080
 1.508  0.737  0.707  0.030  0.062  0.080
 1.511  0.719  0.708  0.011  0.062  0.080
 1.515  0.738  0.698  0.040  0.062  0.080
 1.518  0.717  0.698  0.019  0.062  0.080
 1.522  0.731  0.699  0.032  0.062  0.080
 1.525  0.701  0.684  0.017  0.062  0.080
 1.528  0.724  0.693  0.031  0.062  0.080
 1.532  0.703  0.687  0.016  0.062  0.080
 1.535  0.712  0.693  0.019  0.062  0.080
 1.539  0.706  0.674  0.032  0.062  0.080
 1.542  0.693  0.677  0.015  0.062  0.080
 1.546  0.699  0.678  0.021  0.062  0.080
 1.549  0.682  0.665  0.017  0.062  0.080
 1.553  0.685  0.654  0.030  0.062  0.080
 1.556  0.660  0.662  0.002  0.062  0.080
 1.560  0.668  0.660  0.008  0.062  0.080
 1.563  0.641  0.631  0.009  0.062  0.080
 1.567  0.651  0.642  0.009  0.062  0.080
 1.570  0.625  0.628  0.003  0.062  0.080
 1.574  0.635  0.617  0.018  0.062  0.080
 1.577  0.611  0.606  0.005  0.062  0.080
 1.581  0.621  0.599  0.022  0.062  0.080
 1.584  0.600  0.593  0.007  0.062  0.080
 1.588  0.607  0.586  0.021  0.062  0.080
 1.591  0.590  0.574  0.016  0.062  0.080
 1.594  0.589  0.563  0.026  0.062  0.080
 1.598  0.570  0.547  0.023  0.062  0.080
 1.601  0.543  0.530  0.013  0.062  0.080
 1.605  0.555  0.524  0.031  0.062  0.080
 1.608  0.522  0.516  0.006  0.062  0.080
 1.612  0.529  0.504  0.025  0.062  0.080
 1.615  0.518  0.497  0.021  0.062  0.080
 1.619  0.493  0.492  0.001  0.062  0.080
 1.622  0.514  0.480  0.034  0.062  0.080
 1.626  0.482  0.465  0.016  0.062  0.080
 1.629  0.486  0.468  0.018  0.062  0.080
 1.633  0.478  0.452  0.026  0.062  0.080
 1.636  0.447  0.438  0.009  0.062  0.080
 1.640  0.458  0.434  0.024  0.062  0.080
 1.643  0.428  0.424  0.004  0.062  0.080
 1.647  0.401  0.406  0.006  0.062  0.080
 1.650  0.415  0.404  0.011  0.062  0.080
 1.653  0.388  0.392  0.004  0.062  0.080
 1.657  0.369  0.389  0.020  0.062  0.080
 1.660  0.371  0.371  0.001  0.062  0.080
 1.664  0.371  0.354  0.017  0.062  0.080
 1.667  0.342  0.341  0.001  0.062  0.080
 1.671  0.325  0.328  0.003  0.062  0.080
 1.674  0.333  0.303  0.030  0.062  0.080
 1.678  0.314  0.293  0.021  0.062  0.080
 1.681  0.295  0.273  0.022  0.062  0.080
 1.685  0.264  0.259  0.005  0.062  0.080
 1.688  0.247  0.241  0.006  0.062  0.080
 1.692  0.233  0.223  0.010  0.062  0.080
 1.695  0.214  0.204  0.010  0.062  0.080
 1.699  0.196  0.178  0.018  0.062  0.080
 1.702  0.175  0.164  0.011  0.062  0.080
 1.706  0.163  0.144  0.019  0.062  0.080
 1.709  0.144  0.126  0.018  0.062  0.080
 1.713  0.133  0.099  0.034  0.062  0.080
 1.716  0.114  0.097  0.017  0.062  0.080
 1.719  0.102  0.079  0.023  0.062  0.080
 1.723  0.093  0.062  0.031  0.062  0.080
 1.726  0.083  0.046  0.037  0.062  0.080
 1.730  0.075  0.030  0.045  0.062  0.080
 1.733  0.062  0.027  0.035  0.062  0.080
 1.737  0.055  0.031  0.024  0.062  0.080
 1.740  0.047  0.002  0.045  0.062  0.080
 1.744  0.040 -0.003  0.043  0.062  0.080
 1.747  0.036 -0.018  0.054  0.062  0.080
 1.751  0.029 -0.020  0.049  0.062  0.080
 1.754  0.026 -0.034  0.059  0.062  0.080
 1.758  0.021 -0.033  0.054  0.062  0.080
 1.761  0.020 -0.056  0.076  0.062  0.080
 1.765  0.021 -0.055  0.076  0.062  0.080
 1.768  0.025 -0.055  0.080  0.062  0.080
 1.772  0.029 -0.062  0.091  0.062  0.080
 1.775  0.033 -0.065  0.098  0.062  0.080
 1.778  0.039 -0.066  0.105  0.062  0.080
 1.782  0.047 -0.066  0.113  0.062  0.080
 1.785  0.052 -0.061  0.113  0.062  0.080
 1.789  0.068 -0.067  0.135  0.062  0.080
 1.792  0.073 -0.061  0.133  0.062  0.080
 1.796  0.086 -0.065  0.151  0.062  0.080
 1.799  0.093 -0.051  0.144  0.062  0.080
 1.803  0.101 -0.043  0.144  0.062  0.080
 1.806  0.120 -0.030  0.150  0.062  0.080
 1.810  0.136 -0.007  0.142  0.062  0.080
 1.813  0.153  0.009  0.144  0.062  0.080
 1.817  0.162  0.024  0.138  0.062  0.080
 1.820  0.175  0.045  0.130  0.062  0.080
 1.824  0.182  0.060  0.122  0.062  0.080
 1.827  0.196  0.062  0.134  0.062  0.080
 1.831  0.203  0.084  0.119  0.062  0.080
 1.834  0.218  0.109  0.109  0.062  0.080
 1.838  0.233  0.118  0.115  0.062  0.080
 1.841  0.237  0.147  0.090  0.062  0.080
 1.844  0.235  0.158  0.077  0.062  0.080
 1.848  0.235  0.175  0.060  0.062  0.080
 1.851  0.233  0.181  0.052  0.062  0.080
 1.855  0.229  0.193  0.035  0.062  0.080
 1.858  0.224  0.196  0.028  0.062  0.080
 1.862  0.225  0.209  0.015  0.062  0.080
 1.865  0.229  0.216  0.013  0.062  0.080
 1.869  0.236  0.229  0.007  0.062  0.080
 1.872  0.238  0.220  0.018  0.062  0.080
 1.876  0.239  0.223  0.016  0.062  0.080
 1.879  0.238  0.214  0.024  0.062  0.080
 1.883  0.240  0.201  0.039  0.062  0.080
 1.886  0.238  0.190  0.048  0.062  0.080
 1.890  0.224  0.165  0.059  0.062  0.080
 1.893  0.212  0.168  0.044  0.062  0.080
 1.897  0.197  0.150  0.046  0.062  0.080
 1.900  0.188  0.140  0.048  0.062  0.080
 1.903  0.180  0.129  0.051  0.062  0.080
 1.907  0.167  0.124  0.043  0.062  0.080
 1.910  0.158  0.110  0.048  0.062  0.080
 1.914  0.151  0.097  0.054  0.062  0.080
 1.917  0.141  0.099  0.042  0.062  0.080
 1.921  0.129  0.094  0.035  0.062  0.080
 1.924  0.122  0.103  0.019  0.062  0.080
 1.928  0.108  0.113  0.005  0.062  0.080
 1.931  0.100  0.116  0.016  0.062  0.080
 1.935  0.089  0.116  0.027  0.062  0.080
 1.938  0.074  0.104  0.030  0.062  0.080
 1.942  0.065  0.099  0.034  0.062  0.080
 1.945  0.047  0.077  0.030  0.062  0.080
 1.949  0.033  0.060  0.027  0.062  0.080
 1.952  0.007  0.032  0.025  0.062  0.080
 1.956 -0.014  0.009  0.023  0.062  0.080
 1.959 -0.034 -0.018  0.016  0.062  0.080
 1.963 -0.063 -0.053  0.010  0.062  0.080
 1.966 -0.080 -0.083  0.003  0.062  0.080
 1.969 -0.103 -0.112  0.009  0.062  0.080
 1.973 -0.130 -0.150  0.020  0.062  0.080
 1.976 -0.162 -0.184  0.022  0.062  0.080
 1.980 -0.193 -0.221  0.028  0.062  0.080
 1.983 -0.211 -0.248  0.037  0.062  0.080
 1.987 -0.233 -0.283  0.050  0.062  0.080
 1.990 -0.251 -0.310  0.059  0.062  0.080
 1.994 -0.261 -0.339  0.078  0.062  0.080
 1.997 -0.278 -0.358  0.080  0.062  0.080
 2.001 -0.289 -0.369  0.080  0.062  0.080
 2.004 -0.291 -0.378  0.087  0.062  0.080
 2.008 -0.290 -0.377  0.087  0.062  0.080
 2.011 -0.285 -0.377  0.091  0.062  0.080
 2.015 -0.282 -0.359  0.077  0.062  0.080
 2.018 -0.277 -0.356  0.079  0.062  0.080
 2.022 -0.275 -0.359  0.084  0.062  0.080
 2.025 -0.272 -0.367  0.095  0.062  0.080
 2.028 -0.273 -0.367  0.094  0.062  0.080
 2.032 -0.284 -0.383  0.098  0.062  0.080
 2.035 -0.288 -0.400  0.112  0.062  0.080
 2.039 -0.287 -0.394  0.107  0.062  0.080
 2.042 -0.285 -0.380  0.095  0.062  0.080
 2.046 -0.279 -0.358  0.079  0.062  0.080
 2.049 -0.279 -0.343  0.064  0.062  0.080
 2.053 -0.278 -0.324  0.045  0.062  0.080
 2.056 -0.282 -0.318  0.036  0.062  0.080
 2.060 -0.296 -0.309  0.013  0.062  0.080
 2.063 -0.302 -0.326  0.024  0.062  0.080
 2.067 -0.306 -0.352  0.046  0.062  0.080
 2.070 -0.308 -0.372  0.064  0.062  0.080
 2.074 -0.317 -0.389  0.072  0.062  0.080
 2.077 -0.322 -0.391  0.069  0.062  0.080
 2.081 -0.326 -0.391  0.065  0.062  0.080
 2.084 -0.322 -0.380  0.058  0.062  0.080
 2.087 -0.326 -0.358  0.032  0.062  0.080
 2.091 -0.329 -0.349  0.020  0.062  0.080
 2.094 -0.333 -0.342  0.009  0.062  0.080
 2.098 -0.340 -0.351  0.010  0.062  0.080
 2.101 -0.358 -0.371  0.013  0.062  0.080
 2.105 -0.366 -0.404  0.038  0.062  0.080
 2.108 -0.365 -0.427  0.062  0.062  0.080
 2.112 -0.355 -0.454  0.098  0.062  0.080
 2.115 -0.348 -0.475  0.126  0.062  0.080
 2.119 -0.343 -0.470  0.127  0.062  0.080
 2.122 -0.347 -0.460  0.113  0.062  0.080
 2.126 -0.342 -0.457  0.115  0.062  0.080
 2.129 -0.330 -0.447  0.117  0.062  0.080
 2.133 -0.330 -0.431  0.101  0.062  0.080
 2.136 -0.328 -0.427  0.099  0.062  0.080
 2.140 -0.317 -0.418  0.101  0.062  0.080
 2.143 -0.312 -0.429  0.117  0.062  0.080
 2.147 -0.309 -0.435  0.126  0.062  0.080
 2.150 -0.312 -0.441  0.129  0.062  0.080
 2.153 -0.311 -0.443  0.132  0.062  0.080
 2.157 -0.309 -0.434  0.125  0.062  0.080
 2.160 -0.313 -0.426  0.113  0.062  0.080
 2.164 -0.313 -0.408  0.095  0.062  0.080
 2.167 -0.315 -0.388  0.073  0.062  0.080
 2.171 -0.318 -0.361  0.043  0.062  0.080
 2.174 -0.330 -0.348  0.018  0.062  0.080
 2.178 -0.346 -0.340  0.006  0.062  0.080
 2.181 -0.343 -0.330  0.013  0.062  0.080
 2.185 -0.347 -0.325  0.023  0.062  0.080
 2.188 -0.356 -0.338  0.019  0.062  0.080
 2.192 -0.363 -0.348  0.015  0.062  0.080
 2.195 -0.368 -0.349  0.019  0.062  0.080
 2.199 -0.373 -0.358  0.015  0.062  0.080
 2.202 -0.385 -0.378  0.007  0.062  0.080
 2.206 -0.402 -0.395  0.007  0.062  0.080
 2.209 -0.424 -0.418  0.006  0.062  0.080
 2.212 -0.439 -0.442  0.003  0.062  0.080
 2.216 -0.451 -0.486  0.035  0.062  0.080
 2.219 -0.470 -0.512  0.042  0.062  0.080
 2.223 -0.501 -0.556  0.055  0.062  0.080
 2.226 -0.532 -0.585  0.053  0.062  0.080
 2.230 -0.560 -0.619  0.059  0.062  0.080
 2.233 -0.585 -0.644  0.058  0.062  0.080
 2.237 -0.598 -0.664  0.066  0.062  0.080
 2.240 -0.601 -0.681  0.080  0.062  0.080
 2.244 -0.607 -0.683  0.076  0.062  0.080
 2.247 -0.607 -0.683  0.076  0.062  0.080
 2.251 -0.600 -0.686  0.085  0.062  0.080
 2.254 -0.598 -0.685  0.086  0.062  0.080
 2.258 -0.588 -0.692  0.104  0.062  0.080
 2.261 -0.592 -0.692  0.100  0.062  0.080
 2.265 -0.573 -0.700  0.127  0.062  0.080
 2.268 -0.567 -0.708  0.141  0.062  0.080
 2.272 -0.559 -0.714  0.155  0.062  0.080
 2.275 -0.552 -0.715  0.163  0.062  0.080
 2.278 -0.536 -0.714  0.178  0.062  0.080
 2.282 -0.526 -0.697  0.171  0.062  0.080
 2.285 -0.515 -0.687  0.172  0.062  0.080
 2.289 -0.498 -0.675  0.177  0.062  0.080
 2.292 -0.483 -0.659  0.176  0.062  0.080
 2.296 -0.465 -0.642  0.177  0.062  0.080
 2.299 -0.447 -0.614  0.166  0.062  0.080
 2.303 -0.434 -0.592  0.158  0.062  0.080
 2.306 -0.424 -0.573  0.149  0.062  0.080
 2.310 -0.410 -0.542  0.132  0.062  0.080
 2.313 -0.392 -0.533  0.141  0.062  0.080
 2.317 -0.374 -0.507  0.132  0.062  0.080
 2.320 -0.357 -0.494  0.137  0.062  0.080
 2.324 -0.339 -0.472  0.133  0.062  0.080
 2.327 -0.317 -0.452  0.134  0.062  0.080
 2.331 -0.295 -0.431  0.136  0.062  0.080
 2.334 -0.277 -0.412  0.135  0.062  0.080
 2.337 -0.252 -0.392  0.140  0.062  0.080
 2.341 -0.229 -0.386  0.157  0.062  0.080
 2.344 -0.202 -0.368  0.166  0.062  0.080
 2.348 -0.172 -0.357  0.185  0.062  0.080
 2.351 -0.155 -0.329  0.174  0.062  0.080
 2.355 -0.140 -0.319  0.179  0.062  0.080
 2.358 -0.115 -0.287  0.172  0.062  0.080
 2.362 -0.079 -0.268  0.189  0.062  0.080
 2.365 -0.051 -0.228  0.177  0.062  0.080
 2.369 -0.039 -0.207  0.168  0.062  0.080
 2.372  0.004 -0.170  0.174  0.062  0.080
 2.376  0.035 -0.145  0.179  0.062  0.080
 2.379  0.054 -0.111  0.165  0.062  0.080
 2.383  0.098 -0.088  0.185  0.062  0.080
 2.386  0.116 -0.052  0.168  0.062  0.080
 2.390  0.151 -0.030  0.181  0.062  0.080
 2.393  0.177 -0.003  0.180  0.062  0.080
 2.397  0.204  0.030  0.174  0.062  0.080
 2.400  0.229  0.071  0.158  0.062  0.080
 2.403  0.261  0.108  0.153  0.062  0.080
 2.407  0.280  0.138  0.142  0.062  0.080
 2.410  0.319  0.177  0.142  0.062  0.080
 2.414  0.336  0.214  0.122  0.062  0.080
 2.417  0.369  0.241  0.128  0.062  0.080
 2.421  0.396  0.268  0.128  0.062  0.080
 2.424  0.418  0.291  0.126  0.062  0.080
 2.428  0.440  0.324  0.116  0.062  0.080
 2.431  0.470  0.339  0.131  0.062  0.080
 2.435  0.492  0.361  0.131  0.062  0.080
 2.438  0.513  0.383  0.129  0.062  0.080
 2.442  0.533  0.414  0.119  0.062  0.080
 2.445  0.552  0.419  0.133  0.062  0.080
 2.449  0.577  0.439  0.137  0.062  0.080
 2.452  0.585  0.461  0.124  0.062  0.080
 2.456  0.603  0.479  0.124  0.062  0.080
 2.459  0.613  0.497  0.115  0.062  0.080
 2.462  0.632  0.492  0.140  0.062  0.080
 2.466  0.643  0.499  0.144  0.062  0.080
 2.469  0.664  0.533  0.130  0.062  0.080
 2.473  0.678  0.543  0.134  0.062  0.080
 2.476  0.696  0.585  0.111  0.062  0.080
 2.480  0.716  0.612  0.104  0.062  0.080
 2.483  0.728  0.617  0.111  0.062  0.080
 2.487  0.743  0.631  0.112  0.062  0.080
 2.490  0.755  0.641  0.114  0.062  0.080
 2.494  0.761  0.660  0.101  0.062  0.080
 2.497  0.779  0.675  0.104  0.062  0.080
 2.501  0.785  0.680  0.105  0.062  0.080
 2.504  0.798  0.696  0.101  0.062  0.080
 2.508  0.801  0.710  0.091  0.062  0.080
 2.511  0.810  0.715  0.095  0.062  0.080
 2.515  0.816  0.726  0.090  0.062  0.080
 2.518  0.829  0.747  0.082  0.062  0.080
 2.522  0.835  0.743  0.092  0.062  0.080
 2.525  0.844  0.765  0.079  0.062  0.080
 2.528  0.843  0.780  0.063  0.062  0.080
 2.532  0.854  0.793  0.061  0.062  0.080
 2.535  0.856  0.799  0.056  0.062  0.080
 2.539  0.857  0.818  0.039  0.062  0.080
 2.542  0.870  0.815  0.055  0.062  0.080
 2.546  0.861  0.822  0.039  0.062  0.080
 2.549  0.870  0.817  0.053  0.062  0.080
 2.553  0.863  0.823  0.040  0.062  0.080
 2.556  0.863  0.810  0.053  0.062  0.080
 2.560  0.863  0.801  0.062  0.062  0.080
 2.563  0.853  0.805  0.048  0.062  0.080
 2.567  0.858  0.794  0.064  0.062  0.080
 2.570  0.847  0.793  0.054  0.062  0.080
 2.574  0.851  0.785  0.065  0.062  0.080
 2.577  0.833  0.778  0.055  0.062  0.080
 2.581  0.820  0.767  0.052  0.062  0.080
 2.584  0.819  0.769  0.050  0.062  0.080
 2.587  0.806  0.769  0.037  0.062  0.080
 2.591  0.815  0.763  0.052  0.062  0.080
 2.594  0.793  0.774  0.018  0.062  0.080
 2.598  0.806  0.771  0.035  0.062  0.080
 2.601  0.800  0.776  0.023  0.062  0.080
 2.605  0.792  0.764  0.028  0.062  0.080
 2.608  0.801  0.766  0.034  0.062  0.080
 2.612  0.779  0.764  0.015  0.062  0.080
 2.615  0.796  0.753  0.042  0.062  0.080
 2.619  0.760  0.743  0.017  0.062  0.080
 2.622  0.772  0.739  0.033  0.062  0.080
 2.626  0.752  0.722  0.030  0.062  0.080
 2.629  0.736  0.703  0.033  0.062  0.080
 2.633  0.741  0.693  0.048  0.062  0.080
 2.636  0.712  0.680  0.032  0.062  0.080
 2.640  0.718  0.672  0.046  0.062  0.080
 2.643  0.693  0.668  0.025  0.062  0.080
 2.647  0.699  0.647  0.052  0.062  0.080
 2.650  0.671  0.630  0.041  0.062  0.080
 2.653  0.678  0.623  0.055  0.062  0.080
 2.657  0.648  0.624  0.024  0.062  0.080
 2.660  0.653  0.612  0.041  0.062  0.080
 2.664  0.626  0.611  0.015  0.062  0.080
 2.667  0.629  0.611  0.018  0.062  0.080
 2.671  0.601  0.603  0.003  0.062  0.080
 2.674  0.604  0.594  0.010  0.062  0.080
 2.678  0.574  0.590  0.016  0.062  0.080
 2.681  0.590  0.581  0.009  0.062  0.080
 2.685  0.562  0.575  0.013  0.062  0.080
 2.688  0.557  0.566  0.009  0.062  0.080
 2.692  0.543  0.551  0.008  0.062  0.080
 2.695  0.521  0.521  0.001  0.062  0.080
 2.699  0.519  0.503  0.016  0.062  0.080
 2.702  0.490  0.486  0.004  0.062  0.080
 2.706  0.470  0.463  0.007  0.062  0.080
 2.709  0.460  0.442  0.018  0.062  0.080
 2.712  0.425  0.423  0.002  0.062  0.080
 2.716  0.408  0.402  0.005  0.062  0.080
 2.719  0.398  0.385  0.012  0.062  0.080
 2.723  0.373  0.365  0.008  0.062  0.080
 2.726  0.349  0.347  0.002  0.062  0.080
 2.730  0.343  0.324  0.019  0.062  0.080
 2.733  0.315  0.300  0.015  0.062  0.080
 2.737  0.303  0.284  0.019  0.062  0.080
 2.740  0.294  0.262  0.032  0.062  0.080
 2.744  0.285  0.251  0.034  0.062  0.080
 2.747  0.267  0.233  0.034  0.062  0.080
 2.751  0.260  0.218  0.042  0.062  0.080
 2.754  0.249  0.210  0.038  0.062  0.080
 2.758  0.230  0.194  0.036  0.062  0.080
 2.761  0.219  0.184  0.035  0.062  0.080
 2.765  0.204  0.174  0.030  0.062  0.080
 2.768  0.192  0.164  0.028  0.062  0.080
 2.772  0.171  0.149  0.022  0.062  0.080
 2.775  0.160  0.147  0.013  0.062  0.080
 2.778  0.151  0.130  0.021  0.062  0.080
 2.782  0.139  0.120  0.019  0.062  0.080
 2.785  0.133  0.113  0.020  0.062  0.080
 2.789  0.117  0.103  0.014  0.062  0.080
 2.792  0.111  0.079  0.032  0.062  0.080
 2.796  0.091  0.074  0.017  0.062  0.080
 2.799  0.086  0.056  0.030  0.062  0.080
 2.803  0.070  0.050  0.020  0.062  0.080
 2.806  0.060  0.034  0.026  0.062  0.080
 2.810  0.050  0.024  0.026  0.062  0.080
 2.813  0.039  0.010  0.028  0.062  0.080
 2.817  0.032  0.006  0.026  0.062  0.080
 2.820  0.023 -0.003  0.026  0.062  0.080
 2.824  0.018 -0.010  0.028  0.062  0.080
 2.827  0.012 -0.027  0.039  0.062  0.080
 2.831  0.005 -0.030  0.035  0.062  0.080
 2.834 -0.003 -0.043  0.040  0.062  0.080
 2.837 -0.011 -0.051  0.040  0.062  0.080
 2.841 -0.020 -0.070  0.050  0.062  0.080
 2.844 -0.032 -0.082  0.050  0.062  0.080
 2.848 -0.042 -0.100  0.058  0.062  0.080
 2.851 -0.049 -0.107  0.058  0.062  0.080
 2.855 -0.053 -0.116  0.063  0.062  0.080
 2.858 -0.056 -0.111  0.055  0.062  0.080
 2.862 -0.056 -0.124  0.068  0.062  0.080
 2.865 -0.057 -0.123  0.066  0.062  0.080
 2.869 -0.061 -0.115  0.054  0.062  0.080
 2.872 -0.064 -0.118  0.054  0.062  0.080
 2.876 -0.068 -0.119  0.051  0.062  0.080
 2.879 -0.071 -0.123  0.051  0.062  0.080
 2.883 -0.081 -0.124  0.043  0.062  0.080
 2.886 -0.083 -0.123  0.040  0.062  0.080
 2.890 -0.093 -0.127  0.034  0.062  0.080
 2.893 -0.092 -0.126  0.034  0.062  0.080
 2.897 -0.086 -0.126  0.040  0.062  0.080
 2.900 -0.085 -0.123  0.038  0.062  0.080
 2.903 -0.082 -0.123  0.041  0.062  0.080
 2.907 -0.088 -0.132  0.044  0.062  0.080
 2.910 -0.089 -0.141  0.052  0.062  0.080
 2.914 -0.096 -0.146  0.050  0.062  0.080
 2.917 -0.104 -0.161  0.057  0.062  0.080
 2.921 -0.112 -0.167  0.055  0.062  0.080
 2.924 -0.113 -0.178  0.065  0.062  0.080
 2.928 -0.108 -0.187  0.079  0.062  0.080
 2.931 -0.106 -0.199  0.092  0.062  0.080
 2.935 -0.107 -0.209  0.102  0.062  0.080
 2.938 -0.111 -0.204  0.093  0.062  0.080
 2.942 -0.112 -0.210  0.097  0.062  0.080
 2.945 -0.112 -0.207  0.095  0.062  0.080
 2.949 -0.112 -0.209  0.097  0.062  0.080
 2.952 -0.107 -0.206  0.099  0.062  0.080
 2.956 -0.108 -0.204  0.096  0.062  0.080
 2.959 -0.110 -0.200  0.090  0.062  0.080
 2.962 -0.106 -0.197  0.091  0.062  0.080
 2.966 -0.102 -0.183  0.081  0.062  0.080
 2.969 -0.109 -0.186  0.077  0.062  0.080
 2.973 -0.108 -0.175  0.067  0.062  0.080
 2.976 -0.112 -0.156  0.043  0.062  0.080
 2.980 -0.107 -0.170  0.062  0.062  0.080
 2.983 -0.108 -0.161  0.053  0.062  0.080
 2.987 -0.099 -0.159  0.060  0.062  0.080
 2.990 -0.103 -0.158  0.055  0.062  0.080
 2.994 -0.104 -0.161  0.057  0.062  0.080
 2.997 -0.102 -0.156  0.054  0.062  0.080
 3.001 -0.110 -0.166  0.056  0.062  0.080
 3.004 -0.111 -0.169  0.058  0.062  0.080
 3.008 -0.106 -0.181  0.075  0.062  0.080
 3.011 -0.108 -0.186  0.078  0.062  0.080
 3.015 -0.106 -0.199  0.093  0.062  0.080
 3.018 -0.103 -0.207  0.103  0.062  0.080
 3.022 -0.106 -0.207  0.101  0.062  0.080
 3.025 -0.111 -0.212  0.101  0.062  0.080
 3.028 -0.109 -0.205  0.096  0.062  0.080
 3.032 -0.100 -0.206  0.105  0.062  0.080
 3.035 -0.098 -0.204  0.106  0.062  0.080
 3.039 -0.095 -0.199  0.104  0.062  0.080
 3.042 -0.087 -0.186  0.099  0.062  0.080
 3.046 -0.085 -0.178  0.093  0.062  0.080
 3.049 -0.092 -0.173  0.081  0.062  0.080
 3.053 -0.092 -0.179  0.087  0.062  0.080
 3.056 -0.094 -0.174  0.080  0.062  0.080
 3.060 -0.096 -0.168  0.072  0.062  0.080
 3.063 -0.099 -0.163  0.064  0.062  0.080
 3.067 -0.101 -0.163  0.062  0.062  0.080
 3.070 -0.111 -0.157  0.046  0.062  0.080
 3.074 -0.111 -0.151  0.040  0.062  0.080
 3.077 -0.112 -0.144  0.032  0.062  0.080
 3.081 -0.114 -0.149  0.035  0.062  0.080
 3.084 -0.111 -0.153  0.042  0.062  0.080
 3.087 -0.108 -0.164  0.056  0.062  0.080
 3.091 -0.119 -0.163  0.044  0.062  0.080
 3.094 -0.125 -0.175  0.050  0.062  0.080
 3.098 -0.140 -0.185  0.045  0.062  0.080
 3.101 -0.148 -0.188  0.040  0.062  0.080
 3.105 -0.163 -0.197  0.034  0.062  0.080
 3.108 -0.173 -0.208  0.035  0.062  0.080
 3.112 -0.178 -0.205  0.027  0.062  0.080
 3.115 -0.188 -0.213  0.025  0.062  0.080
 3.119 -0.201 -0.228  0.027  0.062  0.080
 3.122 -0.220 -0.233  0.013  0.062  0.080
 3.126 -0.234 -0.245  0.011  0.062  0.080
 3.129 -0.245 -0.261  0.016  0.062  0.080
 3.133 -0.255 -0.287  0.032  0.062  0.080
 3.136 -0.272 -0.307  0.035  0.062  0.080
 3.140 -0.286 -0.311  0.024  0.062  0.080
 3.143 -0.295 -0.329  0.034  0.062  0.080
 3.147 -0.303 -0.376  0.073  0.062  0.080
 3.150 -0.315 -0.357  0.042  0.062  0.080
 3.153 -0.323 -0.367  0.043  0.062  0.080
 3.157 -0.328 -0.375  0.047  0.062  0.080
 3.160 -0.331 -0.391  0.060  0.062  0.080
 3.164 -0.341 -0.396  0.055  0.062  0.080
 3.167 -0.340 -0.409  0.069  0.062  0.080
 3.171 -0.343 -0.419  0.075  0.062  0.080
 3.174 -0.354 -0.429  0.075  0.062  0.080
 3.178 -0.363 -0.441  0.078  0.062  0.080
 3.181 -0.374 -0.449  0.075  0.062  0.080
 3.185 -0.385 -0.459  0.074  0.062  0.080
 3.188 -0.402 -0.462  0.060  0.062  0.080
 3.192 -0.392 -0.461  0.069  0.062  0.080
 3.195 -0.388 -0.470  0.082  0.062  0.080
 3.199 -0.396 -0.467  0.071  0.062  0.080
 3.202 -0.396 -0.474  0.077  0.062  0.080
 3.206 -0.398 -0.476  0.077  0.062  0.080
 3.209 -0.396 -0.483  0.087  0.062  0.080
 3.212 -0.399 -0.481  0.082  0.062  0.080
 3.216 -0.392 -0.491  0.099  0.062  0.080
 3.219 -0.393 -0.492  0.099  0.062  0.080
 3.223 -0.397 -0.504  0.107  0.062  0.080
 3.226 -0.393 -0.493  0.100  0.062  0.080
 3.230 -0.381 -0.492  0.111  0.062  0.080
 3.233 -0.380 -0.489  0.109  0.062  0.080
 3.237 -0.380 -0.492  0.112  0.062  0.080
 3.240 -0.372 -0.470  0.098  0.062  0.080
 3.244 -0.364 -0.478  0.114  0.062  0.080
 3.247 -0.364 -0.469  0.105  0.062  0.080
 3.251 -0.363 -0.471  0.108  0.062  0.080
 3.254 -0.355 -0.469  0.114  0.062  0.080
 3.258 -0.363 -0.466  0.103  0.062  0.080
 3.261 -0.361 -0.465  0.104  0.062  0.080
 3.265 -0.357 -0.470  0.113  0.062  0.080
 3.268 -0.364 -0.458  0.094  0.062  0.080
 3.272 -0.366 -0.452  0.086  0.062  0.080
 3.275 -0.359 -0.442  0.083  0.062  0.080
 3.278 -0.351 -0.434  0.083  0.062  0.080
 3.282 -0.347 -0.421  0.074  0.062  0.080
 3.285 -0.350 -0.418  0.067  0.062  0.080
 3.289 -0.356 -0.417  0.061  0.062  0.080
 3.292 -0.348 -0.414  0.066  0.062  0.080
 3.296 -0.355 -0.423  0.068  0.062  0.080
 3.299 -0.348 -0.426  0.078  0.062  0.080
 3.303 -0.348 -0.439  0.091  0.062  0.080
 3.306 -0.354 -0.442  0.088  0.062  0.080
 3.310 -0.339 -0.446  0.106  0.062  0.080
 3.313 -0.337 -0.448  0.111  0.062  0.080
 3.317 -0.336 -0.463  0.127  0.062  0.080
 3.320 -0.334 -0.455  0.120  0.062  0.080
 3.324 -0.322 -0.449  0.127  0.062  0.080
 3.327 -0.320 -0.449  0.128  0.062  0.080
 3.331 -0.321 -0.442  0.121  0.062  0.080
 3.334 -0.313 -0.438  0.125  0.062  0.080
 3.337 -0.305 -0.433  0.127  0.062  0.080
 3.341 -0.303 -0.434  0.131  0.062  0.080
 3.344 -0.297 -0.421  0.124  0.062  0.080
 3.348 -0.283 -0.405  0.122  0.062  0.080
 3.351 -0.280 -0.407  0.127  0.062  0.080
 3.355 -0.265 -0.395  0.129  0.062  0.080
 3.358 -0.254 -0.401  0.147  0.062  0.080
 3.362 -0.241 -0.382  0.141  0.062  0.080
 3.365 -0.226 -0.371  0.145  0.062  0.080
 3.369 -0.215 -0.359  0.144  0.062  0.080
 3.372 -0.197 -0.348  0.151  0.062  0.080
 3.376 -0.180 -0.330  0.150  0.062  0.080
 3.379 -0.167 -0.319  0.152  0.062  0.080
 3.383 -0.150 -0.296  0.146  0.062  0.080
 3.386 -0.128 -0.277  0.149  0.062  0.080
 3.390 -0.104 -0.259  0.154  0.062  0.080
 3.393 -0.088 -0.234  0.146  0.062  0.080
 3.397 -0.066 -0.217  0.151  0.062  0.080
 3.400 -0.045 -0.199  0.154  0.062  0.080
 3.403 -0.019 -0.183  0.164  0.062  0.080
 3.407  0.001 -0.157  0.158  0.062  0.080
 3.410  0.019 -0.132  0.151  0.062  0.080
 3.414  0.048 -0.116  0.164  0.062  0.080
 3.417  0.064 -0.088  0.152  0.062  0.080
 3.421  0.082 -0.063  0.145  0.062  0.080
 3.424  0.099 -0.033  0.132  0.062  0.080
 3.428  0.112 -0.018  0.130  0.062  0.080
 3.431  0.124  0.012  0.112  0.062  0.080
 3.435  0.138  0.034  0.104  0.062  0.080
 3.438  0.152  0.051  0.101  0.062  0.080
 3.442  0.166  0.060  0.106  0.062  0.080
 3.445  0.179  0.077  0.102  0.062  0.080
 3.449  0.203  0.092  0.111  0.062  0.080
 3.452  0.225  0.115  0.110  0.062  0.080
 3.456  0.255  0.137  0.118  0.062  0.080
 3.459  0.269  0.154  0.115  0.062  0.080
 3.462  0.288  0.167  0.121  0.062  0.080
 3.466  0.311  0.177  0.134  0.062  0.080
 3.469  0.318  0.183  0.135  0.062  0.080
 3.473  0.339  0.195  0.143  0.062  0.080
 3.476  0.347  0.212  0.135  0.062  0.080
 3.480  0.359  0.231  0.128  0.062  0.080
 3.483  0.368  0.250  0.118  0.062  0.080
 3.487  0.384  0.265  0.119  0.062  0.080
 3.490  0.401  0.290  0.110  0.062  0.080
 3.494  0.417  0.307  0.110  0.062  0.080
 3.497  0.441  0.336  0.105  0.062  0.080
 3.501  0.456  0.350  0.106  0.062  0.080
 3.504  0.476  0.365  0.111  0.062  0.080
 3.508  0.504  0.374  0.130  0.062  0.080
 3.511  0.520  0.389  0.131  0.062  0.080
 3.515  0.531  0.400  0.131  0.062  0.080
 3.518  0.548  0.427  0.121  0.062  0.080
 3.522  0.569  0.441  0.128  0.062  0.080
 3.525  0.585  0.463  0.121  0.062  0.080
 3.528  0.602  0.477  0.125  0.062  0.080
 3.532  0.608  0.494  0.114  0.062  0.080
 3.535  0.619  0.525  0.093  0.062  0.080
 3.539  0.627  0.546  0.081  0.062  0.080
 3.542  0.648  0.546  0.102  0.062  0.080
 3.546  0.668  0.585  0.082  0.062  0.080
 3.549  0.676  0.603  0.073  0.062  0.080
 3.553  0.694  0.626  0.067  0.062  0.080
 3.556  0.708  0.635  0.073  0.062  0.080
 3.560  0.719  0.647  0.072  0.062  0.080
 3.563  0.734  0.656  0.078  0.062  0.080
 3.567  0.737  0.667  0.070  0.062  0.080
 3.570  0.753  0.681  0.071  0.062  0.080
 3.574  0.751  0.680  0.071  0.062  0.080
 3.577  0.754  0.695  0.059  0.062  0.080
 3.581  0.754  0.691  0.063  0.062  0.080
 3.584  0.760  0.694  0.065  0.062  0.080
 3.587  0.764  0.699  0.064  0.062  0.080
 3.591  0.763  0.700  0.063  0.062  0.080
 3.594  0.760  0.705  0.054  0.062  0.080
 3.598  0.757  0.711  0.046  0.062  0.080
 3.601  0.747  0.732  0.015  0.062  0.080
 3.605  0.757  0.728  0.029  0.062  0.080
 3.608  0.749  0.733  0.016  0.062  0.080
 3.612  0.746  0.747  0.002  0.062  0.080
 3.615  0.763  0.743  0.019  0.062  0.080
 3.619  0.755  0.734  0.021  0.062  0.080
 3.622  0.770  0.732  0.038  0.062  0.080
 3.626  0.759  0.747  0.012  0.062  0.080
 3.629  0.764  0.734  0.030  0.062  0.080
 3.633  0.765  0.733  0.032  0.062  0.080
 3.636  0.738  0.718  0.020  0.062  0.080
 3.640  0.747  0.713  0.033  0.062  0.080
 3.643  0.711  0.706  0.005  0.062  0.080
 3.647  0.716  0.684  0.032  0.062  0.080
 3.650  0.686  0.669  0.017  0.062  0.080
 3.653  0.698  0.676  0.022  0.062  0.080
 3.657  0.675  0.662  0.013  0.062  0.080
 3.660  0.685  0.660  0.025  0.062  0.080
 3.664  0.661  0.656  0.005  0.062  0.080
 3.667  0.675  0.646  0.029  0.062  0.080
 3.671  0.646  0.648  0.002  0.062  0.080
 3.674  0.663  0.632  0.031  0.062  0.080
 3.678  0.632  0.625  0.007  0.062  0.080
 3.681  0.647  0.601  0.046  0.062  0.080
 3.685  0.603  0.586  0.017  0.062  0.080
 3.688  0.608  0.578  0.030  0.062  0.080
 3.692  0.574  0.575  0.001  0.062  0.080
 3.695  0.582  0.563  0.019  0.062  0.080
 3.699  0.559  0.556  0.003  0.062  0.080
 3.702  0.542  0.548  0.007  0.062  0.080
 3.706  0.543  0.541  0.001  0.062  0.080
 3.709  0.513  0.533  0.021  0.062  0.080
 3.712  0.516  0.526  0.010  0.062  0.080
 3.716  0.486  0.522  0.036  0.062  0.080
 3.719  0.471  0.493  0.022  0.062  0.080
 3.723  0.484  0.484  0.001  0.062  0.080
 3.726  0.452  0.471  0.019  0.062  0.080
 3.730  0.437  0.450  0.013  0.062  0.080
 3.733  0.442  0.440  0.002  0.062  0.080
 3.737  0.404  0.428  0.024  0.062  0.080
 3.740  0.394  0.419  0.025  0.062  0.080
 3.744  0.403  0.401  0.002  0.062  0.080
 3.747  0.373  0.381  0.008  0.062  0.080
 3.751  0.358  0.362  0.004  0.062  0.080
 3.754  0.359  0.354  0.005  0.062  0.080
 3.758  0.345  0.329  0.016  0.062  0.080
 3.761  0.322  0.313  0.009  0.062  0.080
 3.765  0.296  0.302  0.006  0.062  0.080
 3.768  0.287  0.284  0.002  0.062  0.080
 3.772  0.269  0.270  0.001  0.062  0.080
 3.775  0.241  0.246  0.005  0.062  0.080
 3.778  0.229  0.233  0.004  0.062  0.080
 3.782  0.213  0.213  0.000  0.062  0.080
 3.785  0.203  0.196  0.006  0.062  0.080
 3.789  0.181  0.184  0.003  0.062  0.080
 3.792  0.169  0.170  0.001  0.062  0.080
 3.796  0.156  0.158  0.002  0.062  0.080
 3.799  0.140  0.141  0.002  0.062  0.080
 3.803  0.126  0.126  0.000  0.062  0.080
 3.806  0.109  0.107  0.002  0.062  0.080
 3.810  0.090  0.086  0.003  0.062  0.080
 3.813  0.071  0.066  0.005  0.062  0.080
 3.817  0.059  0.047  0.012  0.062  0.080
 3.820  0.038  0.031  0.007  0.062  0.080
 3.824  0.027  0.016  0.011  0.062  0.080
 3.827  0.016  0.007  0.009  0.062  0.080
 3.831  0.002 -0.014  0.016  0.062  0.080
 3.834 -0.012 -0.026  0.013  0.062  0.080
 3.837 -0.030 -0.050  0.020  0.062  0.080
 3.841 -0.045 -0.066  0.021  0.062  0.080
 3.844 -0.064 -0.098  0.034  0.062  0.080
 3.848 -0.089 -0.102  0.013  0.062  0.080
 3.851 -0.112 -0.132  0.020  0.062  0.080
 3.855 -0.126 -0.149  0.023  0.062  0.080
 3.858 -0.145 -0.169  0.024  0.062  0.080
 3.862 -0.159 -0.182  0.023  0.062  0.080
 3.865 -0.173 -0.194  0.021  0.062  0.080
 3.869 -0.179 -0.208  0.029  0.062  0.080
 3.872 -0.187 -0.217  0.030  0.062  0.080
 3.876 -0.194 -0.229  0.035  0.062  0.080
 3.879 -0.202 -0.241  0.039  0.062  0.080
 3.883 -0.216 -0.253  0.037  0.062  0.080
 3.886 -0.225 -0.275  0.050  0.062  0.080
 3.890 -0.243 -0.281  0.038  0.062  0.080
 3.893 -0.250 -0.298  0.048  0.062  0.080
 3.897 -0.260 -0.307  0.047  0.062  0.080
 3.900 -0.269 -0.319  0.050  0.062  0.080
 3.903 -0.275 -0.322  0.047  0.062  0.080
 3.907 -0.279 -0.328  0.049  0.062  0.080
 3.910 -0.285 -0.335  0.050  0.062  0.080
 3.914 -0.286 -0.342  0.056  0.062  0.080
 3.917 -0.289 -0.347  0.057  0.062  0.080
 3.921 -0.293 -0.355  0.062  0.062  0.080
 3.924 -0.291 -0.354  0.063  0.062  0.080
 3.928 -0.294 -0.356  0.061  0.062  0.080
 3.931 -0.286 -0.362  0.076  0.062  0.080
 3.935 -0.277 -0.373  0.096  0.062  0.080
 3.938 -0.283 -0.373  0.090  0.062  0.080
 3.942 -0.281 -0.375  0.094  0.062  0.080
 3.945 -0.275 -0.368  0.093  0.062  0.080
 3.949 -0.265 -0.367  0.102  0.062  0.080
 3.952 -0.259 -0.360  0.101  0.062  0.080
 3.956 -0.256 -0.361  0.105  0.062  0.080
 3.959 -0.255 -0.359  0.104  0.062  0.080
 3.962 -0.249 -0.353  0.104  0.062  0.080
 3.966 -0.240 -0.354  0.114  0.062  0.080
 3.969 -0.238 -0.364  0.126  0.062  0.080
 3.973 -0.238 -0.342  0.104  0.062  0.080
 3.976 -0.231 -0.324  0.092  0.062  0.080
 3.980 -0.225 -0.320  0.095  0.062  0.080
 3.983 -0.224 -0.302  0.078  0.062  0.080
 3.987 -0.218 -0.291  0.073  0.062  0.080
 3.990 -0.218 -0.285  0.067  0.062  0.080
 3.994 -0.236 -0.274  0.038  0.062  0.080
 3.997 -0.233 -0.264  0.031  0.062  0.080
 4.001 -0.218 -0.265  0.047  0.062  0.080
 4.004 -0.214 -0.265  0.051  0.062  0.080
 4.008 -0.215 -0.262  0.047  0.062  0.080
 4.011 -0.219 -0.266  0.046  0.062  0.080
 4.015 -0.221 -0.263  0.042  0.062  0.080
 4.018 -0.226 -0.266  0.040  0.062  0.080
 4.022 -0.223 -0.268  0.045  0.062  0.080
 4.025 -0.233 -0.281  0.048  0.062  0.080
 4.028 -0.236 -0.277  0.041  0.062  0.080
 4.032 -0.239 -0.293  0.054  0.062  0.080
 4.035 -0.240 -0.309  0.069  0.062  0.080
 4.039 -0.243 -0.318  0.075  0.062  0.080
 4.042 -0.237 -0.323  0.086  0.062  0.080
 4.046 -0.249 -0.326  0.077  0.062  0.080
 4.049 -0.245 -0.324  0.079  0.062  0.080
 4.053 -0.241 -0.319  0.078  0.062  0.080
 4.056 -0.240 -0.312  0.072  0.062  0.080
 4.060 -0.239 -0.300  0.061  0.062  0.080
 4.063 -0.229 -0.292  0.063  0.062  0.080
 4.067 -0.239 -0.292  0.053  0.062  0.080
 4.070 -0.234 -0.287  0.052  0.062  0.080
 4.074 -0.238 -0.290  0.052  0.062  0.080
 4.077 -0.239 -0.288  0.049  0.062  0.080
 4.081 -0.233 -0.285  0.052  0.062  0.080
 4.084 -0.232 -0.287  0.055  0.062  0.080
 4.087 -0.233 -0.283  0.050  0.062  0.080
 4.091 -0.235 -0.288  0.052  0.062  0.080
 4.094 -0.233 -0.289  0.056  0.062  0.080
 4.098 -0.239 -0.299  0.059  0.062  0.080
 4.101 -0.241 -0.297  0.056  0.062  0.080
 4.105 -0.246 -0.297  0.051  0.062  0.080
 4.108 -0.253 -0.299  0.046  0.062  0.080
 4.112 -0.246 -0.302  0.055  0.062  0.080
 4.115 -0.256 -0.304  0.048  0.062  0.080
 4.119 -0.260 -0.311  0.051  0.062  0.080
 4.122 -0.260 -0.315  0.054  0.062  0.080
 4.126 -0.270 -0.324  0.054  0.062  0.080
 4.129 -0.275 -0.325  0.050  0.062  0.080
 4.133 -0.277 -0.326  0.049  0.062  0.080
 4.136 -0.283 -0.325  0.042  0.062  0.080
 4.140 -0.290 -0.337  0.047  0.062  0.080
 4.143 -0.292 -0.332  0.040  0.062  0.080
 4.147 -0.296 -0.336  0.040  0.062  0.080
 4.150 -0.305 -0.337  0.032  0.062  0.080
 4.153 -0.302 -0.344  0.042  0.062  0.080
 4.157 -0.307 -0.344  0.037  0.062  0.080
 4.160 -0.310 -0.351  0.041  0.062  0.080
 4.164 -0.310 -0.357  0.047  0.062  0.080
 4.167 -0.306 -0.363  0.056  0.062  0.080
 4.171 -0.309 -0.369  0.060  0.062  0.080
 4.174 -0.317 -0.371  0.053  0.062  0.080
 4.178 -0.319 -0.368  0.049  0.062  0.080
 4.181 -0.317 -0.373  0.056  0.062  0.080
 4.185 -0.322 -0.368  0.046  0.062  0.080
 4.188 -0.328 -0.368  0.040  0.062  0.080
 4.192 -0.332 -0.371  0.039  0.062  0.080
 4.195 -0.338 -0.374  0.036  0.062  0.080
 4.199 -0.346 -0.382  0.036  0.062  0.080
 4.202 -0.351 -0.390  0.039  0.062  0.080
 4.206 -0.356 -0.395  0.039  0.062  0.080
 4.209 -0.360 -0.403  0.043  0.062  0.080
 4.212 -0.365 -0.409  0.044  0.062  0.080
 4.216 -0.371 -0.410  0.039  0.062  0.080
 4.219 -0.378 -0.421  0.043  0.062  0.080
 4.223 -0.387 -0.424  0.037  0.062  0.080
 4.226 -0.388 -0.429  0.041  0.062  0.080
 4.230 -0.397 -0.436  0.039  0.062  0.080
 4.233 -0.402 -0.435  0.033  0.062  0.080
 4.237 -0.410 -0.454  0.044  0.062  0.080
 4.240 -0.420 -0.457  0.037  0.062  0.080
 4.244 -0.424 -0.469  0.045  0.062  0.080
 4.247 -0.436 -0.476  0.040  0.062  0.080
 4.251 -0.443 -0.481  0.038  0.062  0.080
 4.254 -0.452 -0.478  0.026  0.062  0.080
 4.258 -0.459 -0.478  0.019  0.062  0.080
 4.261 -0.465 -0.487  0.022  0.062  0.080
 4.265 -0.474 -0.495  0.021  0.062  0.080
 4.268 -0.485 -0.505  0.020  0.062  0.080
 4.272 -0.488 -0.515  0.027  0.062  0.080
 4.275 -0.491 -0.529  0.038  0.062  0.080
 4.278 -0.493 -0.537  0.044  0.062  0.080
 4.282 -0.499 -0.544  0.045  0.062  0.080
 4.285 -0.504 -0.557  0.053  0.062  0.080
 4.289 -0.509 -0.561  0.052  0.062  0.080
 4.292 -0.515 -0.573  0.057  0.062  0.080
 4.296 -0.521 -0.582  0.060  0.062  0.080
 4.299 -0.523 -0.592  0.069  0.062  0.080
 4.303 -0.532 -0.591  0.059  0.062  0.080
 4.306 -0.531 -0.598  0.067  0.062  0.080
 4.310 -0.536 -0.607  0.071  0.062  0.080
 4.313 -0.543 -0.608  0.065  0.062  0.080
 4.317 -0.550 -0.607  0.057  0.062  0.080
 4.320 -0.549 -0.614  0.065  0.062  0.080
 4.324 -0.553 -0.608  0.055  0.062  0.080
 4.327 -0.553 -0.609  0.056  0.062  0.080
 4.331 -0.552 -0.620  0.068  0.062  0.080
 4.334 -0.556 -0.620  0.064  0.062  0.080
 4.337 -0.558 -0.618  0.060  0.062  0.080
 4.341 -0.552 -0.616  0.064  0.062  0.080
 4.344 -0.551 -0.618  0.067  0.062  0.080
 4.348 -0.541 -0.615  0.074  0.062  0.080
 4.351 -0.543 -0.618  0.075  0.062  0.080
 4.355 -0.546 -0.606  0.060  0.062  0.080
 4.358 -0.539 -0.608  0.069  0.062  0.080
 4.362 -0.537 -0.607  0.070  0.062  0.080
 4.365 -0.534 -0.603  0.069  0.062  0.080
 4.369 -0.525 -0.598  0.073  0.062  0.080
 4.372 -0.518 -0.596  0.078  0.062  0.080
 4.376 -0.520 -0.597  0.077  0.062  0.080
 4.379 -0.501 -0.594  0.093  0.062  0.080
 4.383 -0.500 -0.589  0.088  0.062  0.080
 4.386 -0.491 -0.582  0.091  0.062  0.080
 4.390 -0.481 -0.578  0.096  0.062  0.080
 4.393 -0.468 -0.570  0.102  0.062  0.080
 4.397 -0.453 -0.563  0.110  0.062  0.080
 4.400 -0.445 -0.552  0.107  0.062  0.080
 4.403 -0.435 -0.552  0.117  0.062  0.080
 4.407 -0.419 -0.546  0.127  0.062  0.080
 4.410 -0.414 -0.540  0.126  0.062  0.080
 4.414 -0.404 -0.531  0.127  0.062  0.080
 4.417 -0.392 -0.525  0.132  0.062  0.080
 4.421 -0.379 -0.510  0.131  0.062  0.080
 4.424 -0.366 -0.495  0.128  0.062  0.080
 4.428 -0.354 -0.480  0.126  0.062  0.080
 4.431 -0.333 -0.459  0.126  0.062  0.080
 4.435 -0.323 -0.443  0.120  0.062  0.080
 4.438 -0.299 -0.422  0.123  0.062  0.080
 4.442 -0.282 -0.411  0.129  0.062  0.080
 4.445 -0.258 -0.388  0.130  0.062  0.080
 4.449 -0.244 -0.368  0.124  0.062  0.080
 4.452 -0.220 -0.342  0.122  0.062  0.080
 4.456 -0.190 -0.326  0.135  0.062  0.080
 4.459 -0.165 -0.310  0.145  0.062  0.080
 4.462 -0.148 -0.284  0.135  0.062  0.080
 4.466 -0.134 -0.257  0.123  0.062  0.080
 4.469 -0.111 -0.237  0.126  0.062  0.080
 4.473 -0.080 -0.210  0.130  0.062  0.080
 4.476 -0.062 -0.188  0.126  0.062  0.080
 4.480 -0.046 -0.163  0.117  0.062  0.080
 4.483 -0.013 -0.127  0.114  0.062  0.080
 4.487  0.010 -0.105  0.115  0.062  0.080
 4.490  0.026 -0.083  0.109  0.062  0.080
 4.494  0.056 -0.062  0.118  0.062  0.080
 4.497  0.074 -0.042  0.116  0.062  0.080
 4.501  0.088 -0.017  0.105  0.062  0.080
 4.504  0.111  0.002  0.108  0.062  0.080
 4.508  0.121  0.025  0.096  0.062  0.080
 4.511  0.147  0.041  0.105  0.062  0.080
 4.515  0.160  0.059  0.101  0.062  0.080
 4.518  0.175  0.084  0.091  0.062  0.080
 4.522  0.186  0.100  0.086  0.062  0.080
 4.525  0.205  0.107  0.098  0.062  0.080
 4.528  0.214  0.122  0.092  0.062  0.080
 4.532  0.238  0.130  0.107  0.062  0.080
 4.535  0.252  0.147  0.105  0.062  0.080
 4.539  0.266  0.168  0.098  0.062  0.080
 4.542  0.283  0.186  0.097  0.062  0.080
 4.546  0.290  0.205  0.085  0.062  0.080
 4.549  0.310  0.228  0.082  0.062  0.080
 4.553  0.325  0.249  0.076  0.062  0.080
 4.556  0.336  0.263  0.073  0.062  0.080
 4.560  0.345  0.282  0.063  0.062  0.080
 4.563  0.368  0.283  0.085  0.062  0.080
 4.567  0.382  0.301  0.081  0.062  0.080
 4.570  0.391  0.322  0.069  0.062  0.080
 4.574  0.402  0.335  0.067  0.062  0.080
 4.577  0.425  0.342  0.083  0.062  0.080
 4.581  0.425  0.361  0.064  0.062  0.080
 4.584  0.432  0.373  0.058  0.062  0.080
 4.587  0.453  0.379  0.073  0.062  0.080
 4.591  0.449  0.391  0.058  0.062  0.080
 4.594  0.454  0.410  0.043  0.062  0.080
 4.598  0.465  0.414  0.051  0.062  0.080
 4.601  0.462  0.427  0.034  0.062  0.080
 4.605  0.466  0.430  0.036  0.062  0.080
 4.608  0.477  0.430  0.047  0.062  0.080
 4.612  0.466  0.444  0.022  0.062  0.080
 4.615  0.472  0.446  0.026  0.062  0.080
 4.619  0.498  0.456  0.042  0.062  0.080
 4.622  0.487  0.463  0.024  0.062  0.080
 4.626  0.498  0.470  0.028  0.062  0.080
 4.629  0.506  0.471  0.035  0.062  0.080
 4.633  0.484  0.473  0.010  0.062  0.080
 4.636  0.508  0.472  0.036  0.062  0.080
 4.640  0.499  0.470  0.029  0.062  0.080
 4.643  0.499  0.471  0.028  0.062  0.080
 4.647  0.509  0.458  0.051  0.062  0.080
 4.650  0.495  0.466  0.029  0.062  0.080
 4.653  0.508  0.478  0.029  0.062  0.080
 4.657  0.497  0.477  0.020  0.062  0.080
 4.660  0.485  0.480  0.005  0.062  0.080
 4.664  0.493  0.484  0.008  0.062  0.080
 4.667  0.470  0.489  0.019  0.062  0.080
 4.671  0.482  0.481  0.001  0.062  0.080
 4.674  0.480  0.472  0.008  0.062  0.080
 4.678  0.459  0.476  0.017  0.062  0.080
 4.681  0.480  0.464  0.016  0.062  0.080
 4.685  0.461  0.464  0.003  0.062  0.080
 4.688  0.453  0.458  0.006  0.062  0.080
 4.692  0.464  0.453  0.011  0.062  0.080
 4.695  0.436  0.438  0.002  0.062  0.080
 4.699  0.442  0.433  0.009  0.062  0.080
 4.702  0.436  0.427  0.009  0.062  0.080
 4.706  0.412  0.416  0.004  0.062  0.080
 4.709  0.400  0.406  0.007  0.062  0.080
 4.712  0.404  0.401  0.003  0.062  0.080
 4.716  0.382  0.384  0.002  0.062  0.080
 4.719  0.357  0.366  0.009  0.062  0.080
 4.723  0.364  0.362  0.001  0.062  0.080
 4.726  0.358  0.358  0.001  0.062  0.080
 4.730  0.330  0.350  0.020  0.062  0.080
 4.733  0.330  0.336  0.006  0.062  0.080
 4.737  0.322  0.322  0.000  0.062  0.080
 4.740  0.311  0.312  0.001  0.062  0.080
 4.744  0.300  0.300  0.001  0.062  0.080
 4.747  0.286  0.291  0.005  0.062  0.080
 4.751  0.280  0.278  0.002  0.062  0.080
 4.754  0.274  0.269  0.004  0.062  0.080
 4.758  0.261  0.260  0.000  0.062  0.080
 4.761  0.248  0.245  0.003  0.062  0.080
 4.765  0.230  0.236  0.006  0.062  0.080
 4.768  0.222  0.216  0.006  0.062  0.080
 4.772  0.199  0.201  0.003  0.062  0.080
 4.775  0.184  0.183  0.000  0.062  0.080
 4.778  0.165  0.166  0.001  0.062  0.080
 4.782  0.155  0.143  0.012  0.062  0.080
 4.785  0.135  0.126  0.009  0.062  0.080
 4.789  0.124  0.112  0.012  0.062  0.080
 4.792  0.109  0.094  0.015  0.062  0.080
 4.796  0.093  0.083  0.010  0.062  0.080
 4.799  0.074  0.067  0.007  0.062  0.080
 4.803  0.054  0.045  0.009  0.062  0.080
 4.806  0.037  0.025  0.012  0.062  0.080
 4.810  0.011  0.011  0.001  0.062  0.080
 4.813 -0.002 -0.010  0.008  0.062  0.080
 4.817 -0.022 -0.022  0.000  0.062  0.080
 4.820 -0.045 -0.042  0.003  0.062  0.080
 4.824 -0.057 -0.056  0.001  0.062  0.080
 4.827 -0.074 -0.066  0.008  0.062  0.080
 4.831 -0.088 -0.080  0.008  0.062  0.080
 4.834 -0.096 -0.095  0.001  0.062  0.080
 4.837 -0.107 -0.113  0.006  0.062  0.080
 4.841 -0.125 -0.127  0.002  0.062  0.080
 4.844 -0.141 -0.152  0.011  0.062  0.080
 4.848 -0.157 -0.171  0.014  0.062  0.080
 4.851 -0.178 -0.184  0.006  0.062  0.080
 4.855 -0.194 -0.209  0.015  0.062  0.080
 4.858 -0.217 -0.229  0.012  0.062  0.080
 4.862 -0.227 -0.240  0.013  0.062  0.080
 4.865 -0.243 -0.257  0.014  0.062  0.080
 4.869 -0.256 -0.267  0.011  0.062  0.080
 4.872 -0.265 -0.280  0.015  0.062  0.080
 4.876 -0.284 -0.288  0.004  0.062  0.080
 4.879 -0.295 -0.297  0.002  0.062  0.080
 4.883 -0.307 -0.312  0.005  0.062  0.080
 4.886 -0.316 -0.328  0.011  0.062  0.080
 4.890 -0.329 -0.345  0.016  0.062  0.080
 4.893 -0.344 -0.363  0.019  0.062  0.080
 4.897 -0.365 -0.382  0.017  0.062  0.080
 4.900 -0.378 -0.398  0.019  0.062  0.080
 4.903 -0.389 -0.411  0.022  0.062  0.080
 4.907 -0.399 -0.428  0.029  0.062  0.080
 4.910 -0.409 -0.438  0.029  0.062  0.080
 4.914 -0.425 -0.450  0.025  0.062  0.080
 4.917 -0.432 -0.465  0.033  0.062  0.080
 4.921 -0.441 -0.474  0.033  0.062  0.080
 4.924 -0.452 -0.482  0.030  0.062  0.080
 4.928 -0.454 -0.491  0.037  0.062  0.080
 4.931 -0.466 -0.496  0.030  0.062  0.080
 4.935 -0.476 -0.510  0.033  0.062  0.080
 4.938 -0.483 -0.517  0.034  0.062  0.080
 4.942 -0.488 -0.531  0.042  0.062  0.080
 4.945 -0.501 -0.536  0.035  0.062  0.080
 4.949 -0.506 -0.539  0.033  0.062  0.080
 4.952 -0.503 -0.541  0.038  0.062  0.080
 4.956 -0.511 -0.554  0.043  0.062  0.080
 4.959 -0.514 -0.556  0.042  0.062  0.080
 4.962 -0.516 -0.569  0.052  0.062  0.080
 4.966 -0.517 -0.568  0.051  0.062  0.080
 4.969 -0.509 -0.573  0.064  0.062  0.080
 4.973 -0.509 -0.577  0.068  0.062  0.080
 4.976 -0.514 -0.584  0.070  0.062  0.080
 4.980 -0.497 -0.588  0.091  0.062  0.080
 4.983 -0.506 -0.594  0.088  0.062  0.080
 4.987 -0.498 -0.592  0.094  0.062  0.080
 4.990 -0.490 -0.588  0.097  0.062  0.080
 4.994 -0.485 -0.586  0.101  0.062  0.080
 4.997 -0.491 -0.575  0.084  0.062  0.080
 5.001 -0.479 -0.568  0.089  0.062  0.080
 5.004 -0.466 -0.564  0.098  0.062  0.080
 5.008 -0.465 -0.553  0.088  0.062  0.080
 5.011 -0.446 -0.541  0.095  0.062  0.080
 5.015 -0.440 -0.528  0.088  0.062  0.080
 5.018 -0.431 -0.522  0.091  0.062  0.080
 5.022 -0.411 -0.512  0.101  0.062  0.080
 5.025 -0.392 -0.508  0.115  0.062  0.080
 5.028 -0.388 -0.502  0.114  0.062  0.080
 5.032 -0.366 -0.488  0.122  0.062  0.080
 5.035 -0.366 -0.478  0.111  0.062  0.080
 5.039 -0.353 -0.468  0.115  0.062  0.080
 5.042 -0.342 -0.462  0.119  0.062  0.080
 5.046 -0.334 -0.446  0.112  0.062  0.080
 5.049 -0.329 -0.431  0.101  0.062  0.080
 5.053 -0.316 -0.419  0.103  0.062  0.080
 5.056 -0.304 -0.437  0.133  0.062  0.080
 5.060 -0.294 -0.385  0.090  0.062  0.080
 5.063 -0.287 -0.384  0.097  0.062  0.080
 5.067 -0.271 -0.364  0.093  0.062  0.080
 5.070 -0.258 -0.353  0.095  0.062  0.080
 5.074 -0.256 -0.344  0.087  0.062  0.080
 5.077 -0.244 -0.328  0.084  0.062  0.080
 5.081 -0.241 -0.316  0.075  0.062  0.080
 5.084 -0.225 -0.305  0.080  0.062  0.080
 5.087 -0.210 -0.292  0.082  0.062  0.080
 5.091 -0.198 -0.291  0.093  0.062  0.080
 5.094 -0.199 -0.282  0.083  0.062  0.080
 5.098 -0.192 -0.278  0.086  0.062  0.080
 5.101 -0.176 -0.273  0.097  0.062  0.080
 5.105 -0.166 -0.265  0.099  0.062  0.080
 5.108 -0.166 -0.253  0.087  0.062  0.080
 5.112 -0.163 -0.244  0.081  0.062  0.080
 5.115 -0.158 -0.231  0.073  0.062  0.080
 5.119 -0.161 -0.224  0.063  0.062  0.080
 5.122 -0.158 -0.202  0.044  0.062  0.080
 5.126 -0.156 -0.185  0.029  0.062  0.080
 5.129 -0.154 -0.186  0.031  0.062  0.080
 5.133 -0.150 -0.179  0.029  0.062  0.080
 5.136 -0.152 -0.164  0.012  0.062  0.080
 5.140 -0.150 -0.158  0.008  0.062  0.080
 5.143 -0.154 -0.159  0.005  0.062  0.080
 5.147 -0.156 -0.150  0.006  0.062  0.080
 5.150 -0.159 -0.154  0.005  0.062  0.080
 5.153 -0.160 -0.163  0.003  0.062  0.080
 5.157 -0.165 -0.163  0.003  0.062  0.080
 5.160 -0.174 -0.177  0.003  0.062  0.080
 5.164 -0.188 -0.195  0.007  0.062  0.080
 5.167 -0.200 -0.210  0.010  0.062  0.080
 5.171 -0.207 -0.217  0.010  0.062  0.080
 5.174 -0.219 -0.239  0.019  0.062  0.080
 5.178 -0.227 -0.257  0.030  0.062  0.080
 5.181 -0.233 -0.272  0.039  0.062  0.080
 5.185 -0.243 -0.278  0.035  0.062  0.080
 5.188 -0.253 -0.301  0.047  0.062  0.080
 5.192 -0.261 -0.309  0.048  0.062  0.080
 5.195 -0.271 -0.321  0.050  0.062  0.080
 5.199 -0.272 -0.329  0.057  0.062  0.080
 5.202 -0.288 -0.337  0.049  0.062  0.080
 5.206 -0.291 -0.346  0.055  0.062  0.080
 5.209 -0.297 -0.352  0.054  0.062  0.080
 5.212 -0.299 -0.358  0.059  0.062  0.080
 5.216 -0.303 -0.356  0.053  0.062  0.080
 5.219 -0.302 -0.356  0.054  0.062  0.080
 5.223 -0.302 -0.361  0.059  0.062  0.080
 5.226 -0.303 -0.357  0.054  0.062  0.080
 5.230 -0.303 -0.353  0.050  0.062  0.080
 5.233 -0.302 -0.354  0.052  0.062  0.080
 5.237 -0.303 -0.352  0.049  0.062  0.080
 5.240 -0.304 -0.349  0.045  0.062  0.080
 5.244 -0.307 -0.352  0.045  0.062  0.080
 5.247 -0.309 -0.351  0.042  0.062  0.080
 5.251 -0.306 -0.348  0.042  0.062  0.080
 5.254 -0.309 -0.343  0.034  0.062  0.080
 5.258 -0.310 -0.370  0.060  0.062  0.080
 5.261 -0.321 -0.355  0.034  0.062  0.080
 5.265 -0.323 -0.354  0.030  0.062  0.080
 5.268 -0.329 -0.360  0.030  0.062  0.080
 5.272 -0.341 -0.368  0.027  0.062  0.080
 5.275 -0.350 -0.380  0.030  0.062  0.080
 5.278 -0.359 -0.384  0.025  0.062  0.080
 5.282 -0.365 -0.396  0.031  0.062  0.080
 5.285 -0.368 -0.396  0.028  0.062  0.080
 5.289 -0.368 -0.401  0.033  0.062  0.080
 5.292 -0.373 -0.396  0.022  0.062  0.080
 5.296 -0.378 -0.414  0.036  0.062  0.080
 5.299 -0.378 -0.413  0.035  0.062  0.080
 5.303 -0.384 -0.431  0.047  0.062  0.080
 5.306 -0.394 -0.438  0.043  0.062  0.080
 5.310 -0.407 -0.455  0.048  0.062  0.080
 5.313 -0.419 -0.459  0.039  0.062  0.080
 5.317 -0.432 -0.463  0.031  0.062  0.080
 5.320 -0.438 -0.465  0.026  0.062  0.080
 5.324 -0.432 -0.463  0.031  0.062  0.080
 5.327 -0.437 -0.464  0.027  0.062  0.080
 5.331 -0.444 -0.471  0.027  0.062  0.080
 5.334 -0.446 -0.468  0.022  0.062  0.080
 5.337 -0.445 -0.471  0.026  0.062  0.080
 5.341 -0.451 -0.464  0.013  0.062  0.080
 5.344 -0.453 -0.472  0.019  0.062  0.080
 5.348 -0.456 -0.477  0.021  0.062  0.080
 5.351 -0.463 -0.480  0.017  0.062  0.080
 5.355 -0.469 -0.486  0.017  0.062  0.080
 5.358 -0.472 -0.496  0.023  0.062  0.080
 5.362 -0.481 -0.502  0.021  0.062  0.080
 5.365 -0.486 -0.514  0.028  0.062  0.080
 5.369 -0.494 -0.524  0.030  0.062  0.080
 5.372 -0.498 -0.535  0.037  0.062  0.080
 5.376 -0.513 -0.540  0.026  0.062  0.080
 5.379 -0.518 -0.549  0.031  0.062  0.080
 5.383 -0.525 -0.558  0.033  0.062  0.080
 5.386 -0.541 -0.573  0.032  0.062  0.080
 5.390 -0.544 -0.585  0.041  0.062  0.080
 5.393 -0.548 -0.598  0.050  0.062  0.080
 5.397 -0.558 -0.610  0.052  0.062  0.080
 5.400 -0.558 -0.621  0.063  0.062  0.080
 5.403 -0.565 -0.635  0.069  0.062  0.080
 5.407 -0.562 -0.641  0.079  0.062  0.080
 5.410 -0.564 -0.646  0.082  0.062  0.080
 5.414 -0.555 -0.651  0.096  0.062  0.080
 5.417 -0.551 -0.652  0.101  0.062  0.080
 5.421 -0.538 -0.654  0.116  0.062  0.080
 5.424 -0.531 -0.655  0.124  0.062  0.080
 5.428 -0.521 -0.645  0.124  0.062  0.080
 5.431 -0.511 -0.641  0.130  0.062  0.080
 5.435 -0.495 -0.632  0.137  0.062  0.080
 5.438 -0.484 -0.624  0.140  0.062  0.080
 5.442 -0.468 -0.605  0.137  0.062  0.080
 5.445 -0.455 -0.595  0.140  0.062  0.080
 5.449 -0.442 -0.585  0.143  0.062  0.080
 5.452 -0.437 -0.570  0.133  0.062  0.080
 5.456 -0.411 -0.554  0.143  0.062  0.080
 5.459 -0.402 -0.536  0.134  0.062  0.080
 5.462 -0.385 -0.513  0.128  0.062  0.080
 5.466 -0.372 -0.491  0.118  0.062  0.080
 5.469 -0.348 -0.463  0.115  0.062  0.080
 5.473 -0.330 -0.443  0.113  0.062  0.080
 5.476 -0.309 -0.417  0.108  0.062  0.080
 5.480 -0.290 -0.397  0.107  0.062  0.080
 5.483 -0.266 -0.374  0.108  0.062  0.080
 5.487 -0.241 -0.364  0.122  0.062  0.080
 5.490 -0.224 -0.342  0.118  0.062  0.080
 5.494 -0.216 -0.329  0.113  0.062  0.080
 5.497 -0.196 -0.314  0.118  0.062  0.080
 5.501 -0.162 -0.294  0.132  0.062  0.080
 5.504 -0.133 -0.281  0.148  0.062  0.080
 5.508 -0.123 -0.256  0.133  0.062  0.080
 5.511 -0.106 -0.240  0.134  0.062  0.080
 5.515 -0.073 -0.218  0.145  0.062  0.080
 5.518 -0.059 -0.201  0.142  0.062  0.080
 5.522 -0.048 -0.179  0.131  0.062  0.080
 5.525 -0.016 -0.157  0.141  0.062  0.080
 5.528  0.007 -0.137  0.144  0.062  0.080
 5.532  0.016 -0.116  0.132  0.062  0.080
 5.535  0.050 -0.088  0.138  0.062  0.080
 5.539  0.073 -0.062  0.135  0.062  0.080
 5.542  0.099 -0.031  0.129  0.062  0.080
 5.546  0.128 -0.004  0.132  0.062  0.080
 5.549  0.152  0.027  0.125  0.062  0.080
 5.553  0.193  0.057  0.136  0.062  0.080
 5.556  0.211  0.093  0.118  0.062  0.080
 5.560  0.246  0.122  0.124  0.062  0.080
 5.563  0.273  0.150  0.123  0.062  0.080
 5.567  0.303  0.183  0.120  0.062  0.080
 5.570  0.317  0.217  0.100  0.062  0.080
 5.574  0.338  0.250  0.088  0.062  0.080
 5.577  0.367  0.265  0.102  0.062  0.080
 5.581  0.373  0.287  0.086  0.062  0.080
 5.584  0.396  0.301  0.095  0.062  0.080
 5.587  0.413  0.322  0.091  0.062  0.080
 5.591  0.424  0.343  0.081  0.062  0.080
 5.594  0.435  0.365  0.070  0.062  0.080
 5.598  0.450  0.387  0.062  0.062  0.080
 5.601  0.474  0.403  0.071  0.062  0.080
 5.605  0.469  0.416  0.053  0.062  0.080
 5.608  0.480  0.434  0.046  0.062  0.080
 5.612  0.485  0.446  0.039  0.062  0.080
 5.615  0.497  0.453  0.044  0.062  0.080
 5.619  0.521  0.458  0.063  0.062  0.080
 5.622  0.511  0.466  0.045  0.062  0.080
 5.626  0.518  0.481  0.037  0.062  0.080
 5.629  0.525  0.478  0.047  0.062  0.080
 5.633  0.513  0.483  0.030  0.062  0.080
 5.636  0.523  0.483  0.040  0.062  0.080
 5.640  0.530  0.480  0.050  0.062  0.080
 5.643  0.519  0.483  0.035  0.062  0.080
 5.647  0.534  0.489  0.044  0.062  0.080
 5.650  0.510  0.487  0.023  0.062  0.080
 5.653  0.532  0.506  0.025  0.062  0.080
 5.657  0.522  0.516  0.006  0.062  0.080
 5.660  0.526  0.511  0.015  0.062  0.080
 5.664  0.534  0.511  0.023  0.062  0.080
 5.667  0.530  0.517  0.013  0.062  0.080
 5.671  0.550  0.520  0.030  0.062  0.080
 5.674  0.532  0.513  0.019  0.062  0.080
 5.678  0.551  0.512  0.039  0.062  0.080
 5.681  0.534  0.506  0.028  0.062  0.080
 5.685  0.530  0.503  0.027  0.062  0.080
 5.688  0.534  0.502  0.032  0.062  0.080
 5.692  0.513  0.507  0.006  0.062  0.080
 5.695  0.534  0.497  0.037  0.062  0.080
 5.699  0.514  0.501  0.012  0.062  0.080
 5.702  0.532  0.500  0.032  0.062  0.080
 5.706  0.523  0.496  0.027  0.062  0.080
 5.709  0.518  0.488  0.030  0.062  0.080
 5.712  0.536  0.491  0.045  0.062  0.080
 5.716  0.505  0.492  0.013  0.062  0.080
 5.719  0.525  0.493  0.032  0.062  0.080
 5.723  0.500  0.489  0.011  0.062  0.080
 5.726  0.492  0.495  0.003  0.062  0.080
 5.730  0.507  0.497  0.010  0.062  0.080
 5.733  0.476  0.495  0.019  0.062  0.080
 5.737  0.492  0.493  0.001  0.062  0.080
 5.740  0.479  0.488  0.009  0.062  0.080
 5.744  0.472  0.477  0.005  0.062  0.080
 5.747  0.477  0.473  0.004  0.062  0.080
 5.751  0.455  0.465  0.010  0.062  0.080
 5.754  0.446  0.453  0.007  0.062  0.080
 5.758  0.445  0.434  0.011  0.062  0.080
 5.761  0.423  0.415  0.008  0.062  0.080
 5.765  0.408  0.398  0.010  0.062  0.080
 5.768  0.403  0.381  0.022  0.062  0.080
 5.772  0.378  0.361  0.017  0.062  0.080
 5.775  0.345  0.345  0.000  0.062  0.080
 5.778  0.334  0.331  0.003  0.062  0.080
 5.782  0.326  0.325  0.001  0.062  0.080
 5.785  0.307  0.310  0.003  0.062  0.080
 5.789  0.289  0.299  0.010  0.062  0.080
 5.792  0.271  0.288  0.018  0.062  0.080
 5.796  0.263  0.268  0.005  0.062  0.080
 5.799  0.243  0.252  0.009  0.062  0.080
 5.803  0.233  0.229  0.003  0.062  0.080
 5.806  0.213  0.217  0.004  0.062  0.080
 5.810  0.195  0.192  0.002  0.062  0.080
 5.813  0.180  0.185  0.005  0.062  0.080
 5.817  0.163  0.161  0.001  0.062  0.080
 5.820  0.148  0.148  0.000  0.062  0.080
 5.824  0.134  0.130  0.004  0.062  0.080
 5.827  0.110  0.112  0.002  0.062  0.080
 5.831  0.097  0.094  0.003  0.062  0.080
 5.834  0.080  0.076  0.004  0.062  0.080
 5.837  0.062  0.059  0.003  0.062  0.080
 5.841  0.045  0.041  0.004  0.062  0.080
 5.844  0.022  0.026  0.004  0.062  0.080
 5.848  0.008  0.006  0.002  0.062  0.080
 5.851 -0.009 -0.017  0.008  0.062  0.080
 5.855 -0.030 -0.023  0.007  0.062  0.080
 5.858 -0.050 -0.042  0.008  0.062  0.080
 5.862 -0.070 -0.070  0.000  0.062  0.080
 5.865 -0.086 -0.085  0.001  0.062  0.080
 5.869 -0.103 -0.107  0.004  0.062  0.080
 5.872 -0.120 -0.129  0.009  0.062  0.080
 5.876 -0.140 -0.147  0.006  0.062  0.080
 5.879 -0.161 -0.162  0.001  0.062  0.080
 5.883 -0.176 -0.180  0.004  0.062  0.080
 5.886 -0.196 -0.201  0.004  0.062  0.080
 5.890 -0.218 -0.219  0.001  0.062  0.080
 5.893 -0.237 -0.241  0.003  0.062  0.080
 5.897 -0.255 -0.260  0.005  0.062  0.080
 5.900 -0.277 -0.283  0.006  0.062  0.080
 5.903 -0.289 -0.302  0.012  0.062  0.080
 5.907 -0.306 -0.320  0.014  0.062  0.080
 5.910 -0.320 -0.336  0.016  0.062  0.080
 5.914 -0.337 -0.350  0.013  0.062  0.080
 5.917 -0.353 -0.368  0.014  0.062  0.080
 5.921 -0.363 -0.384  0.021  0.062  0.080
 5.924 -0.373 -0.400  0.027  0.062  0.080
 5.928 -0.392 -0.416  0.024  0.062  0.080
 5.931 -0.405 -0.430  0.025  0.062  0.080
 5.935 -0.416 -0.445  0.029  0.062  0.080
 5.938 -0.427 -0.477  0.050  0.062  0.080
 5.942 -0.442 -0.472  0.030  0.062  0.080
 5.945 -0.456 -0.484  0.028  0.062  0.080
 5.949 -0.467 -0.497  0.030  0.062  0.080
 5.952 -0.472 -0.510  0.038  0.062  0.080
 5.956 -0.488 -0.523  0.035  0.062  0.080
 5.959 -0.498 -0.534  0.036  0.062  0.080
 5.962 -0.507 -0.547  0.040  0.062  0.080
 5.966 -0.508 -0.560  0.052  0.062  0.080
 5.969 -0.518 -0.567  0.049  0.062  0.080
 5.973 -0.523 -0.573  0.050  0.062  0.080
 5.976 -0.524 -0.585  0.061  0.062  0.080
 5.980 -0.535 -0.590  0.055  0.062  0.080
 5.983 -0.538 -0.603  0.064  0.062  0.080
 5.987 -0.539 -0.608  0.069  0.062  0.080
 5.990 -0.549 -0.612  0.062  0.062  0.080
 5.994 -0.543 -0.618  0.075  0.062  0.080
 5.997 -0.553 -0.622  0.069  0.062  0.080
 6.001 -0.551 -0.630  0.079  0.062  0.080
 6.004 -0.559 -0.633  0.074  0.062  0.080
 6.008 -0.546 -0.636  0.090  0.062  0.080
 6.011 -0.533 -0.634  0.101  0.062  0.080
 6.015 -0.527 -0.638  0.111  0.062  0.080
 6.018 -0.515 -0.635  0.120  0.062  0.080
 6.022 -0.510 -0.629  0.119  0.062  0.080
 6.025 -0.497 -0.621  0.124  0.062  0.080
 6.028 -0.492 -0.608  0.116  0.062  0.080
 6.032 -0.489 -0.596  0.107  0.062  0.080
 6.035 -0.472 -0.588  0.116  0.062  0.080
 6.039 -0.454 -0.579  0.125  0.062  0.080
 6.042 -0.439 -0.565  0.126  0.062  0.080
 6.046 -0.420 -0.549  0.129  0.062  0.080
 6.049 -0.406 -0.537  0.131  0.062  0.080
 6.053 -0.391 -0.522  0.131  0.062  0.080
 6.056 -0.371 -0.500  0.129  0.062  0.080
 6.060 -0.352 -0.483  0.131  0.062  0.080
 6.063 -0.335 -0.455  0.120  0.062  0.080
 6.067 -0.314 -0.445  0.131  0.062  0.080
 6.070 -0.293 -0.420  0.127  0.062  0.080
 6.074 -0.262 -0.399  0.137  0.062  0.080
 6.077 -0.242 -0.385  0.143  0.062  0.080
 6.081 -0.229 -0.369  0.140  0.062  0.080
 6.084 -0.217 -0.353  0.135  0.062  0.080
 6.087 -0.202 -0.335  0.132  0.062  0.080
 6.091 -0.186 -0.314  0.128  0.062  0.080
 6.094 -0.161 -0.291  0.130  0.062  0.080
 6.098 -0.147 -0.271  0.124  0.062  0.080
 6.101 -0.144 -0.235  0.091  0.062  0.080
 6.105 -0.132 -0.222  0.090  0.062  0.080
 6.108 -0.104 -0.205  0.100  0.062  0.080
 6.112 -0.089 -0.194  0.105  0.062  0.080
 6.115 -0.087 -0.172  0.085  0.062  0.080
 6.119 -0.072 -0.164  0.092  0.062  0.080
 6.122 -0.060 -0.150  0.090  0.062  0.080
 6.126 -0.057 -0.132  0.075  0.062  0.080
 6.129 -0.048 -0.127  0.079  0.062  0.080
 6.133 -0.035 -0.121  0.086  0.062  0.080
 6.136 -0.026 -0.105  0.079  0.062  0.080
 6.140 -0.017 -0.090  0.073  0.062  0.080
 6.143 -0.001 -0.081  0.080  0.062  0.080
 6.147  0.009 -0.083  0.091  0.062  0.080
 6.150  0.014 -0.056  0.070  0.062  0.080
 6.153  0.020 -0.042  0.062  0.062  0.080
 6.157  0.018 -0.040  0.058  0.062  0.080
 6.160  0.018 -0.041  0.059  0.062  0.080
 6.164  0.023 -0.028  0.051  0.062  0.080
 6.167  0.026 -0.024  0.050  0.062  0.080
 6.171  0.026 -0.023  0.049  0.062  0.080
 6.174  0.029 -0.019  0.048  0.062  0.080
 6.178  0.030 -0.017  0.047  0.062  0.080
 6.181  0.024 -0.006  0.030  0.062  0.080
 6.185  0.032 -0.008  0.040  0.062  0.080
 6.188  0.027 -0.006  0.033  0.062  0.080
 6.192  0.025 -0.005  0.030  0.062  0.080
 6.195  0.029 -0.002  0.031  0.062  0.080
 6.199  0.028 -0.005  0.033  0.062  0.080
 6.202  0.026 -0.001  0.027  0.062  0.080
 6.206  0.029 -0.006  0.035  0.062  0.080
 6.209  0.031 -0.003  0.034  0.062  0.080
 6.212  0.027 -0.009  0.036  0.062  0.080
 6.216  0.031 -0.015  0.046  0.062  0.080
 6.219  0.029 -0.015  0.043  0.062  0.080
 6.223  0.027 -0.019  0.046  0.062  0.080
 6.226  0.023 -0.022  0.045  0.062  0.080
 6.230  0.020 -0.026  0.046  0.062  0.080
 6.233  0.015 -0.035  0.050  0.062  0.080
 6.237  0.005 -0.034  0.039  0.062  0.080
 6.240 -0.004 -0.043  0.039  0.062  0.080
 6.244 -0.013 -0.055  0.042  0.062  0.080
 6.247 -0.021 -0.058  0.037  0.062  0.080
 6.251 -0.025 -0.058  0.033  0.062  0.080
 6.254 -0.028 -0.065  0.037  0.062  0.080
 6.258 -0.037 -0.071  0.034  0.062  0.080
 6.261 -0.042 -0.068  0.026  0.062  0.080
 6.265 -0.043 -0.066  0.022  0.062  0.080
 6.268 -0.050 -0.072  0.022  0.062  0.080
 6.272 -0.053 -0.078  0.025  0.062  0.080
 6.275 -0.061 -0.085  0.024  0.062  0.080
 6.278 -0.071 -0.100  0.028  0.062  0.080
 6.282 -0.080 -0.110  0.029  0.062  0.080
 6.285 -0.087 -0.118  0.031  0.062  0.080
 6.289 -0.100 -0.135  0.035  0.062  0.080
 6.292 -0.116 -0.134  0.018  0.062  0.080
 6.296 -0.122 -0.142  0.020  0.062  0.080
 6.299 -0.130 -0.150  0.020  0.062  0.080
 6.303 -0.136 -0.147  0.010  0.062  0.080
 6.306 -0.152 -0.157  0.004  0.062  0.080
 6.310 -0.155 -0.171  0.016  0.062  0.080
 6.313 -0.165 -0.176  0.011  0.062  0.080
 6.317 -0.177 -0.189  0.012  0.062  0.080
 6.320 -0.188 -0.198  0.010  0.062  0.080
 6.324 -0.194 -0.213  0.019  0.062  0.080
 6.327 -0.193 -0.231  0.038  0.062  0.080
 6.331 -0.197 -0.233  0.036  0.062  0.080
 6.334 -0.207 -0.238  0.031  0.062  0.080
 6.337 -0.215 -0.251  0.036  0.062  0.080
 6.341 -0.220 -0.260  0.040  0.062  0.080
 6.344 -0.229 -0.260  0.031  0.062  0.080
 6.348 -0.235 -0.267  0.032  0.062  0.080
 6.351 -0.249 -0.279  0.030  0.062  0.080
 6.355 -0.260 -0.295  0.035  0.062  0.080
 6.358 -0.272 -0.315  0.043  0.062  0.080
 6.362 -0.276 -0.319  0.043  0.062  0.080
 6.365 -0.281 -0.329  0.047  0.062  0.080
 6.369 -0.290 -0.335  0.044  0.062  0.080
 6.372 -0.298 -0.335  0.037  0.062  0.080
 6.376 -0.305 -0.335  0.030  0.062  0.080
 6.379 -0.310 -0.335  0.025  0.062  0.080
 6.383 -0.309 -0.345  0.036  0.062  0.080
 6.386 -0.318 -0.355  0.037  0.062  0.080
 6.390 -0.321 -0.364  0.043  0.062  0.080
 6.393 -0.329 -0.365  0.036  0.062  0.080
 6.397 -0.337 -0.375  0.038  0.062  0.080
 6.400 -0.343 -0.382  0.039  0.062  0.080
 6.403 -0.349 -0.392  0.043  0.062  0.080
 6.407 -0.351 -0.392  0.041  0.062  0.080
 6.410 -0.355 -0.393  0.038  0.062  0.080
 6.414 -0.359 -0.403  0.044  0.062  0.080
 6.417 -0.368 -0.411  0.043  0.062  0.080
 6.421 -0.374 -0.416  0.042  0.062  0.080
 6.424 -0.381 -0.426  0.045  0.062  0.080
 6.428 -0.394 -0.441  0.047  0.062  0.080
 6.431 -0.407 -0.453  0.046  0.062  0.080
 6.435 -0.415 -0.452  0.037  0.062  0.080
 6.438 -0.423 -0.456  0.033  0.062  0.080
 6.442 -0.426 -0.458  0.032  0.062  0.080
 6.445 -0.429 -0.462  0.033  0.062  0.080
 6.449 -0.427 -0.459  0.032  0.062  0.080
 6.452 -0.424 -0.458  0.034  0.062  0.080
 6.456 -0.418 -0.461  0.043  0.062  0.080
 6.459 -0.410 -0.472  0.062  0.062  0.080
 6.462 -0.414 -0.473  0.059  0.062  0.080
 6.466 -0.404 -0.478  0.074  0.062  0.080
 6.469 -0.402 -0.486  0.084  0.062  0.080
 6.473 -0.392 -0.496  0.104  0.062  0.080
 6.476 -0.391 -0.496  0.105  0.062  0.080
 6.480 -0.375 -0.506  0.131  0.062  0.080
 6.483 -0.372 -0.489  0.117  0.062  0.080
 6.487 -0.369 -0.486  0.117  0.062  0.080
 6.490 -0.361 -0.476  0.115  0.062  0.080
 6.494 -0.348 -0.469  0.121  0.062  0.080
 6.497 -0.332 -0.451  0.119  0.062  0.080
 6.501 -0.322 -0.435  0.113  0.062  0.080
 6.504 -0.305 -0.422  0.117  0.062  0.080
 6.508 -0.288 -0.413  0.125  0.062  0.080
 6.511 -0.271 -0.401  0.130  0.062  0.080
 6.515 -0.259 -0.383  0.124  0.062  0.080
 6.518 -0.241 -0.372  0.130  0.062  0.080
 6.522 -0.222 -0.350  0.128  0.062  0.080
 6.525 -0.199 -0.329  0.130  0.062  0.080
 6.528 -0.176 -0.310  0.133  0.062  0.080
 6.532 -0.162 -0.289  0.127  0.062  0.080
 6.535 -0.148 -0.271  0.123  0.062  0.080
 6.539 -0.119 -0.253  0.134  0.062  0.080
 6.542 -0.086 -0.226  0.140  0.062  0.080
 6.546 -0.068 -0.212  0.144  0.062  0.080
 6.549 -0.051 -0.189  0.138  0.062  0.080
 6.553 -0.027 -0.172  0.145  0.062  0.080
 6.556  0.003 -0.152  0.155  0.062  0.080
 6.560  0.017 -0.122  0.139  0.062  0.080
 6.563  0.043 -0.099  0.141  0.062  0.080
 6.567  0.073 -0.073  0.146  0.062  0.080
 6.570  0.093 -0.059  0.152  0.062  0.080
 6.574  0.122 -0.032  0.154  0.062  0.080
 6.577  0.151 -0.008  0.159  0.062  0.080
 6.581  0.173  0.025  0.148  0.062  0.080
 6.584  0.203  0.049  0.154  0.062  0.080
 6.587  0.224  0.085  0.139  0.062  0.080
 6.591  0.259  0.117  0.142  0.062  0.080
 6.594  0.275  0.151  0.124  0.062  0.080
 6.598  0.309  0.168  0.141  0.062  0.080
 6.601  0.327  0.196  0.131  0.062  0.080
 6.605  0.353  0.226  0.127  0.062  0.080
 6.608  0.380  0.247  0.133  0.062  0.080
 6.612  0.401  0.279  0.122  0.062  0.080
 6.615  0.427  0.313  0.114  0.062  0.080
 6.619  0.450  0.344  0.106  0.062  0.080
 6.622  0.468  0.371  0.097  0.062  0.080
 6.626  0.486  0.398  0.088  0.062  0.080
 6.629  0.514  0.420  0.094  0.062  0.080
 6.633  0.529  0.442  0.087  0.062  0.080
 6.636  0.536  0.456  0.080  0.062  0.080
 6.640  0.552  0.478  0.074  0.062  0.080
 6.643  0.560  0.489  0.071  0.062  0.080
 6.647  0.569  0.497  0.072  0.062  0.080
 6.650  0.577  0.519  0.057  0.062  0.080
 6.653  0.580  0.527  0.053  0.062  0.080
 6.657  0.591  0.537  0.054  0.062  0.080
 6.660  0.606  0.540  0.066  0.062  0.080
 6.664  0.604  0.554  0.050  0.062  0.080
 6.667  0.620  0.566  0.054  0.062  0.080
 6.671  0.611  0.573  0.038  0.062  0.080
 6.674  0.621  0.579  0.042  0.062  0.080
 6.678  0.619  0.577  0.042  0.062  0.080
 6.681  0.617  0.587  0.030  0.062  0.080
 6.685  0.622  0.593  0.029  0.062  0.080
 6.688  0.616  0.591  0.025  0.062  0.080
 6.692  0.630  0.588  0.042  0.062  0.080
 6.695  0.616  0.599  0.017  0.062  0.080
 6.699  0.637  0.598  0.039  0.062  0.080
 6.702  0.617  0.597  0.020  0.062  0.080
 6.706  0.637  0.600  0.037  0.062  0.080
 6.709  0.619  0.603  0.016  0.062  0.080
 6.712  0.637  0.592  0.045  0.062  0.080
 6.716  0.614  0.588  0.026  0.062  0.080
 6.719  0.628  0.585  0.043  0.062  0.080
 6.723  0.611  0.584  0.027  0.062  0.080
 6.726  0.617  0.582  0.035  0.062  0.080
 6.730  0.594  0.576  0.017  0.062  0.080
 6.733  0.581  0.576  0.005  0.062  0.080
 6.737  0.590  0.565  0.025  0.062  0.080
 6.740  0.562  0.564  0.002  0.062  0.080
 6.744  0.578  0.557  0.021  0.062  0.080
 6.747  0.555  0.560  0.005  0.062  0.080
 6.751  0.572  0.564  0.008  0.062  0.080
 6.754  0.550  0.562  0.013  0.062  0.080
 6.758  0.556  0.556  0.000  0.062  0.080
 6.761  0.537  0.543  0.006  0.062  0.080
 6.765  0.531  0.534  0.003  0.062  0.080
 6.768  0.537  0.523  0.014  0.062  0.080
 6.772  0.502  0.514  0.012  0.062  0.080
 6.775  0.513  0.511  0.002  0.062  0.080
 6.778  0.491  0.503  0.012  0.062  0.080
 6.782  0.477  0.487  0.010  0.062  0.080
 6.785  0.479  0.472  0.007  0.062  0.080
 6.789  0.447  0.457  0.010  0.062  0.080
 6.792  0.436  0.440  0.004  0.062  0.080
 6.796  0.427  0.428  0.001  0.062  0.080
 6.799  0.405  0.415  0.011  0.062  0.080
 6.803  0.386  0.402  0.016  0.062  0.080
 6.806  0.383  0.385  0.002  0.062  0.080
 6.810  0.370  0.370  0.000  0.062  0.080
 6.813  0.350  0.353  0.004  0.062  0.080
 6.817  0.343  0.340  0.003  0.062  0.080
 6.820  0.334  0.333  0.001  0.062  0.080
 6.824  0.313  0.317  0.004  0.062  0.080
 6.827  0.297  0.293  0.004  0.062  0.080
 6.831  0.281  0.282  0.001  0.062  0.080
 6.834  0.267  0.277  0.010  0.062  0.080
 6.837  0.247  0.258  0.011  0.062  0.080
 6.841  0.232  0.241  0.009  0.062  0.080
 6.844  0.211  0.226  0.015  0.062  0.080
 6.848  0.199  0.206  0.008  0.062  0.080
 6.851  0.181  0.187  0.006  0.062  0.080
 6.855  0.162  0.171  0.010  0.062  0.080
 6.858  0.142  0.149  0.007  0.062  0.080
 6.862  0.128  0.130  0.002  0.062  0.080
 6.865  0.104  0.110  0.006  0.062  0.080
 6.869  0.087  0.091  0.005  0.062  0.080
 6.872  0.069  0.072  0.003  0.062  0.080
 6.876  0.046  0.051  0.005  0.062  0.080
 6.879  0.027  0.029  0.002  0.062  0.080
 6.883  0.004  0.011  0.007  0.062  0.080
 6.886 -0.015 -0.013  0.003  0.062  0.080
 6.890 -0.033 -0.040  0.006  0.062  0.080
 6.893 -0.058 -0.062  0.003  0.062  0.080
 6.897 -0.077 -0.084  0.007  0.062  0.080
 6.900 -0.101 -0.103  0.002  0.062  0.080
 6.903 -0.124 -0.120  0.005  0.062  0.080
 6.907 -0.146 -0.142  0.004  0.062  0.080
 6.910 -0.163 -0.165  0.002  0.062  0.080
 6.914 -0.177 -0.178  0.001  0.062  0.080
 6.917 -0.199 -0.197  0.002  0.062  0.080
 6.921 -0.219 -0.220  0.001  0.062  0.080
 6.924 -0.235 -0.237  0.002  0.062  0.080
 6.928 -0.249 -0.262  0.012  0.062  0.080
 6.931 -0.269 -0.275  0.006  0.062  0.080
 6.935 -0.289 -0.296  0.007  0.062  0.080
 6.938 -0.307 -0.315  0.008  0.062  0.080
 6.942 -0.326 -0.333  0.007  0.062  0.080
 6.945 -0.346 -0.348  0.002  0.062  0.080
 6.949 -0.361 -0.366  0.005  0.062  0.080
 6.952 -0.381 -0.388  0.006  0.062  0.080
 6.956 -0.398 -0.396  0.002  0.062  0.080
 6.959 -0.411 -0.425  0.013  0.062  0.080
 6.962 -0.427 -0.447  0.020  0.062  0.080
 6.966 -0.442 -0.446  0.004  0.062  0.080
 6.969 -0.455 -0.481  0.026  0.062  0.080
 6.973 -0.469 -0.503  0.034  0.062  0.080
 6.976 -0.486 -0.519  0.033  0.062  0.080
 6.980 -0.502 -0.541  0.039  0.062  0.080
 6.983 -0.518 -0.557  0.039  0.062  0.080
 6.987 -0.524 -0.565  0.041  0.062  0.080
 6.990 -0.540 -0.589  0.049  0.062  0.080
 6.994 -0.551 -0.599  0.048  0.062  0.080
 6.997 -0.559 -0.611  0.051  0.062  0.080
 7.001 -0.570 -0.621  0.051  0.062  0.080
 7.004 -0.577 -0.628  0.051  0.062  0.080
 7.008 -0.580 -0.640  0.059  0.062  0.080
 7.011 -0.576 -0.641  0.065  0.062  0.080
 7.015 -0.589 -0.647  0.058  0.062  0.080
 7.018 -0.575 -0.651  0.076  0.062  0.080
 7.022 -0.578 -0.651  0.073  0.062  0.080
 7.025 -0.567 -0.661  0.093  0.062  0.080
 7.028 -0.567 -0.659  0.092  0.062  0.080
 7.032 -0.554 -0.664  0.110  0.062  0.080
 7.035 -0.556 -0.665  0.109  0.062  0.080
 7.039 -0.535 -0.661  0.125  0.062  0.080
 7.042 -0.536 -0.651  0.115  0.062  0.080
 7.046 -0.516 -0.652  0.136  0.062  0.080
 7.049 -0.512 -0.642  0.130  0.062  0.080
 7.053 -0.500 -0.635  0.135  0.062  0.080
 7.056 -0.491 -0.622  0.131  0.062  0.080
 7.060 -0.472 -0.610  0.138  0.062  0.080
 7.063 -0.459 -0.599  0.140  0.062  0.080
 7.067 -0.439 -0.584  0.145  0.062  0.080
 7.070 -0.416 -0.567  0.151  0.062  0.080
 7.074 -0.410 -0.548  0.138  0.062  0.080
 7.077 -0.391 -0.536  0.145  0.062  0.080
 7.081 -0.367 -0.515  0.148  0.062  0.080
 7.084 -0.346 -0.491  0.145  0.062  0.080
 7.087 -0.323 -0.465  0.142  0.062  0.080
 7.091 -0.301 -0.440  0.139  0.062  0.080
 7.094 -0.271 -0.415  0.144  0.062  0.080
 7.098 -0.245 -0.388  0.143  0.062  0.080
 7.101 -0.221 -0.363  0.141  0.062  0.080
 7.105 -0.204 -0.339  0.135  0.062  0.080
 7.108 -0.184 -0.317  0.133  0.062  0.080
 7.112 -0.167 -0.294  0.127  0.062  0.080
 7.115 -0.132 -0.268  0.135  0.062  0.080
 7.119 -0.102 -0.239  0.137  0.062  0.080
 7.122 -0.083 -0.207  0.124  0.062  0.080
 7.126 -0.063 -0.178  0.115  0.062  0.080
 7.129 -0.031 -0.150  0.118  0.062  0.080
 7.133 -0.006 -0.127  0.121  0.062  0.080
 7.136  0.009 -0.101  0.109  0.062  0.080
 7.140  0.035 -0.081  0.116  0.062  0.080
 7.143  0.061 -0.061  0.122  0.062  0.080
 7.147  0.064 -0.037  0.101  0.062  0.080
 7.150  0.085 -0.015  0.100  0.062  0.080
 7.153  0.098  0.009  0.089  0.062  0.080
 7.157  0.106  0.029  0.077  0.062  0.080
 7.160  0.127  0.050  0.077  0.062  0.080
 7.164  0.138  0.073  0.065  0.062  0.080
 7.167  0.154  0.089  0.065  0.062  0.080
 7.171  0.173  0.110  0.063  0.062  0.080
 7.174  0.183  0.127  0.056  0.062  0.080
 7.178  0.195  0.128  0.067  0.062  0.080
 7.181  0.201  0.140  0.061  0.062  0.080
 7.185  0.210  0.146  0.064  0.062  0.080
 7.188  0.216  0.155  0.061  0.062  0.080
 7.192  0.218  0.155  0.063  0.062  0.080
 7.195  0.222  0.164  0.058  0.062  0.080
 7.199  0.224  0.166  0.058  0.062  0.080
 7.202  0.232  0.180  0.052  0.062  0.080
 7.206  0.232  0.192  0.040  0.062  0.080
 7.209  0.227  0.185  0.042  0.062  0.080
 7.212  0.230  0.191  0.039  0.062  0.080
 7.216  0.235  0.190  0.045  0.062  0.080
 7.219  0.235  0.186  0.048  0.062  0.080
 7.223  0.237  0.188  0.049  0.062  0.080
 7.226  0.235  0.191  0.044  0.062  0.080
 7.230  0.237  0.201  0.036  0.062  0.080
 7.233  0.239  0.194  0.045  0.062  0.080
 7.237  0.239  0.193  0.045  0.062  0.080
 7.240  0.238  0.196  0.042  0.062  0.080
 7.244  0.228  0.199  0.029  0.062  0.080
 7.247  0.226  0.199  0.027  0.062  0.080
 7.251  0.224  0.191  0.032  0.062  0.080
 7.254  0.224  0.203  0.021  0.062  0.080
 7.258  0.223  0.203  0.020  0.062  0.080
 7.261  0.217  0.205  0.012  0.062  0.080
 7.265  0.216  0.204  0.012  0.062  0.080
 7.268  0.212  0.199  0.013  0.062  0.080
 7.272  0.206  0.191  0.015  0.062  0.080
 7.275  0.205  0.197  0.008  0.062  0.080
 7.278  0.194  0.179  0.014  0.062  0.080
 7.282  0.185  0.162  0.023  0.062  0.080
 7.285  0.179  0.159  0.020  0.062  0.080
 7.289  0.176  0.154  0.022  0.062  0.080
 7.292  0.172  0.142  0.030  0.062  0.080
 7.296  0.168  0.141  0.027  0.062  0.080
 7.299  0.157  0.137  0.020  0.062  0.080
 7.303  0.152  0.129  0.023  0.062  0.080
 7.306  0.139  0.116  0.023  0.062  0.080
 7.310  0.132  0.106  0.026  0.062  0.080
 7.313  0.116  0.091  0.025  0.062  0.080
 7.317  0.107  0.088  0.019  0.062  0.080
 7.320  0.094  0.075  0.019  0.062  0.080
 7.324  0.088  0.067  0.021  0.062  0.080
 7.327  0.080  0.067  0.013  0.062  0.080
 7.331  0.071  0.053  0.017  0.062  0.080
 7.334  0.063  0.040  0.023  0.062  0.080
 7.337  0.053  0.041  0.012  0.062  0.080
 7.341  0.042  0.034  0.007  0.062  0.080
 7.344  0.035  0.023  0.012  0.062  0.080
 7.348  0.021  0.010  0.011  0.062  0.080
 7.351  0.013  0.001  0.012  0.062  0.080
 7.355  0.009 -0.010  0.019  0.062  0.080
 7.358 -0.006 -0.022  0.016  0.062  0.080
 7.362 -0.011 -0.030  0.019  0.062  0.080
 7.365 -0.019 -0.036  0.017  0.062  0.080
 7.369 -0.032 -0.052  0.020  0.062  0.080
 7.372 -0.032 -0.059  0.027  0.062  0.080
 7.376 -0.043 -0.071  0.028  0.062  0.080
 7.379 -0.052 -0.081  0.029  0.062  0.080
 7.383 -0.062 -0.091  0.029  0.062  0.080
 7.386 -0.070 -0.102  0.032  0.062  0.080
 7.390 -0.083 -0.117  0.034  0.062  0.080
 7.393 -0.095 -0.130  0.035  0.062  0.080
 7.397 -0.106 -0.138  0.032  0.062  0.080
 7.400 -0.121 -0.149  0.028  0.062  0.080
 7.403 -0.136 -0.164  0.028  0.062  0.080
 7.407 -0.146 -0.170  0.024  0.062  0.080
 7.410 -0.149 -0.182  0.033  0.062  0.080
 7.414 -0.160 -0.190  0.030  0.062  0.080
 7.417 -0.162 -0.203  0.041  0.062  0.080
 7.421 -0.171 -0.206  0.035  0.062  0.080
 7.424 -0.180 -0.208  0.028  0.062  0.080
 7.428 -0.185 -0.208  0.023  0.062  0.080
 7.431 -0.191 -0.212  0.021  0.062  0.080
 7.435 -0.198 -0.216  0.018  0.062  0.080
 7.438 -0.207 -0.223  0.016  0.062  0.080
 7.442 -0.211 -0.228  0.016  0.062  0.080
 7.445 -0.219 -0.239  0.020  0.062  0.080
 7.449 -0.228 -0.249  0.021  0.062  0.080
 7.452 -0.239 -0.261  0.022  0.062  0.080
 7.456 -0.248 -0.270  0.022  0.062  0.080
 7.459 -0.250 -0.284  0.033  0.062  0.080
 7.462 -0.265 -0.285  0.020  0.062  0.080
 7.466 -0.273 -0.301  0.028  0.062  0.080
 7.469 -0.282 -0.310  0.028  0.062  0.080
 7.473 -0.298 -0.322  0.024  0.062  0.080
 7.476 -0.312 -0.333  0.020  0.062  0.080
 7.480 -0.325 -0.345  0.020  0.062  0.080
 7.483 -0.335 -0.364  0.028  0.062  0.080
 7.487 -0.347 -0.366  0.018  0.062  0.080
 7.490 -0.356 -0.389  0.033  0.062  0.080
 7.494 -0.360 -0.394  0.034  0.062  0.080
 7.497 -0.365 -0.405  0.039  0.062  0.080
 7.501 -0.370 -0.415  0.045  0.062  0.080
 7.504 -0.364 -0.423  0.059  0.062  0.080
 7.508 -0.365 -0.429  0.064  0.062  0.080
 7.511 -0.360 -0.437  0.077  0.062  0.080
 7.515 -0.346 -0.441  0.095  0.062  0.080
 7.518 -0.342 -0.440  0.098  0.062  0.080
 7.522 -0.339 -0.448  0.109  0.062  0.080
 7.525 -0.324 -0.446  0.122  0.062  0.080
 7.528 -0.321 -0.441  0.120  0.062  0.080
 7.532 -0.311 -0.436  0.125  0.062  0.080
 7.535 -0.295 -0.424  0.129  0.062  0.080
 7.539 -0.283 -0.417  0.134  0.062  0.080
 7.542 -0.265 -0.398  0.132  0.062  0.080
 7.546 -0.248 -0.395  0.147  0.062  0.080
 7.549 -0.232 -0.375  0.143  0.062  0.080
 7.553 -0.218 -0.361  0.143  0.062  0.080
 7.556 -0.196 -0.341  0.145  0.062  0.080
 7.560 -0.173 -0.325  0.152  0.062  0.080
 7.563 -0.155 -0.310  0.155  0.062  0.080
 7.567 -0.131 -0.285  0.154  0.062  0.080
 7.570 -0.109 -0.262  0.153  0.062  0.080
 7.574 -0.085 -0.241  0.156  0.062  0.080
 7.577 -0.061 -0.220  0.159  0.062  0.080
 7.581 -0.033 -0.196  0.163  0.062  0.080
 7.584 -0.002 -0.169  0.167  0.062  0.080
 7.587  0.020 -0.138  0.158  0.062  0.080
 7.591  0.048 -0.114  0.162  0.062  0.080
 7.594  0.078 -0.081  0.159  0.062  0.080
 7.598  0.101 -0.051  0.152  0.062  0.080
 7.601  0.137 -0.016  0.153  0.062  0.080
 7.605  0.161  0.009  0.152  0.062  0.080
 7.608  0.190  0.044  0.146  0.062  0.080
 7.612  0.214  0.073  0.141  0.062  0.080
 7.615  0.246  0.101  0.145  0.062  0.080
 7.619  0.264  0.137  0.127  0.062  0.080
 7.622  0.299  0.161  0.138  0.062  0.080
 7.626  0.318  0.188  0.129  0.062  0.080
 7.629  0.346  0.223  0.122  0.062  0.080
 7.633  0.371  0.250  0.121  0.062  0.080
 7.636  0.391  0.272  0.119  0.062  0.080
 7.640  0.421  0.305  0.116  0.062  0.080
 7.643  0.436  0.334  0.101  0.062  0.080
 7.647  0.454  0.357  0.096  0.062  0.080
 7.650  0.478  0.381  0.096  0.062  0.080
 7.653  0.495  0.401  0.094  0.062  0.080
 7.657  0.504  0.409  0.095  0.062  0.080
 7.660  0.525  0.428  0.097  0.062  0.080
 7.664  0.536  0.446  0.090  0.062  0.080
 7.667  0.547  0.458  0.088  0.062  0.080
 7.671  0.557  0.479  0.078  0.062  0.080
 7.674  0.566  0.495  0.071  0.062  0.080
 7.678  0.571  0.508  0.063  0.062  0.080
 7.681  0.581  0.516  0.065  0.062  0.080
 7.685  0.588  0.531  0.057  0.062  0.080
 7.688  0.592  0.538  0.053  0.062  0.080
 7.692  0.597  0.545  0.052  0.062  0.080
 7.695  0.599  0.554  0.045  0.062  0.080
 7.699  0.607  0.560  0.047  0.062  0.080
 7.702  0.606  0.552  0.054  0.062  0.080
 7.706  0.611  0.561  0.050  0.062  0.080
 7.709  0.598  0.574  0.024  0.062  0.080
 7.712  0.605  0.578  0.027  0.062  0.080
 7.716  0.610  0.579  0.031  0.062  0.080
 7.719  0.606  0.576  0.030  0.062  0.080
 7.723  0.617  0.579  0.038  0.062  0.080
 7.726  0.609  0.575  0.034  0.062  0.080
 7.730  0.625  0.578  0.047  0.062  0.080
 7.733  0.606  0.577  0.029  0.062  0.080
 7.737  0.623  0.577  0.045  0.062  0.080
 7.740  0.597  0.577  0.020  0.062  0.080
 7.744  0.606  0.583  0.023  0.062  0.080
 7.747  0.599  0.573  0.026  0.062  0.080
 7.751  0.583  0.565  0.018  0.062  0.080
 7.754  0.587  0.564  0.023  0.062  0.080
 7.758  0.569  0.561  0.008  0.062  0.080
 7.761  0.581  0.555  0.025  0.062  0.080
 7.765  0.557  0.553  0.003  0.062  0.080
 7.768  0.580  0.548  0.032  0.062  0.080
 7.772  0.545  0.549  0.004  0.062  0.080
 7.775  0.561  0.540  0.021  0.062  0.080
 7.778  0.538  0.530  0.008  0.062  0.080
 7.782  0.527  0.519  0.008  0.062  0.080
 7.785  0.532  0.503  0.029  0.062  0.080
 7.789  0.494  0.490  0.004  0.062  0.080
 7.792  0.515  0.484  0.031  0.062  0.080
 7.796  0.475  0.473  0.002  0.062  0.080
 7.799  0.471  0.465  0.006  0.062  0.080
 7.803  0.466  0.456  0.010  0.062  0.080
 7.806  0.440  0.452  0.012  0.062  0.080
 7.810  0.430  0.432  0.002  0.062  0.080
 7.813  0.424  0.420  0.004  0.062  0.080
 7.817  0.403  0.410  0.007  0.062  0.080
 7.820  0.379  0.390  0.011  0.062  0.080
 7.824  0.382  0.374  0.008  0.062  0.080
 7.827  0.361  0.361  0.001  0.062  0.080
 7.831  0.337  0.340  0.003  0.062  0.080
 7.834  0.328  0.323  0.005  0.062  0.080
 7.837  0.316  0.309  0.007  0.062  0.080
 7.841  0.297  0.290  0.007  0.062  0.080
 7.844  0.276  0.273  0.003  0.062  0.080
 7.848  0.259  0.253  0.006  0.062  0.080
 7.851  0.247  0.242  0.005  0.062  0.080
 7.855  0.223  0.219  0.004  0.062  0.080
 7.858  0.203  0.200  0.003  0.062  0.080
 7.862  0.184  0.176  0.007  0.062  0.080
 7.865  0.165  0.168  0.003  0.062  0.080
 7.869  0.145  0.144  0.001  0.062  0.080
 7.872  0.131  0.130  0.001  0.062  0.080
 7.876  0.107  0.114  0.007  0.062  0.080
 7.879  0.092  0.094  0.002  0.062  0.080
 7.883  0.076  0.078  0.002  0.062  0.080
 7.886  0.053  0.054  0.001  0.062  0.080
 7.890  0.044  0.044  0.001  0.062  0.080
 7.893  0.026  0.022  0.004  0.062  0.080
 7.897  0.017 -0.003  0.020  0.062  0.080
 7.900 -0.000 -0.011  0.011  0.062  0.080
 7.903 -0.018 -0.031  0.013  0.062  0.080
 7.907 -0.029 -0.048  0.019  0.062  0.080
 7.910 -0.047 -0.064  0.017  0.062  0.080
 7.914 -0.064 -0.076  0.012  0.062  0.080
 7.917 -0.080 -0.110  0.030  0.062  0.080
 7.921 -0.102 -0.123  0.020  0.062  0.080
 7.924 -0.128 -0.145  0.017  0.062  0.080
 7.928 -0.144 -0.156  0.012  0.062  0.080
 7.931 -0.159 -0.182  0.023  0.062  0.080
 7.935 -0.178 -0.201  0.023  0.062  0.080
 7.938 -0.194 -0.209  0.015  0.062  0.080
 7.942 -0.210 -0.238  0.027  0.062  0.080
 7.945 -0.224 -0.224  0.000  0.062  0.080
 7.949 -0.246 -0.244  0.002  0.062  0.080
 7.952 -0.256 -0.277  0.021  0.062  0.080
 7.956 -0.272 -0.287  0.015  0.062  0.080
 7.959 -0.291 -0.302  0.011  0.062  0.080
 7.962 -0.305 -0.325  0.020  0.062  0.080
 7.966 -0.323 -0.342  0.019  0.062  0.080
 7.969 -0.345 -0.359  0.014  0.062  0.080
 7.973 -0.366 -0.378  0.011  0.062  0.080
 7.976 -0.383 -0.393  0.010  0.062  0.080
 7.980 -0.400 -0.417  0.017  0.062  0.080
 7.983 -0.417 -0.435  0.018  0.062  0.080
 7.987 -0.431 -0.433  0.002  0.062  0.080
 7.990 -0.452 -0.469  0.017  0.062  0.080
 7.994 -0.465 -0.511  0.046  0.062  0.080
 7.997 -0.485 -0.498  0.013  0.062  0.080
 8.001 -0.498 -0.521  0.023  0.062  0.080
 8.004 -0.509 -0.541  0.031  0.062  0.080
 8.008 -0.526 -0.580  0.054  0.062  0.080
 8.011 -0.539 -0.582  0.043  0.062  0.080
 8.015 -0.557 -0.593  0.036  0.062  0.080
 8.018 -0.572 -0.619  0.047  0.062  0.080
 8.022 -0.580 -0.617  0.037  0.062  0.080
 8.025 -0.596 -0.641  0.045  0.062  0.080
 8.028 -0.603 -0.651  0.048  0.062  0.080
 8.032 -0.611 -0.669  0.058  0.062  0.080
 8.035 -0.617 -0.679  0.062  0.062  0.080
 8.039 -0.619 -0.696  0.077  0.062  0.080
 8.042 -0.631 -0.701  0.070  0.062  0.080
 8.046 -0.629 -0.710  0.081  0.062  0.080
 8.049 -0.624 -0.715  0.091  0.062  0.080
 8.053 -0.612 -0.723  0.111  0.062  0.080
 8.056 -0.596 -0.728  0.132  0.062  0.080
 8.060 -0.595 -0.722  0.127  0.062  0.080
 8.063 -0.581 -0.719  0.138  0.062  0.080
 8.067 -0.573 -0.718  0.145  0.062  0.080
 8.070 -0.563 -0.715  0.152  0.062  0.080
 8.074 -0.558 -0.700  0.142  0.062  0.080
 8.077 -0.534 -0.684  0.150  0.062  0.080
 8.081 -0.520 -0.685  0.165  0.062  0.080
 8.084 -0.496 -0.672  0.176  0.062  0.080
 8.088 -0.482 -0.659  0.176  0.062  0.080
 8.091 -0.461 -0.642  0.181  0.062  0.080
 8.094 -0.446 -0.626  0.180  0.062  0.080
 8.098 -0.423 -0.610  0.187  0.062  0.080
 8.101 -0.408 -0.591  0.183  0.062  0.080
 8.105 -0.383 -0.568  0.185  0.062  0.080
 8.108 -0.362 -0.541  0.179  0.062  0.080
 8.112 -0.332 -0.513  0.180  0.062  0.080
 8.115 -0.309 -0.482  0.173  0.062  0.080
 8.119 -0.274 -0.450  0.176  0.062  0.080
 8.122 -0.244 -0.419  0.175  0.062  0.080
 8.126 -0.205 -0.388  0.183  0.062  0.080
 8.129 -0.179 -0.357  0.178  0.062  0.080
 8.133 -0.150 -0.327  0.177  0.062  0.080
 8.136 -0.129 -0.293  0.164  0.062  0.080
 8.140 -0.103 -0.265  0.162  0.062  0.080
 8.143 -0.067 -0.229  0.162  0.062  0.080
 8.147 -0.038 -0.200  0.162  0.062  0.080
 8.150 -0.016 -0.162  0.146  0.062  0.080
 8.153  0.014 -0.125  0.139  0.062  0.080
 8.157  0.051 -0.092  0.143  0.062  0.080
 8.160  0.068 -0.061  0.129  0.062  0.080
 8.164  0.106 -0.023  0.129  0.062  0.080
 8.167  0.125 -0.004  0.129  0.062  0.080
 8.171  0.153  0.027  0.125  0.062  0.080
 8.174  0.177  0.043  0.134  0.062  0.080
 8.178  0.198  0.080  0.117  0.062  0.080
 8.181  0.213  0.098  0.115  0.062  0.080
 8.185  0.239  0.128  0.111  0.062  0.080
 8.188  0.248  0.141  0.107  0.062  0.080
 8.192  0.272  0.174  0.098  0.062  0.080
 8.195  0.275  0.181  0.094  0.062  0.080
 8.199  0.298  0.204  0.093  0.062  0.080
 8.202  0.299  0.227  0.072  0.062  0.080
 8.206  0.316  0.245  0.070  0.062  0.080
 8.209  0.334  0.229  0.105  0.062  0.080
 8.213  0.344  0.280  0.064  0.062  0.080
 8.216  0.352  0.277  0.075  0.062  0.080
 8.219  0.356  0.292  0.064  0.062  0.080
 8.223  0.379  0.305  0.073  0.062  0.080
 8.226  0.377  0.306  0.071  0.062  0.080
 8.230  0.385  0.312  0.073  0.062  0.080
 8.233  0.391  0.327  0.063  0.062  0.080
 8.237  0.398  0.333  0.064  0.062  0.080
 8.240  0.389  0.325  0.064  0.062  0.080
 8.244  0.387  0.327  0.059  0.062  0.080
 8.247  0.386  0.329  0.057  0.062  0.080
 8.251  0.396  0.329  0.067  0.062  0.080
 8.254  0.385  0.337  0.048  0.062  0.080
 8.258  0.376  0.339  0.037  0.062  0.080
 8.261  0.383  0.342  0.041  0.062  0.080
 8.265  0.383  0.343  0.040  0.062  0.080
 8.268  0.370  0.346  0.024  0.062  0.080
 8.272  0.363  0.337  0.026  0.062  0.080
 8.275  0.371  0.333  0.037  0.062  0.080
 8.278  0.373  0.353  0.020  0.062  0.080
 8.282  0.362  0.341  0.021  0.062  0.080
 8.285  0.363  0.344  0.019  0.062  0.080
 8.289  0.378  0.353  0.024  0.062  0.080
 8.292  0.364  0.354  0.010  0.062  0.080
 8.296  0.356  0.349  0.007  0.062  0.080
 8.299  0.360  0.342  0.018  0.062  0.080
 8.303  0.360  0.329  0.031  0.062  0.080
 8.306  0.348  0.324  0.024  0.062  0.080
 8.310  0.340  0.326  0.014  0.062  0.080
 8.313  0.346  0.308  0.038  0.062  0.080
 8.317  0.339  0.299  0.040  0.062  0.080
 8.320  0.323  0.300  0.023  0.062  0.080
 8.324  0.320  0.286  0.033  0.062  0.080
 8.327  0.311  0.274  0.037  0.062  0.080
 8.331  0.299  0.266  0.033  0.062  0.080
 8.334  0.281  0.245  0.036  0.062  0.080
 8.338  0.276  0.240  0.036  0.062  0.080
 8.341  0.261  0.232  0.029  0.062  0.080
 8.344  0.251  0.229  0.022  0.062  0.080
 8.348  0.243  0.215  0.028  0.062  0.080
 8.351  0.235  0.217  0.018  0.062  0.080
 8.355  0.220  0.206  0.014  0.062  0.080
 8.358  0.218  0.189  0.028  0.062  0.080
 8.362  0.201  0.176  0.025  0.062  0.080
 8.365  0.193  0.167  0.026  0.062  0.080
 8.369  0.182  0.154  0.028  0.062  0.080
 8.372  0.168  0.138  0.030  0.062  0.080
 8.376  0.154  0.136  0.018  0.062  0.080
 8.379  0.137  0.128  0.009  0.062  0.080
 8.383  0.132  0.120  0.012  0.062  0.080
 8.386  0.116  0.122  0.007  0.062  0.080
 8.390  0.113  0.121  0.008  0.062  0.080
 8.393  0.104  0.112  0.008  0.062  0.080
 8.397  0.096  0.090  0.006  0.062  0.080
 8.400  0.089  0.066  0.023  0.062  0.080
 8.403  0.078  0.055  0.023  0.062  0.080
 8.407  0.071  0.034  0.037  0.062  0.080
 8.410  0.055  0.022  0.033  0.062  0.080
 8.414  0.048  0.010  0.038  0.062  0.080
 8.417  0.040  0.010  0.030  0.062  0.080
 8.421  0.024 -0.004  0.027  0.062  0.080
 8.424  0.013 -0.016  0.029  0.062  0.080
 8.428  0.000 -0.033  0.033  0.062  0.080
 8.431 -0.016 -0.033  0.017  0.062  0.080
 8.435 -0.021 -0.056  0.035  0.062  0.080
 8.438 -0.044 -0.063  0.018  0.062  0.080
 8.442 -0.058 -0.081  0.023  0.062  0.080
 8.445 -0.065 -0.084  0.018  0.062  0.080
 8.449 -0.081 -0.095  0.013  0.062  0.080
 8.452 -0.096 -0.102  0.006  0.062  0.080
 8.456 -0.098 -0.112  0.014  0.062  0.080
 8.459 -0.110 -0.125  0.015  0.062  0.080
 8.463 -0.125 -0.137  0.012  0.062  0.080
 8.466 -0.129 -0.144  0.015  0.062  0.080
 8.469 -0.141 -0.165  0.024  0.062  0.080
 8.473 -0.154 -0.174  0.020  0.062  0.080
 8.476 -0.171 -0.188  0.016  0.062  0.080
 8.480 -0.182 -0.193  0.011  0.062  0.080
 8.483 -0.188 -0.200  0.012  0.062  0.080
 8.487 -0.201 -0.211  0.010  0.062  0.080
 8.490 -0.214 -0.231  0.017  0.062  0.080
 8.494 -0.226 -0.234  0.008  0.062  0.080
 8.497 -0.242 -0.235  0.007  0.062  0.080
 8.501 -0.251 -0.272  0.021  0.062  0.080
 8.504 -0.262 -0.290  0.028  0.062  0.080
 8.508 -0.271 -0.302  0.031  0.062  0.080
 8.511 -0.284 -0.311  0.027  0.062  0.080
 8.515 -0.294 -0.330  0.036  0.062  0.080
 8.518 -0.304 -0.342  0.038  0.062  0.080
 8.522 -0.312 -0.353  0.041  0.062  0.080
 8.525 -0.325 -0.360  0.035  0.062  0.080
 8.528 -0.326 -0.380  0.054  0.062  0.080
 8.532 -0.331 -0.389  0.058  0.062  0.080
 8.535 -0.331 -0.402  0.071  0.062  0.080
 8.539 -0.336 -0.407  0.071  0.062  0.080
 8.542 -0.349 -0.416  0.067  0.062  0.080
 8.546 -0.350 -0.427  0.077  0.062  0.080
 8.549 -0.343 -0.431  0.088  0.062  0.080
 8.553 -0.337 -0.434  0.097  0.062  0.080
 8.556 -0.326 -0.436  0.110  0.062  0.080
 8.560 -0.323 -0.428  0.105  0.062  0.080
 8.563 -0.319 -0.428  0.109  0.062  0.080
 8.567 -0.309 -0.421  0.112  0.062  0.080
 8.570 -0.299 -0.423  0.124  0.062  0.080
 8.574 -0.293 -0.420  0.127  0.062  0.080
 8.577 -0.282 -0.413  0.131  0.062  0.080
 8.581 -0.269 -0.403  0.134  0.062  0.080
 8.584 -0.258 -0.393  0.134  0.062  0.080
 8.588 -0.242 -0.379  0.137  0.062  0.080
 8.591 -0.219 -0.364  0.145  0.062  0.080
 8.594 -0.199 -0.351  0.152  0.062  0.080
 8.598 -0.175 -0.337  0.162  0.062  0.080
 8.601 -0.154 -0.322  0.168  0.062  0.080
 8.605 -0.135 -0.303  0.168  0.062  0.080
 8.608 -0.121 -0.286  0.165  0.062  0.080
 8.612 -0.095 -0.270  0.174  0.062  0.080
 8.615 -0.062 -0.248  0.186  0.062  0.080
 8.619 -0.041 -0.227  0.185  0.062  0.080
 8.622 -0.024 -0.202  0.178  0.062  0.080
 8.626  0.013 -0.173  0.186  0.062  0.080
 8.629  0.042 -0.139  0.181  0.062  0.080
 8.633  0.062 -0.113  0.175  0.062  0.080
 8.636  0.096 -0.070  0.166  0.062  0.080
 8.640  0.118 -0.044  0.162  0.062  0.080
 8.643  0.146 -0.014  0.159  0.062  0.080
 8.647  0.172  0.025  0.147  0.062  0.080
 8.650  0.194  0.060  0.134  0.062  0.080
 8.653  0.226  0.086  0.140  0.062  0.080
 8.657  0.247  0.116  0.130  0.062  0.080
 8.660  0.276  0.157  0.118  0.062  0.080
 8.664  0.304  0.193  0.111  0.062  0.080
 8.667  0.327  0.216  0.111  0.062  0.080
 8.671  0.356  0.243  0.113  0.062  0.080
 8.674  0.368  0.267  0.101  0.062  0.080
 8.678  0.389  0.282  0.107  0.062  0.080
 8.681  0.406  0.299  0.107  0.062  0.080
 8.685  0.419  0.319  0.099  0.062  0.080
 8.688  0.432  0.337  0.095  0.062  0.080
 8.692  0.436  0.350  0.086  0.062  0.080
 8.695  0.460  0.368  0.092  0.062  0.080
 8.699  0.462  0.395  0.067  0.062  0.080
 8.702  0.470  0.413  0.057  0.062  0.080
 8.706  0.479  0.413  0.066  0.062  0.080
 8.709  0.487  0.419  0.067  0.062  0.080
 8.713  0.497  0.434  0.063  0.062  0.080
 8.716  0.504  0.436  0.068  0.062  0.080
 8.719  0.506  0.440  0.065  0.062  0.080
 8.723  0.499  0.452  0.047  0.062  0.080
 8.726  0.498  0.450  0.048  0.062  0.080
 8.730  0.505  0.453  0.052  0.062  0.080
 8.733  0.505  0.456  0.049  0.062  0.080
 8.737  0.503  0.461  0.042  0.062  0.080
 8.740  0.514  0.457  0.057  0.062  0.080
 8.744  0.497  0.463  0.034  0.062  0.080
 8.747  0.494  0.456  0.038  0.062  0.080
 8.751  0.504  0.451  0.053  0.062  0.080
 8.754  0.481  0.446  0.035  0.062  0.080
 8.758  0.493  0.452  0.041  0.062  0.080
 8.761  0.481  0.453  0.028  0.062  0.080
 8.765  0.474  0.449  0.025  0.062  0.080
 8.768  0.486  0.450  0.036  0.062  0.080
 8.772  0.471  0.452  0.019  0.062  0.080
 8.775  0.455  0.449  0.006  0.062  0.080
 8.778  0.473  0.441  0.032  0.062  0.080
 8.782  0.451  0.442  0.009  0.062  0.080
 8.785  0.444  0.433  0.011  0.062  0.080
 8.789  0.452  0.421  0.031  0.062  0.080
 8.792  0.426  0.419  0.007  0.062  0.080
 8.796  0.421  0.410  0.011  0.062  0.080
 8.799  0.419  0.399  0.020  0.062  0.080
 8.803  0.397  0.391  0.006  0.062  0.080
 8.806  0.381  0.385  0.004  0.062  0.080
 8.810  0.388  0.372  0.016  0.062  0.080
 8.813  0.375  0.361  0.014  0.062  0.080
 8.817  0.338  0.342  0.004  0.062  0.080
 8.820  0.340  0.335  0.005  0.062  0.080
 8.824  0.333  0.320  0.013  0.062  0.080
 8.827  0.316  0.308  0.008  0.062  0.080
 8.831  0.296  0.292  0.003  0.062  0.080
 8.834  0.282  0.282  0.000  0.062  0.080
 8.838  0.275  0.268  0.007  0.062  0.080
 8.841  0.261  0.249  0.012  0.062  0.080
 8.844  0.239  0.236  0.003  0.062  0.080
 8.848  0.227  0.215  0.012  0.062  0.080
 8.851  0.209  0.208  0.000  0.062  0.080
 8.855  0.194  0.183  0.011  0.062  0.080
 8.858  0.180  0.174  0.006  0.062  0.080
 8.862  0.162  0.157  0.005  0.062  0.080
 8.865  0.147  0.144  0.003  0.062  0.080
 8.869  0.128  0.120  0.008  0.062  0.080
 8.872  0.119  0.100  0.019  0.062  0.080
 8.876  0.094  0.089  0.005  0.062  0.080
 8.879  0.081  0.068  0.013  0.062  0.080
 8.883  0.066  0.048  0.017  0.062  0.080
 8.886  0.054  0.021  0.033  0.062  0.080
 8.890  0.035  0.011  0.024  0.062  0.080
 8.893  0.016 -0.011  0.027  0.062  0.080
 8.897 -0.002 -0.015  0.013  0.062  0.080
 8.900 -0.024 -0.047  0.023  0.062  0.080
 8.903 -0.044 -0.062  0.018  0.062  0.080
 8.907 -0.060 -0.081  0.021  0.062  0.080
 8.910 -0.080 -0.099  0.019  0.062  0.080
 8.914 -0.097 -0.120  0.023  0.062  0.080
 8.917 -0.112 -0.133  0.021  0.062  0.080
 8.921 -0.127 -0.151  0.024  0.062  0.080
 8.924 -0.147 -0.171  0.024  0.062  0.080
 8.928 -0.162 -0.188  0.026  0.062  0.080
 8.931 -0.178 -0.206  0.028  0.062  0.080
 8.935 -0.190 -0.217  0.027  0.062  0.080
 8.938 -0.207 -0.236  0.029  0.062  0.080
 8.942 -0.224 -0.250  0.026  0.062  0.080
 8.945 -0.241 -0.269  0.028  0.062  0.080
 8.949 -0.256 -0.290  0.034  0.062  0.080
 8.952 -0.265 -0.307  0.042  0.062  0.080
 8.956 -0.281 -0.316  0.035  0.062  0.080
 8.959 -0.294 -0.328  0.034  0.062  0.080
 8.963 -0.308 -0.339  0.031  0.062  0.080
 8.966 -0.322 -0.346  0.024  0.062  0.080
 8.969 -0.337 -0.362  0.025  0.062  0.080
 8.973 -0.349 -0.368  0.019  0.062  0.080
 8.976 -0.364 -0.385  0.021  0.062  0.080
 8.980 -0.374 -0.397  0.022  0.062  0.080
 8.983 -0.392 -0.421  0.029  0.062  0.080
 8.987 -0.407 -0.428  0.020  0.062  0.080
 8.990 -0.418 -0.442  0.024  0.062  0.080
 8.994 -0.428 -0.453  0.024  0.062  0.080
 8.997 -0.443 -0.478  0.035  0.062  0.080
 9.001 -0.461 -0.483  0.022  0.062  0.080
 9.004 -0.473 -0.489  0.016  0.062  0.080
 9.008 -0.485 -0.514  0.029  0.062  0.080
 9.011 -0.500 -0.532  0.032  0.062  0.080
 9.015 -0.520 -0.552  0.032  0.062  0.080
 9.018 -0.536 -0.569  0.033  0.062  0.080
 9.022 -0.554 -0.589  0.035  0.062  0.080
 9.025 -0.569 -0.606  0.036  0.062  0.080
 9.028 -0.587 -0.628  0.041  0.062  0.080
 9.032 -0.601 -0.639  0.038  0.062  0.080
 9.035 -0.620 -0.655  0.035  0.062  0.080
 9.039 -0.628 -0.679  0.051  0.062  0.080
 9.042 -0.646 -0.692  0.046  0.062  0.080
 9.046 -0.654 -0.713  0.059  0.062  0.080
 9.049 -0.667 -0.727  0.060  0.062  0.080
 9.053 -0.676 -0.746  0.069  0.062  0.080
 9.056 -0.676 -0.753  0.077  0.062  0.080
 9.060 -0.695 -0.765  0.070  0.062  0.080
 9.063 -0.698 -0.777  0.079  0.062  0.080
 9.067 -0.700 -0.783  0.083  0.062  0.080
 9.070 -0.689 -0.787  0.098  0.062  0.080
 9.074 -0.679 -0.809  0.129  0.062  0.080
 9.077 -0.671 -0.792  0.121  0.062  0.080
 9.081 -0.661 -0.799  0.138  0.062  0.080
 9.084 -0.652 -0.801  0.149  0.062  0.080
 9.088 -0.635 -0.799  0.164  0.062  0.080
 9.091 -0.631 -0.799  0.168  0.062  0.080
 9.094 -0.612 -0.791  0.179  0.062  0.080
 9.098 -0.604 -0.779  0.175  0.062  0.080
 9.101 -0.587 -0.771  0.184  0.062  0.080
 9.105 -0.572 -0.748  0.176  0.062  0.080
 9.108 -0.546 -0.737  0.191  0.062  0.080
 9.112 -0.519 -0.718  0.199  0.062  0.080
 9.115 -0.501 -0.695  0.194  0.062  0.080
 9.119 -0.483 -0.678  0.195  0.062  0.080
 9.122 -0.465 -0.657  0.191  0.062  0.080
 9.126 -0.438 -0.623  0.185  0.062  0.080
 9.129 -0.411 -0.598  0.187  0.062  0.080
 9.133 -0.379 -0.570  0.191  0.062  0.080
 9.136 -0.352 -0.536  0.184  0.062  0.080
 9.140 -0.319 -0.501  0.182  0.062  0.080
 9.143 -0.290 -0.468  0.178  0.062  0.080
 9.147 -0.254 -0.432  0.178  0.062  0.080
 9.150 -0.220 -0.401  0.181  0.062  0.080
 9.153 -0.180 -0.372  0.192  0.062  0.080
 9.157 -0.145 -0.333  0.188  0.062  0.080
 9.160 -0.116 -0.282  0.166  0.062  0.080
 9.164 -0.090 -0.248  0.158  0.062  0.080
 9.167 -0.052 -0.217  0.165  0.062  0.080
 9.171 -0.010 -0.181  0.171  0.062  0.080
 9.174  0.011 -0.147  0.158  0.062  0.080
 9.178  0.044 -0.110  0.154  0.062  0.080
 9.181  0.081 -0.082  0.163  0.062  0.080
 9.185  0.100 -0.052  0.152  0.062  0.080
 9.188  0.136 -0.016  0.152  0.062  0.080
 9.192  0.151  0.008  0.143  0.062  0.080
 9.195  0.175  0.033  0.141  0.062  0.080
 9.199  0.199  0.044  0.154  0.062  0.080
 9.202  0.219  0.100  0.119  0.062  0.080
 9.206  0.238  0.119  0.118  0.062  0.080
 9.209  0.266  0.147  0.119  0.062  0.080
 9.213  0.286  0.174  0.112  0.062  0.080
 9.216  0.308  0.219  0.089  0.062  0.080
 9.219  0.325  0.218  0.107  0.062  0.080
 9.223  0.345  0.241  0.103  0.062  0.080
 9.226  0.357  0.250  0.107  0.062  0.080
 9.230  0.377  0.284  0.093  0.062  0.080
 9.233  0.391  0.288  0.103  0.062  0.080
 9.237  0.401  0.285  0.116  0.062  0.080
 9.240  0.418  0.320  0.098  0.062  0.080
 9.244  0.434  0.322  0.112  0.062  0.080
 9.247  0.439  0.337  0.102  0.062  0.080
 9.251  0.451  0.355  0.096  0.062  0.080
 9.254  0.456  0.357  0.098  0.062  0.080
 9.258  0.470  0.378  0.092  0.062  0.080
 9.261  0.473  0.388  0.085  0.062  0.080
 9.265  0.477  0.379  0.098  0.062  0.080
 9.268  0.483  0.414  0.068  0.062  0.080
 9.272  0.492  0.421  0.071  0.062  0.080
 9.275  0.500  0.429  0.070  0.062  0.080
 9.278  0.501  0.430  0.071  0.062  0.080
 9.282  0.506  0.434  0.072  0.062  0.080
 9.285  0.502  0.445  0.057  0.062  0.080
 9.289  0.505  0.460  0.045  0.062  0.080
 9.292  0.507  0.454  0.053  0.062  0.080
 9.296  0.509  0.463  0.046  0.062  0.080
 9.299  0.505  0.463  0.042  0.062  0.080
 9.303  0.511  0.457  0.054  0.062  0.080
 9.306  0.505  0.460  0.045  0.062  0.080
 9.310  0.498  0.462  0.035  0.062  0.080
 9.313  0.500  0.466  0.033  0.062  0.080
 9.317  0.497  0.470  0.026  0.062  0.080
 9.320  0.486  0.467  0.019  0.062  0.080
 9.324  0.502  0.465  0.037  0.062  0.080
 9.327  0.480  0.459  0.021  0.062  0.080
 9.331  0.485  0.455  0.030  0.062  0.080
 9.334  0.478  0.453  0.025  0.062  0.080
 9.338  0.465  0.445  0.019  0.062  0.080
 9.341  0.467  0.442  0.025  0.062  0.080
 9.344  0.457  0.437  0.020  0.062  0.080
 9.348  0.443  0.424  0.019  0.062  0.080
 9.351  0.442  0.420  0.021  0.062  0.080
 9.355  0.430  0.414  0.016  0.062  0.080
 9.358  0.416  0.402  0.014  0.062  0.080
 9.362  0.411  0.392  0.019  0.062  0.080
 9.365  0.399  0.382  0.017  0.062  0.080
 9.369  0.382  0.368  0.013  0.062  0.080
 9.372  0.375  0.352  0.022  0.062  0.080
 9.376  0.360  0.344  0.016  0.062  0.080
 9.379  0.349  0.334  0.015  0.062  0.080
 9.383  0.331  0.321  0.010  0.062  0.080
 9.386  0.320  0.307  0.013  0.062  0.080
 9.390  0.310  0.294  0.016  0.062  0.080
 9.393  0.298  0.290  0.007  0.062  0.080
 9.397  0.282  0.269  0.012  0.062  0.080
 9.400  0.277  0.261  0.016  0.062  0.080
 9.403  0.257  0.261  0.004  0.062  0.080
 9.407  0.252  0.227  0.024  0.062  0.080
 9.410  0.231  0.233  0.002  0.062  0.080
 9.414  0.222  0.210  0.012  0.062  0.080
 9.417  0.211  0.202  0.009  0.062  0.080
 9.421  0.203  0.183  0.019  0.062  0.080
 9.424  0.184  0.168  0.016  0.062  0.080
 9.428  0.172  0.154  0.018  0.062  0.080
 9.431  0.161  0.134  0.027  0.062  0.080
 9.435  0.143  0.124  0.018  0.062  0.080
 9.438  0.129  0.108  0.021  0.062  0.080
 9.442  0.108  0.092  0.016  0.062  0.080
 9.445  0.094  0.073  0.021  0.062  0.080
 9.449  0.080  0.060  0.019  0.062  0.080
 9.452  0.062  0.054  0.007  0.062  0.080
 9.456  0.052  0.031  0.021  0.062  0.080
 9.459  0.036  0.019  0.017  0.062  0.080
 9.463  0.028  0.005  0.023  0.062  0.080
 9.466  0.012 -0.012  0.024  0.062  0.080
 9.469 -0.002 -0.023  0.021  0.062  0.080
 9.473 -0.005 -0.036  0.031  0.062  0.080
 9.476 -0.022 -0.053  0.031  0.062  0.080
 9.480 -0.028 -0.063  0.035  0.062  0.080
 9.483 -0.040 -0.073  0.033  0.062  0.080
 9.487 -0.054 -0.082  0.028  0.062  0.080
 9.490 -0.060 -0.104  0.044  0.062  0.080
 9.494 -0.073 -0.122  0.049  0.062  0.080
 9.497 -0.086 -0.128  0.042  0.062  0.080
 9.501 -0.099 -0.138  0.039  0.062  0.080
 9.504 -0.109 -0.156  0.047  0.062  0.080
 9.508 -0.122 -0.146  0.024  0.062  0.080
 9.511 -0.139 -0.161  0.022  0.062  0.080
 9.515 -0.154 -0.176  0.022  0.062  0.080
 9.518 -0.166 -0.185  0.018  0.062  0.080
 9.522 -0.182 -0.200  0.018  0.062  0.080
 9.525 -0.198 -0.219  0.021  0.062  0.080
 9.528 -0.213 -0.231  0.018  0.062  0.080
 9.532 -0.227 -0.244  0.016  0.062  0.080
 9.535 -0.236 -0.257  0.021  0.062  0.080
 9.539 -0.245 -0.263  0.018  0.062  0.080
 9.542 -0.246 -0.275  0.029  0.062  0.080
 9.546 -0.250 -0.279  0.029  0.062  0.080
 9.549 -0.263 -0.292  0.029  0.062  0.080
 9.553 -0.270 -0.306  0.036  0.062  0.080
 9.556 -0.278 -0.322  0.044  0.062  0.080
 9.560 -0.281 -0.335  0.054  0.062  0.080
 9.563 -0.291 -0.349  0.058  0.062  0.080
 9.567 -0.305 -0.362  0.057  0.062  0.080
 9.570 -0.314 -0.373  0.059  0.062  0.080
 9.574 -0.323 -0.382  0.059  0.062  0.080
 9.577 -0.324 -0.390  0.066  0.062  0.080
 9.581 -0.330 -0.398  0.068  0.062  0.080
 9.584 -0.335 -0.402  0.067  0.062  0.080
 9.588 -0.338 -0.410  0.072  0.062  0.080
 9.591 -0.326 -0.414  0.088  0.062  0.080
 9.594 -0.320 -0.418  0.098  0.062  0.080
 9.598 -0.307 -0.423  0.115  0.062  0.080
 9.601 -0.295 -0.425  0.130  0.062  0.080
 9.605 -0.283 -0.425  0.142  0.062  0.080
 9.608 -0.279 -0.424  0.145  0.062  0.080
 9.612 -0.271 -0.420  0.149  0.062  0.080
 9.615 -0.262 -0.414  0.152  0.062  0.080
 9.619 -0.246 -0.408  0.162  0.062  0.080
 9.622 -0.241 -0.398  0.157  0.062  0.080
 9.626 -0.231 -0.386  0.155  0.062  0.080
 9.629 -0.212 -0.371  0.158  0.062  0.080
 9.633 -0.197 -0.355  0.158  0.062  0.080
 9.636 -0.177 -0.336  0.159  0.062  0.080
 9.640 -0.161 -0.324  0.163  0.062  0.080
 9.643 -0.144 -0.302  0.158  0.062  0.080
 9.647 -0.121 -0.281  0.160  0.062  0.080
 9.650 -0.092 -0.260  0.168  0.062  0.080
 9.653 -0.070 -0.242  0.172  0.062  0.080
 9.657 -0.052 -0.220  0.167  0.062  0.080
 9.660 -0.027 -0.193  0.166  0.062  0.080
 9.664  0.004 -0.167  0.171  0.062  0.080
 9.667  0.021 -0.140  0.161  0.062  0.080
 9.671  0.045 -0.111  0.155  0.062  0.080
 9.674  0.075 -0.084  0.159  0.062  0.080
 9.678  0.085 -0.058  0.143  0.062  0.080
 9.681  0.120 -0.027  0.147  0.062  0.080
 9.685  0.143  0.000  0.142  0.062  0.080
 9.688  0.165  0.027  0.138  0.062  0.080
 9.692  0.190  0.056  0.133  0.062  0.080
 9.695  0.209  0.084  0.125  0.062  0.080
 9.699  0.229  0.105  0.124  0.062  0.080
 9.702  0.241  0.127  0.114  0.062  0.080
 9.706  0.263  0.149  0.114  0.062  0.080
 9.709  0.271  0.172  0.099  0.062  0.080
 9.713  0.285  0.190  0.095  0.062  0.080
 9.716  0.299  0.210  0.089  0.062  0.080
 9.719  0.318  0.225  0.093  0.062  0.080
 9.723  0.335  0.245  0.090  0.062  0.080
 9.726  0.336  0.258  0.078  0.062  0.080
 9.730  0.346  0.273  0.073  0.062  0.080
 9.733  0.352  0.284  0.068  0.062  0.080
 9.737  0.361  0.285  0.076  0.062  0.080
 9.740  0.363  0.295  0.068  0.062  0.080
 9.744  0.366  0.300  0.066  0.062  0.080
 9.747  0.369  0.306  0.063  0.062  0.080
 9.751  0.377  0.315  0.062  0.062  0.080
 9.754  0.376  0.319  0.057  0.062  0.080
 9.758  0.375  0.324  0.051  0.062  0.080
 9.761  0.371  0.333  0.038  0.062  0.080
 9.765  0.372  0.338  0.033  0.062  0.080
 9.768  0.369  0.344  0.025  0.062  0.080
 9.772  0.367  0.342  0.025  0.062  0.080
 9.775  0.369  0.342  0.027  0.062  0.080
 9.778  0.374  0.339  0.035  0.062  0.080
 9.782  0.369  0.335  0.034  0.062  0.080
 9.785  0.360  0.330  0.030  0.062  0.080
 9.789  0.360  0.325  0.035  0.062  0.080
 9.792  0.353  0.319  0.034  0.062  0.080
 9.796  0.346  0.313  0.033  0.062  0.080
 9.799  0.336  0.307  0.029  0.062  0.080
 9.803  0.336  0.306  0.030  0.062  0.080
 9.806  0.323  0.301  0.021  0.062  0.080
 9.810  0.311  0.292  0.019  0.062  0.080
 9.813  0.296  0.288  0.008  0.062  0.080
 9.817  0.292  0.276  0.016  0.062  0.080
 9.820  0.276  0.270  0.005  0.062  0.080
 9.824  0.264  0.262  0.002  0.062  0.080
 9.827  0.253  0.248  0.005  0.062  0.080
 9.831  0.241  0.237  0.004  0.062  0.080
 9.834  0.227  0.228  0.001  0.062  0.080
 9.838  0.214  0.221  0.007  0.062  0.080
 9.841  0.204  0.198  0.006  0.062  0.080
 9.844  0.188  0.186  0.002  0.062  0.080
 9.848  0.180  0.172  0.008  0.062  0.080
 9.851  0.162  0.161  0.001  0.062  0.080
 9.855  0.149  0.148  0.001  0.062  0.080
 9.858  0.130  0.134  0.004  0.062  0.080
 9.862  0.116  0.112  0.004  0.062  0.080
 9.865  0.103  0.097  0.006  0.062  0.080
 9.869  0.084  0.081  0.003  0.062  0.080
 9.872  0.066  0.063  0.003  0.062  0.080
 9.876  0.048  0.040  0.008  0.062  0.080
 9.879  0.038  0.019  0.018  0.062  0.080
 9.883  0.022  0.001  0.021  0.062  0.080
 9.886  0.004 -0.016  0.019  0.062  0.080
 9.890 -0.010 -0.029  0.019  0.062  0.080
 9.893 -0.028 -0.048  0.020  0.062  0.080
 9.897 -0.043 -0.066  0.023  0.062  0.080
 9.900 -0.062 -0.079  0.016  0.062  0.080
 9.903 -0.078 -0.102  0.024  0.062  0.080
 9.907 -0.096 -0.117  0.020  0.062  0.080
 9.910 -0.110 -0.138  0.028  0.062  0.080
 9.914 -0.126 -0.152  0.026  0.062  0.080
 9.917 -0.147 -0.172  0.025  0.062  0.080
 9.921 -0.166 -0.189  0.023  0.062  0.080
 9.924 -0.180 -0.203  0.023  0.062  0.080
 9.928 -0.192 -0.214  0.022  0.062  0.080
 9.931 -0.203 -0.232  0.029  0.062  0.080
 9.935 -0.217 -0.242  0.025  0.062  0.080
 9.938 -0.226 -0.254  0.028  0.062  0.080
 9.942 -0.229 -0.269  0.040  0.062  0.080
 9.945 -0.241 -0.276  0.035  0.062  0.080
 9.949 -0.252 -0.286  0.033  0.062  0.080
 9.952 -0.259 -0.297  0.038  0.062  0.080
 9.956 -0.269 -0.309  0.040  0.062  0.080
 9.959 -0.280 -0.312  0.032  0.062  0.080
 9.963 -0.290 -0.324  0.034  0.062  0.080
 9.966 -0.299 -0.334  0.035  0.062  0.080
 9.969 -0.311 -0.343  0.032  0.062  0.080
 9.973 -0.314 -0.353  0.039  0.062  0.080
 9.976 -0.326 -0.362  0.036  0.062  0.080
 9.980 -0.340 -0.376  0.036  0.062  0.080
 9.983 -0.350 -0.389  0.039  0.062  0.080
 9.987 -0.360 -0.398  0.038  0.062  0.080
 9.990 -0.377 -0.411  0.034  0.062  0.080
 9.994 -0.389 -0.383  0.006  0.062  0.080
 9.997 -0.401 -0.432  0.031  0.062  0.080
10.001 -0.414 -0.441  0.027  0.062  0.080
10.004 -0.424 -0.452  0.028  0.062  0.080
10.008 -0.441 -0.473  0.031  0.062  0.080
10.011 -0.457 -0.480  0.022  0.062  0.080
10.015 -0.472 -0.495  0.023  0.062  0.080
10.018 -0.486 -0.510  0.024  0.062  0.080
10.022 -0.498 -0.526  0.027  0.062  0.080
10.025 -0.512 -0.535  0.022  0.062  0.080
10.028 -0.524 -0.546  0.022  0.062  0.080
10.032 -0.535 -0.570  0.035  0.062  0.080
10.035 -0.553 -0.576  0.023  0.062  0.080
10.039 -0.563 -0.593  0.030  0.062  0.080
10.042 -0.574 -0.600  0.026  0.062  0.080
10.046 -0.584 -0.614  0.030  0.062  0.080
10.049 -0.594 -0.639  0.044  0.062  0.080
10.053 -0.609 -0.662  0.053  0.062  0.080
10.056 -0.619 -0.681  0.062  0.062  0.080
10.060 -0.635 -0.693  0.058  0.062  0.080
10.063 -0.646 -0.710  0.064  0.062  0.080
10.067 -0.659 -0.724  0.065  0.062  0.080
10.070 -0.671 -0.737  0.066  0.062  0.080
10.074 -0.675 -0.754  0.079  0.062  0.080
10.077 -0.689 -0.759  0.069  0.062  0.080
10.081 -0.691 -0.770  0.079  0.062  0.080
10.084 -0.703 -0.783  0.080  0.062  0.080
10.088 -0.700 -0.789  0.089  0.062  0.080
10.091 -0.689 -0.796  0.107  0.062  0.080
10.094 -0.685 -0.801  0.115  0.062  0.080
10.098 -0.670 -0.800  0.130  0.062  0.080
10.101 -0.668 -0.799  0.130  0.062  0.080
10.105 -0.651 -0.800  0.149  0.062  0.080
10.108 -0.647 -0.796  0.149  0.062  0.080
10.112 -0.625 -0.789  0.164  0.062  0.080
10.115 -0.628 -0.788  0.160  0.062  0.080
10.119 -0.606 -0.773  0.167  0.062  0.080
10.122 -0.591 -0.766  0.175  0.062  0.080
10.126 -0.568 -0.753  0.185  0.062  0.080
10.129 -0.559 -0.741  0.181  0.062  0.080
10.133 -0.540 -0.727  0.187  0.062  0.080
10.136 -0.511 -0.711  0.200  0.062  0.080
10.140 -0.488 -0.692  0.204  0.062  0.080
10.143 -0.467 -0.674  0.206  0.062  0.080
10.147 -0.434 -0.648  0.214  0.062  0.080
10.150 -0.418 -0.616  0.198  0.062  0.080
10.153 -0.389 -0.596  0.207  0.062  0.080
10.157 -0.360 -0.575  0.215  0.062  0.080
10.160 -0.333 -0.538  0.205  0.062  0.080
10.164 -0.300 -0.511  0.211  0.062  0.080
10.167 -0.264 -0.469  0.205  0.062  0.080
10.171 -0.230 -0.437  0.206  0.062  0.080
10.174 -0.195 -0.409  0.214  0.062  0.080
10.178 -0.167 -0.366  0.199  0.062  0.080
10.181 -0.141 -0.322  0.181  0.062  0.080
10.185 -0.103 -0.288  0.185  0.062  0.080
10.188 -0.059 -0.250  0.191  0.062  0.080
10.192 -0.022 -0.210  0.187  0.062  0.080
10.195  0.005 -0.173  0.178  0.062  0.080
10.199  0.054 -0.140  0.194  0.062  0.080
10.202  0.085 -0.096  0.180  0.062  0.080
10.206  0.118 -0.064  0.182  0.062  0.080
10.209  0.152 -0.021  0.173  0.062  0.080
10.213  0.181  0.013  0.168  0.062  0.080
10.216  0.220  0.049  0.171  0.062  0.080
10.219  0.242  0.088  0.154  0.062  0.080
10.223  0.274  0.126  0.148  0.062  0.080
10.226  0.305  0.152  0.153  0.062  0.080
10.230  0.326  0.187  0.139  0.062  0.080
10.233  0.362  0.224  0.137  0.062  0.080
10.237  0.377  0.248  0.129  0.062  0.080
10.240  0.412  0.279  0.133  0.062  0.080
10.244  0.423  0.301  0.122  0.062  0.080
10.247  0.443  0.325  0.118  0.062  0.080
10.251  0.470  0.351  0.119  0.062  0.080
10.254  0.494  0.380  0.114  0.062  0.080
10.258  0.512  0.406  0.106  0.062  0.080
10.261  0.524  0.419  0.105  0.062  0.080
10.265  0.542  0.441  0.101  0.062  0.080
10.268  0.559  0.461  0.098  0.062  0.080
10.272  0.569  0.479  0.090  0.062  0.080
10.275  0.576  0.497  0.079  0.062  0.080
10.278  0.587  0.515  0.071  0.062  0.080
10.282  0.595  0.524  0.071  0.062  0.080
10.285  0.602  0.536  0.066  0.062  0.080
10.289  0.613  0.545  0.068  0.062  0.080
10.292  0.627  0.557  0.070  0.062  0.080
10.296  0.635  0.566  0.069  0.062  0.080
10.299  0.650  0.571  0.079  0.062  0.080
10.303  0.647  0.567  0.080  0.062  0.080
10.306  0.653  0.587  0.065  0.062  0.080
10.310  0.656  0.596  0.060  0.062  0.080
10.313  0.662  0.588  0.074  0.062  0.080
10.317  0.653  0.592  0.061  0.062  0.080
10.320  0.650  0.593  0.057  0.062  0.080
10.324  0.656  0.598  0.057  0.062  0.080
10.327  0.656  0.595  0.061  0.062  0.080
10.331  0.648  0.594  0.054  0.062  0.080
10.334  0.643  0.611  0.031  0.062  0.080
10.338  0.641  0.601  0.040  0.062  0.080
10.341  0.639  0.629  0.010  0.062  0.080
10.344  0.627  0.605  0.022  0.062  0.080
10.348  0.621  0.615  0.006  0.062  0.080
10.351  0.628  0.615  0.013  0.062  0.080
10.355  0.629  0.608  0.021  0.062  0.080
10.358  0.634  0.608  0.026  0.062  0.080
10.362  0.623  0.601  0.022  0.062  0.080
10.365  0.635  0.598  0.037  0.062  0.080
10.369  0.610  0.604  0.006  0.062  0.080
10.372  0.626  0.599  0.027  0.062  0.080
10.376  0.597  0.591  0.006  0.062  0.080
10.379  0.610  0.579  0.031  0.062  0.080
10.383  0.574  0.560  0.014  0.062  0.080
10.386  0.591  0.559  0.032  0.062  0.080
10.390  0.562  0.532  0.030  0.062  0.080
10.393  0.549  0.536  0.013  0.062  0.080
10.397  0.546  0.518  0.028  0.062  0.080
10.400  0.525  0.506  0.019  0.062  0.080
10.403  0.513  0.492  0.021  0.062  0.080
10.407  0.498  0.488  0.010  0.062  0.080
10.410  0.477  0.470  0.007  0.062  0.080
10.414  0.466  0.454  0.012  0.062  0.080
10.417  0.452  0.442  0.010  0.062  0.080
10.421  0.434  0.432  0.002  0.062  0.080
10.424  0.443  0.417  0.025  0.062  0.080
10.428  0.418  0.406  0.012  0.062  0.080
10.431  0.398  0.386  0.012  0.062  0.080
10.435  0.400  0.375  0.025  0.062  0.080
10.438  0.378  0.356  0.022  0.062  0.080
10.442  0.364  0.351  0.013  0.062  0.080
10.445  0.354  0.335  0.019  0.062  0.080
10.449  0.348  0.320  0.028  0.062  0.080
10.452  0.334  0.307  0.027  0.062  0.080
10.456  0.322  0.305  0.016  0.062  0.080
10.459  0.303  0.288  0.015  0.062  0.080
10.463  0.294  0.280  0.013  0.062  0.080
10.466  0.278  0.263  0.015  0.062  0.080
10.469  0.271  0.250  0.021  0.062  0.080
10.473  0.257  0.240  0.017  0.062  0.080
10.476  0.246  0.220  0.026  0.062  0.080
10.480  0.233  0.212  0.021  0.062  0.080
10.483  0.217  0.175  0.042  0.062  0.080
10.487  0.206  0.175  0.031  0.062  0.080
10.490  0.192  0.166  0.026  0.062  0.080
10.494  0.182  0.159  0.023  0.062  0.080
10.497  0.165  0.146  0.019  0.062  0.080
10.501  0.155  0.124  0.031  0.062  0.080
10.504  0.135  0.122  0.013  0.062  0.080
10.508  0.125  0.103  0.022  0.062  0.080
10.511  0.106  0.091  0.015  0.062  0.080
10.515  0.090  0.075  0.014  0.062  0.080
10.518  0.081  0.074  0.007  0.062  0.080
10.522  0.072  0.045  0.027  0.062  0.080
10.525  0.060  0.029  0.031  0.062  0.080
10.528  0.040  0.017  0.023  0.062  0.080
10.532  0.031  0.006  0.025  0.062  0.080
10.535  0.013 -0.006  0.019  0.062  0.080
10.539 -0.004 -0.028  0.024  0.062  0.080
10.542 -0.014 -0.041  0.027  0.062  0.080
10.546 -0.031 -0.050  0.019  0.062  0.080
10.549 -0.040 -0.070  0.030  0.062  0.080


==> processed_CM2sum.dat <==
ti si sm ea ma rm
0.042 -0.845 -0.859 0.014 0.033 0.044
0.084 -0.776 -0.786 0.010 0.033 0.044
0.126 -0.502 -0.450 0.051 0.033 0.044
0.168 -0.048 0.081 0.129 0.033 0.044
0.210 0.470 0.593 0.123 0.033 0.044
0.252 0.854 0.917 0.062 0.033 0.044
0.294 0.997 1.029 0.031 0.033 0.044
0.336 0.978 0.995 0.017 0.033 0.044
0.372 0.878 0.866 0.013 0.033 0.044
0.414 0.693 0.659 0.035 0.033 0.044
0.456 0.480 0.440 0.040 0.033 0.044
0.498 0.262 0.206 0.056 0.033 0.044
0.540 0.011 -0.050 0.062 0.033 0.044
0.582 -0.247 -0.314 0.067 0.033 0.044
0.624 -0.430 -0.467 0.038 0.033 0.044
0.666 -0.348 -0.348 0.001 0.033 0.044
0.708 -0.160 -0.124 0.036 0.033 0.044
0.750 0.003 0.002 0.001 0.033 0.044
0.792 -0.003 0.008 0.010 0.033 0.044
0.834 -0.124 -0.145 0.022 0.033 0.044
0.876 -0.316 -0.340 0.025 0.033 0.044
0.918 -0.493 -0.516 0.024 0.033 0.044
0.960 -0.589 -0.616 0.027 0.033 0.044
1.002 -0.669 -0.687 0.019 0.033 0.044
1.044 -0.740 -0.769 0.029 0.033 0.044
1.086 -0.822 -0.847 0.025 0.033 0.044
1.128 -0.712 -0.746 0.034 0.033 0.044
1.164 -0.407 -0.360 0.047 0.033 0.044
1.206 0.088 0.223 0.135 0.033 0.044
1.248 0.627 0.749 0.122 0.033 0.044
1.290 0.951 1.001 0.050 0.033 0.044
1.332 1.043 1.053 0.009 0.033 0.044
1.374 0.971 0.973 0.001 0.033 0.044
1.416 0.858 0.825 0.034 0.033 0.044
1.458 0.654 0.591 0.064 0.033 0.044
1.500 0.405 0.345 0.061 0.033 0.044
1.542 0.151 0.093 0.058 0.033 0.044
1.584 -0.115 -0.196 0.082 0.033 0.044
1.626 -0.380 -0.460 0.081 0.033 0.044
1.668 -0.476 -0.530 0.055 0.033 0.044
1.710 -0.335 -0.324 0.011 0.033 0.044
1.752 -0.084 -0.042 0.041 0.033 0.044
1.794 0.102 0.109 0.007 0.033 0.044
1.836 0.109 0.114 0.004 0.033 0.044
1.872 -0.018 -0.052 0.035 0.033 0.044
1.914 -0.193 -0.220 0.028 0.033 0.044
1.956 -0.327 -0.347 0.020 0.033 0.044
1.998 -0.440 -0.461 0.022 0.033 0.044
2.040 -0.537 -0.565 0.029 0.033 0.044
2.082 -0.654 -0.686 0.032 0.033 0.044
2.124 -0.754 -0.780 0.026 0.033 0.044
2.166 -0.608 -0.609 0.002 0.033 0.044
2.208 -0.266 -0.166 0.099 0.033 0.044
2.250 0.249 0.396 0.147 0.033 0.044
2.292 0.723 0.819 0.095 0.033 0.044
2.334 0.949 0.972 0.022 0.033 0.044
2.376 0.973 0.977 0.003 0.033 0.044
2.418 0.903 0.888 0.015 0.033 0.044
2.460 0.740 0.711 0.029 0.033 0.044
2.502 0.495 0.445 0.051 0.033 0.044
2.544 0.231 0.175 0.056 0.033 0.044
2.586 -0.026 -0.067 0.042 0.033 0.044
2.628 -0.278 -0.368 0.091 0.033 0.044
2.664 -0.551 -0.595 0.045 0.033 0.044
2.706 -0.552 -0.582 0.030 0.033 0.044
2.748 -0.357 -0.308 0.049 0.033 0.044
2.790 -0.077 -0.006 0.070 0.033 0.044
2.832 0.079 0.126 0.047 0.033 0.044
2.874 0.080 0.085 0.005 0.033 0.044
2.916 -0.040 -0.035 0.005 0.033 0.044
2.958 -0.176 -0.168 0.007 0.033 0.044
3.000 -0.270 -0.259 0.010 0.033 0.044
3.042 -0.318 -0.316 0.002 0.033 0.044
3.084 -0.392 -0.387 0.005 0.033 0.044
3.126 -0.510 -0.544 0.034 0.033 0.044
3.168 -0.576 -0.591 0.015 0.033 0.044
3.210 -0.392 -0.352 0.039 0.033 0.044
3.252 -0.004 0.119 0.122 0.033 0.044
3.294 0.470 0.594 0.123 0.033 0.044
3.336 0.787 0.848 0.060 0.033 0.044
3.372 0.901 0.920 0.019 0.033 0.044
3.414 0.891 0.894 0.002 0.033 0.044
3.456 0.783 0.818 0.034 0.033 0.044
3.498 0.658 0.646 0.012 0.033 0.044
3.540 0.412 0.376 0.037 0.033 0.044
3.582 0.161 0.083 0.078 0.033 0.044
3.624 -0.138 -0.209 0.071 0.033 0.044
3.666 -0.417 -0.469 0.053 0.033 0.044
3.708 -0.548 -0.564 0.016 0.033 0.044
3.750 -0.463 -0.461 0.002 0.033 0.044
3.792 -0.229 -0.178 0.050 0.033 0.044
3.834 0.048 0.116 0.068 0.033 0.044
3.876 0.189 0.200 0.011 0.033 0.044
3.918 0.155 0.155 0.001 0.033 0.044
3.960 0.091 0.106 0.015 0.033 0.044
4.002 0.065 0.057 0.008 0.033 0.044
4.044 -0.005 -0.005 0.000 0.033 0.044
4.086 -0.083 -0.089 0.007 0.033 0.044
4.128 -0.204 -0.230 0.027 0.033 0.044
4.164 -0.341 -0.353 0.012 0.033 0.044
4.206 -0.326 -0.328 0.003 0.033 0.044
4.248 -0.099 -0.042 0.056 0.033 0.044
4.290 0.252 0.356 0.104 0.033 0.044
4.332 0.586 0.665 0.079 0.033 0.044
4.374 0.754 0.797 0.043 0.033 0.044
4.416 0.796 0.801 0.005 0.033 0.044
4.458 0.744 0.728 0.016 0.033 0.044
4.500 0.601 0.588 0.013 0.033 0.044
4.542 0.409 0.375 0.035 0.033 0.044
4.584 0.198 0.153 0.045 0.033 0.044
4.626 -0.052 -0.088 0.036 0.033 0.044
4.668 -0.304 -0.353 0.050 0.033 0.044
4.710 -0.533 -0.574 0.041 0.033 0.044
4.752 -0.626 -0.646 0.021 0.033 0.044
4.794 -0.494 -0.472 0.022 0.033 0.044
4.836 -0.255 -0.199 0.056 0.033 0.044
4.872 -0.023 0.041 0.063 0.033 0.044
4.914 0.132 0.159 0.026 0.033 0.044
4.956 0.128 0.158 0.029 0.033 0.044
4.998 0.100 0.114 0.013 0.033 0.044
5.040 0.071 0.082 0.010 0.033 0.044
5.082 0.047 0.066 0.018 0.033 0.044
5.124 -0.005 -0.004 0.001 0.033 0.044
5.166 -0.119 -0.110 0.009 0.033 0.044
5.208 -0.235 -0.248 0.014 0.033 0.044
5.250 -0.237 -0.248 0.011 0.033 0.044
5.292 -0.080 -0.032 0.048 0.033 0.044
5.334 0.188 0.253 0.065 0.033 0.044
5.376 0.418 0.454 0.035 0.033 0.044
5.418 0.476 0.490 0.013 0.033 0.044
5.460 0.445 0.436 0.010 0.033 0.044
5.502 0.346 0.326 0.021 0.033 0.044
5.544 0.199 0.177 0.023 0.033 0.044
5.586 0.037 -0.002 0.040 0.033 0.044
5.628 -0.154 -0.198 0.044 0.033 0.044
5.664 -0.340 -0.388 0.049 0.033 0.044
5.706 -0.542 -0.592 0.050 0.033 0.044
5.748 -0.733 -0.767 0.034 0.033 0.044
5.790 -0.742 -0.742 0.001 0.033 0.044
5.832 -0.574 -0.522 0.051 0.033 0.044
5.874 -0.319 -0.259 0.060 0.033 0.044
5.916 -0.123 -0.059 0.064 0.033 0.044
5.958 0.020 0.051 0.031 0.033 0.044
6.000 0.103 0.141 0.038 0.033 0.044
6.042 0.161 0.174 0.013 0.033 0.044
6.084 0.179 0.192 0.013 0.033 0.044
6.126 0.161 0.177 0.016 0.033 0.044
6.168 0.092 0.096 0.003 0.033 0.044
6.210 -0.001 -0.015 0.014 0.033 0.044
6.252 -0.105 -0.103 0.001 0.033 0.044
6.294 -0.078 -0.074 0.003 0.033 0.044
6.336 0.042 0.068 0.025 0.033 0.044
6.372 0.181 0.227 0.045 0.033 0.044
6.414 0.279 0.294 0.014 0.033 0.044
6.456 0.283 0.294 0.011 0.033 0.044
6.498 0.215 0.209 0.006 0.033 0.044
6.540 0.112 0.107 0.006 0.033 0.044
6.582 -0.003 -0.025 0.022 0.033 0.044
6.624 -0.137 -0.164 0.028 0.033 0.044
6.666 -0.303 -0.341 0.038 0.033 0.044
6.708 -0.444 -0.466 0.023 0.033 0.044
6.750 -0.558 -0.573 0.015 0.033 0.044
6.792 -0.667 -0.681 0.014 0.033 0.044
6.834 -0.604 -0.583 0.020 0.033 0.044
6.876 -0.424 -0.381 0.042 0.033 0.044
6.918 -0.189 -0.121 0.068 0.033 0.044
6.960 0.022 0.065 0.042 0.033 0.044
7.002 0.172 0.221 0.049 0.033 0.044
7.044 0.312 0.344 0.031 0.033 0.044
7.086 0.416 0.439 0.023 0.033 0.044
7.128 0.463 0.490 0.027 0.033 0.044
7.164 0.441 0.447 0.005 0.033 0.044
7.206 0.373 0.375 0.002 0.033 0.044
7.248 0.251 0.250 0.002 0.033 0.044
7.290 0.173 0.158 0.016 0.033 0.044
7.332 0.126 0.130 0.004 0.033 0.044
7.374 0.156 0.175 0.018 0.033 0.044
7.416 0.204 0.216 0.011 0.033 0.044
7.458 0.207 0.208 0.000 0.033 0.044
7.500 0.176 0.166 0.010 0.033 0.044
7.542 0.095 0.091 0.005 0.033 0.044
7.584 -0.007 -0.018 0.012 0.033 0.044
7.626 -0.119 -0.137 0.018 0.033 0.044
7.668 -0.247 -0.247 0.000 0.033 0.044
7.710 -0.350 -0.342 0.007 0.033 0.044
7.752 -0.446 -0.437 0.008 0.033 0.044
7.794 -0.527 -0.535 0.009 0.033 0.044
7.836 -0.576 -0.556 0.019 0.033 0.044
7.872 -0.471 -0.439 0.031 0.033 0.044
7.914 -0.300 -0.248 0.052 0.033 0.044
7.956 -0.092 -0.046 0.046 0.033 0.044
7.998 0.136 0.195 0.059 0.033 0.044
8.040 0.348 0.411 0.063 0.033 0.044
8.082 0.521 0.543 0.021 0.033 0.044


==> processed_TDM3win.dat <==
ti si sm ea ma rm
0.007 -0.390 -0.369 0.022 0.060 0.077
0.021 -0.390 -0.372 0.019 0.060 0.077
0.035 -0.391 -0.379 0.012 0.060 0.077
0.049 -0.393 -0.389 0.004 0.060 0.077
0.062 -0.377 -0.393 0.016 0.060 0.077
0.076 -0.388 -0.400 0.012 0.060 0.077
0.090 -0.386 -0.401 0.015 0.060 0.077
0.104 -0.384 -0.404 0.020 0.060 0.077
0.118 -0.387 -0.409 0.022 0.060 0.077
0.132 -0.387 -0.421 0.034 0.060 0.077
0.146 -0.388 -0.425 0.037 0.060 0.077
0.160 -0.398 -0.423 0.025 0.060 0.077
0.174 -0.400 -0.425 0.025 0.060 0.077
0.188 -0.406 -0.403 0.003 0.060 0.077
0.201 -0.409 -0.429 0.020 0.060 0.077
0.215 -0.408 -0.446 0.038 0.060 0.077
0.229 -0.413 -0.444 0.031 0.060 0.077
0.243 -0.414 -0.452 0.038 0.060 0.077
0.257 -0.420 -0.453 0.033 0.060 0.077
0.271 -0.419 -0.455 0.036 0.060 0.077
0.285 -0.432 -0.455 0.023 0.060 0.077
0.299 -0.424 -0.457 0.033 0.060 0.077
0.312 -0.438 -0.460 0.022 0.060 0.077
0.326 -0.437 -0.471 0.034 0.060 0.077
0.340 -0.448 -0.471 0.023 0.060 0.077
0.354 -0.442 -0.477 0.035 0.060 0.077
0.368 -0.453 -0.480 0.027 0.060 0.077
0.382 -0.449 -0.479 0.030 0.060 0.077
0.396 -0.458 -0.485 0.027 0.060 0.077
0.410 -0.452 -0.486 0.034 0.060 0.077
0.424 -0.462 -0.493 0.031 0.060 0.077
0.438 -0.461 -0.491 0.030 0.060 0.077
0.451 -0.468 -0.490 0.022 0.060 0.077
0.465 -0.462 -0.494 0.032 0.060 0.077
0.479 -0.467 -0.500 0.032 0.060 0.077
0.493 -0.467 -0.502 0.035 0.060 0.077
0.507 -0.473 -0.506 0.033 0.060 0.077
0.521 -0.473 -0.496 0.023 0.060 0.077
0.535 -0.471 -0.494 0.023 0.060 0.077
0.549 -0.474 -0.502 0.028 0.060 0.077
0.562 -0.475 -0.513 0.038 0.060 0.077
0.576 -0.477 -0.518 0.041 0.060 0.077
0.590 -0.474 -0.510 0.036 0.060 0.077
0.604 -0.475 -0.517 0.042 0.060 0.077
0.618 -0.480 -0.513 0.033 0.060 0.077
0.632 -0.482 -0.519 0.037 0.060 0.077
0.646 -0.486 -0.524 0.038 0.060 0.077
0.660 -0.487 -0.518 0.030 0.060 0.077
0.674 -0.484 -0.518 0.033 0.060 0.077
0.688 -0.486 -0.520 0.033 0.060 0.077
0.701 -0.488 -0.515 0.027 0.060 0.077
0.715 -0.492 -0.520 0.028 0.060 0.077
0.729 -0.493 -0.519 0.026 0.060 0.077
0.743 -0.495 -0.521 0.025 0.060 0.077
0.757 -0.500 -0.522 0.022 0.060 0.077
0.771 -0.496 -0.520 0.024 0.060 0.077
0.785 -0.507 -0.522 0.015 0.060 0.077
0.799 -0.503 -0.526 0.022 0.060 0.077
0.812 -0.512 -0.528 0.016 0.060 0.077
0.826 -0.506 -0.529 0.023 0.060 0.077
0.840 -0.516 -0.528 0.012 0.060 0.077
0.854 -0.517 -0.534 0.016 0.060 0.077
0.868 -0.515 -0.538 0.023 0.060 0.077
0.882 -0.519 -0.541 0.022 0.060 0.077
0.896 -0.520 -0.541 0.021 0.060 0.077
0.910 -0.524 -0.545 0.021 0.060 0.077
0.924 -0.525 -0.548 0.022 0.060 0.077
0.938 -0.531 -0.552 0.021 0.060 0.077
0.951 -0.534 -0.557 0.023 0.060 0.077
0.965 -0.535 -0.559 0.024 0.060 0.077
0.979 -0.541 -0.561 0.020 0.060 0.077
0.993 -0.541 -0.570 0.029 0.060 0.077
1.007 -0.547 -0.574 0.027 0.060 0.077
1.021 -0.545 -0.579 0.034 0.060 0.077
1.035 -0.553 -0.583 0.030 0.060 0.077
1.049 -0.552 -0.584 0.032 0.060 0.077
1.062 -0.552 -0.587 0.035 0.060 0.077
1.076 -0.557 -0.591 0.034 0.060 0.077
1.090 -0.555 -0.598 0.043 0.060 0.077
1.104 -0.562 -0.600 0.038 0.060 0.077
1.118 -0.561 -0.603 0.042 0.060 0.077
1.132 -0.568 -0.605 0.037 0.060 0.077
1.146 -0.572 -0.617 0.045 0.060 0.077
1.160 -0.569 -0.620 0.051 0.060 0.077
1.174 -0.582 -0.625 0.043 0.060 0.077
1.188 -0.576 -0.627 0.051 0.060 0.077
1.201 -0.584 -0.633 0.049 0.060 0.077
1.215 -0.584 -0.634 0.050 0.060 0.077
1.229 -0.586 -0.636 0.050 0.060 0.077
1.243 -0.588 -0.641 0.053 0.060 0.077
1.257 -0.590 -0.642 0.052 0.060 0.077
1.271 -0.597 -0.644 0.047 0.060 0.077
1.285 -0.597 -0.646 0.049 0.060 0.077
1.299 -0.596 -0.659 0.062 0.060 0.077
1.312 -0.601 -0.650 0.049 0.060 0.077
1.326 -0.599 -0.654 0.055 0.060 0.077
1.340 -0.602 -0.662 0.060 0.060 0.077
1.354 -0.604 -0.660 0.056 0.060 0.077
1.368 -0.604 -0.664 0.060 0.060 0.077
1.382 -0.610 -0.667 0.057 0.060 0.077
1.396 -0.608 -0.667 0.059 0.060 0.077
1.410 -0.616 -0.665 0.048 0.060 0.077
1.424 -0.613 -0.668 0.055 0.060 0.077
1.438 -0.617 -0.673 0.056 0.060 0.077
1.451 -0.620 -0.677 0.057 0.060 0.077
1.465 -0.617 -0.682 0.065 0.060 0.077
1.479 -0.620 -0.683 0.063 0.060 0.077
1.493 -0.622 -0.683 0.061 0.060 0.077
1.507 -0.620 -0.684 0.064 0.060 0.077
1.521 -0.624 -0.683 0.059 0.060 0.077
1.535 -0.623 -0.686 0.063 0.060 0.077
1.549 -0.624 -0.687 0.063 0.060 0.077
1.562 -0.623 -0.689 0.066 0.060 0.077
1.576 -0.618 -0.696 0.078 0.060 0.077
1.590 -0.613 -0.692 0.079 0.060 0.077
1.604 -0.604 -0.694 0.090 0.060 0.077
1.618 -0.604 -0.691 0.087 0.060 0.077
1.632 -0.604 -0.695 0.091 0.060 0.077
1.646 -0.613 -0.695 0.082 0.060 0.077
1.660 -0.597 -0.695 0.098 0.060 0.077
1.674 -0.599 -0.697 0.098 0.060 0.077
1.688 -0.591 -0.698 0.107 0.060 0.077
1.701 -0.599 -0.699 0.100 0.060 0.077
1.715 -0.594 -0.699 0.105 0.060 0.077
1.729 -0.589 -0.700 0.111 0.060 0.077
1.743 -0.590 -0.705 0.115 0.060 0.077
1.757 -0.593 -0.705 0.112 0.060 0.077
1.771 -0.587 -0.703 0.116 0.060 0.077
1.785 -0.583 -0.702 0.118 0.060 0.077
1.799 -0.581 -0.699 0.118 0.060 0.077
1.812 -0.586 -0.692 0.106 0.060 0.077
1.826 -0.573 -0.701 0.128 0.060 0.077
1.840 -0.581 -0.696 0.115 0.060 0.077
1.854 -0.575 -0.692 0.117 0.060 0.077
1.868 -0.572 -0.682 0.110 0.060 0.077
1.882 -0.569 -0.676 0.107 0.060 0.077
1.896 -0.569 -0.677 0.108 0.060 0.077
1.910 -0.565 -0.667 0.102 0.060 0.077
1.924 -0.562 -0.659 0.096 0.060 0.077
1.938 -0.559 -0.654 0.094 0.060 0.077
1.951 -0.556 -0.647 0.091 0.060 0.077
1.965 -0.547 -0.654 0.107 0.060 0.077
1.979 -0.547 -0.642 0.095 0.060 0.077
1.993 -0.542 -0.636 0.094 0.060 0.077
2.007 -0.542 -0.637 0.095 0.060 0.077
2.021 -0.530 -0.631 0.101 0.060 0.077
2.035 -0.527 -0.634 0.107 0.060 0.077
2.049 -0.517 -0.633 0.116 0.060 0.077
2.062 -0.509 -0.629 0.120 0.060 0.077
2.076 -0.505 -0.624 0.119 0.060 0.077
2.090 -0.500 -0.626 0.126 0.060 0.077
2.104 -0.492 -0.622 0.130 0.060 0.077
2.118 -0.488 -0.633 0.145 0.060 0.077
2.132 -0.484 -0.630 0.146 0.060 0.077
2.146 -0.476 -0.625 0.149 0.060 0.077
2.160 -0.470 -0.618 0.148 0.060 0.077
2.174 -0.467 -0.628 0.161 0.060 0.077
2.188 -0.452 -0.616 0.164 0.060 0.077
2.201 -0.446 -0.614 0.168 0.060 0.077
2.215 -0.437 -0.608 0.170 0.060 0.077
2.229 -0.437 -0.603 0.166 0.060 0.077
2.243 -0.426 -0.600 0.174 0.060 0.077
2.257 -0.420 -0.594 0.174 0.060 0.077
2.271 -0.406 -0.588 0.182 0.060 0.077
2.285 -0.408 -0.578 0.170 0.060 0.077
2.299 -0.401 -0.586 0.185 0.060 0.077
2.312 -0.387 -0.582 0.194 0.060 0.077
2.326 -0.387 -0.553 0.166 0.060 0.077
2.340 -0.370 -0.543 0.173 0.060 0.077
2.354 -0.371 -0.527 0.156 0.060 0.077
2.368 -0.356 -0.523 0.167 0.060 0.077
2.382 -0.345 -0.519 0.174 0.060 0.077
2.396 -0.341 -0.512 0.171 0.060 0.077
2.410 -0.324 -0.500 0.176 0.060 0.077
2.424 -0.328 -0.491 0.163 0.060 0.077
2.438 -0.309 -0.480 0.171 0.060 0.077
2.451 -0.294 -0.471 0.177 0.060 0.077
2.465 -0.296 -0.463 0.167 0.060 0.077
2.479 -0.274 -0.450 0.176 0.060 0.077
2.493 -0.271 -0.438 0.167 0.060 0.077
2.507 -0.263 -0.428 0.165 0.060 0.077
2.521 -0.240 -0.419 0.179 0.060 0.077
2.535 -0.234 -0.409 0.175 0.060 0.077
2.549 -0.232 -0.398 0.166 0.060 0.077
2.562 -0.209 -0.392 0.183 0.060 0.077
2.576 -0.211 -0.382 0.171 0.060 0.077
2.590 -0.193 -0.367 0.174 0.060 0.077
2.604 -0.173 -0.357 0.184 0.060 0.077
2.618 -0.173 -0.344 0.171 0.060 0.077
2.632 -0.161 -0.334 0.173 0.060 0.077
2.646 -0.139 -0.320 0.180 0.060 0.077
2.660 -0.140 -0.311 0.170 0.060 0.077
2.674 -0.131 -0.294 0.163 0.060 0.077
2.688 -0.104 -0.289 0.185 0.060 0.077
2.701 -0.098 -0.273 0.174 0.060 0.077
2.715 -0.095 -0.259 0.164 0.060 0.077
2.729 -0.076 -0.250 0.174 0.060 0.077
2.743 -0.063 -0.237 0.174 0.060 0.077
2.757 -0.065 -0.219 0.153 0.060 0.077
2.771 -0.047 -0.207 0.160 0.060 0.077
2.785 -0.023 -0.196 0.173 0.060 0.077
2.799 -0.025 -0.185 0.160 0.060 0.077
2.812 -0.018 -0.171 0.153 0.060 0.077
2.826 0.001 -0.161 0.162 0.060 0.077
2.840 0.017 -0.147 0.164 0.060 0.077
2.854 0.023 -0.131 0.154 0.060 0.077
2.868 0.029 -0.122 0.151 0.060 0.077
2.882 0.049 -0.104 0.152 0.060 0.077
2.896 0.065 -0.098 0.163 0.060 0.077
2.910 0.064 -0.086 0.150 0.060 0.077
2.924 0.078 -0.077 0.155 0.060 0.077
2.938 0.099 -0.058 0.157 0.060 0.077
2.951 0.113 -0.047 0.159 0.060 0.077
2.965 0.113 -0.040 0.153 0.060 0.077
2.979 0.125 -0.030 0.155 0.060 0.077
2.993 0.140 -0.016 0.156 0.060 0.077
3.007 0.158 -0.003 0.160 0.060 0.077
3.021 0.171 0.009 0.162 0.060 0.077
3.035 0.171 0.023 0.148 0.060 0.077
3.049 0.185 0.033 0.151 0.060 0.077
3.062 0.203 0.047 0.156 0.060 0.077
3.076 0.217 0.061 0.155 0.060 0.077
3.090 0.230 0.075 0.154 0.060 0.077
3.104 0.228 0.087 0.141 0.060 0.077
3.118 0.243 0.099 0.144 0.060 0.077
3.132 0.259 0.109 0.150 0.060 0.077
3.146 0.273 0.126 0.147 0.060 0.077
3.160 0.288 0.133 0.155 0.060 0.077
3.174 0.291 0.146 0.145 0.060 0.077
3.188 0.293 0.137 0.156 0.060 0.077
3.201 0.310 0.177 0.133 0.060 0.077
3.215 0.323 0.170 0.152 0.060 0.077
3.229 0.330 0.196 0.134 0.060 0.077
3.243 0.348 0.205 0.143 0.060 0.077
3.257 0.349 0.210 0.139 0.060 0.077
3.271 0.356 0.218 0.138 0.060 0.077
3.285 0.364 0.245 0.119 0.060 0.077
3.299 0.378 0.250 0.128 0.060 0.077
3.312 0.389 0.249 0.140 0.060 0.077
3.326 0.398 0.265 0.133 0.060 0.077
3.340 0.404 0.263 0.141 0.060 0.077
3.354 0.410 0.284 0.126 0.060 0.077
3.368 0.418 0.299 0.119 0.060 0.077
3.382 0.426 0.310 0.116 0.060 0.077
3.396 0.442 0.321 0.121 0.060 0.077
3.410 0.449 0.326 0.123 0.060 0.077
3.424 0.460 0.345 0.114 0.060 0.077
3.438 0.468 0.355 0.113 0.060 0.077
3.451 0.472 0.363 0.109 0.060 0.077
3.465 0.480 0.367 0.113 0.060 0.077
3.479 0.487 0.382 0.105 0.060 0.077
3.493 0.493 0.379 0.113 0.060 0.077
3.507 0.502 0.399 0.103 0.060 0.077
3.521 0.513 0.408 0.105 0.060 0.077
3.535 0.522 0.417 0.104 0.060 0.077
3.549 0.534 0.425 0.109 0.060 0.077
3.562 0.540 0.430 0.110 0.060 0.077
3.576 0.546 0.441 0.105 0.060 0.077
3.590 0.554 0.446 0.108 0.060 0.077
3.604 0.555 0.453 0.102 0.060 0.077
3.618 0.557 0.463 0.094 0.060 0.077
3.632 0.570 0.471 0.099 0.060 0.077
3.646 0.573 0.483 0.090 0.060 0.077
3.660 0.578 0.495 0.083 0.060 0.077
3.674 0.592 0.502 0.090 0.060 0.077
3.688 0.597 0.515 0.082 0.060 0.077
3.701 0.607 0.523 0.083 0.060 0.077
3.715 0.609 0.529 0.080 0.060 0.077
3.729 0.609 0.528 0.080 0.060 0.077
3.743 0.622 0.538 0.084 0.060 0.077
3.757 0.629 0.547 0.082 0.060 0.077
3.771 0.630 0.561 0.069 0.060 0.077
3.785 0.641 0.568 0.073 0.060 0.077
3.799 0.642 0.572 0.070 0.060 0.077
3.812 0.639 0.570 0.069 0.060 0.077
3.826 0.651 0.578 0.073 0.060 0.077
3.840 0.655 0.577 0.078 0.060 0.077
3.854 0.662 0.583 0.078 0.060 0.077
3.868 0.662 0.595 0.067 0.060 0.077
3.882 0.663 0.590 0.073 0.060 0.077
3.896 0.667 0.595 0.072 0.060 0.077
3.910 0.668 0.598 0.070 0.060 0.077
3.924 0.669 0.604 0.065 0.060 0.077
3.938 0.673 0.613 0.060 0.060 0.077
3.951 0.672 0.610 0.062 0.060 0.077
3.965 0.683 0.600 0.083 0.060 0.077
3.979 0.683 0.613 0.070 0.060 0.077
3.993 0.680 0.633 0.047 0.060 0.077
4.007 0.688 0.633 0.055 0.060 0.077
4.021 0.685 0.633 0.051 0.060 0.077
4.035 0.688 0.636 0.052 0.060 0.077
4.049 0.688 0.637 0.051 0.060 0.077
4.062 0.682 0.646 0.036 0.060 0.077
4.076 0.687 0.649 0.038 0.060 0.077
4.090 0.696 0.652 0.043 0.060 0.077
4.104 0.701 0.657 0.044 0.060 0.077
4.118 0.696 0.661 0.035 0.060 0.077
4.132 0.698 0.659 0.039 0.060 0.077
4.146 0.689 0.663 0.026 0.060 0.077
4.160 0.695 0.666 0.029 0.060 0.077
4.174 0.709 0.674 0.035 0.060 0.077
4.188 0.693 0.672 0.021 0.060 0.077
4.201 0.694 0.677 0.017 0.060 0.077
4.215 0.706 0.677 0.029 0.060 0.077
4.229 0.711 0.686 0.025 0.060 0.077
4.243 0.708 0.682 0.026 0.060 0.077
4.257 0.697 0.687 0.009 0.060 0.077
4.271 0.700 0.688 0.011 0.060 0.077
4.285 0.711 0.690 0.021 0.060 0.077
4.299 0.715 0.690 0.025 0.060 0.077
4.312 0.712 0.706 0.006 0.060 0.077
4.326 0.697 0.695 0.002 0.060 0.077
4.340 0.702 0.700 0.002 0.060 0.077
4.354 0.708 0.698 0.010 0.060 0.077
4.368 0.719 0.702 0.017 0.060 0.077
4.382 0.724 0.699 0.025 0.060 0.077
4.396 0.715 0.705 0.010 0.060 0.077
4.410 0.711 0.701 0.010 0.060 0.077
4.424 0.708 0.698 0.010 0.060 0.077
4.438 0.719 0.700 0.019 0.060 0.077
4.451 0.724 0.697 0.027 0.060 0.077
4.465 0.717 0.695 0.022 0.060 0.077
4.479 0.715 0.693 0.022 0.060 0.077
4.493 0.706 0.693 0.013 0.060 0.077
4.507 0.710 0.697 0.012 0.060 0.077
4.521 0.723 0.693 0.030 0.060 0.077
4.535 0.726 0.692 0.034 0.060 0.077
4.549 0.722 0.691 0.031 0.060 0.077
4.562 0.709 0.689 0.020 0.060 0.077
4.576 0.704 0.686 0.018 0.060 0.077
4.590 0.711 0.685 0.026 0.060 0.077
4.604 0.723 0.688 0.035 0.060 0.077
4.618 0.719 0.696 0.023 0.060 0.077
4.632 0.705 0.691 0.014 0.060 0.077
4.646 0.700 0.688 0.012 0.060 0.077
4.660 0.701 0.695 0.006 0.060 0.077
4.674 0.709 0.688 0.021 0.060 0.077
4.688 0.717 0.683 0.034 0.060 0.077
4.701 0.705 0.681 0.024 0.060 0.077
4.715 0.694 0.680 0.014 0.060 0.077
4.729 0.689 0.676 0.013 0.060 0.077
4.743 0.698 0.671 0.027 0.060 0.077
4.757 0.709 0.669 0.040 0.060 0.077
4.771 0.693 0.662 0.031 0.060 0.077
4.785 0.681 0.667 0.014 0.060 0.077
4.799 0.677 0.658 0.019 0.060 0.077
4.812 0.684 0.662 0.022 0.060 0.077
4.826 0.700 0.661 0.038 0.060 0.077
4.840 0.689 0.661 0.028 0.060 0.077
4.854 0.673 0.653 0.020 0.060 0.077
4.868 0.665 0.663 0.002 0.060 0.077
4.882 0.663 0.653 0.010 0.060 0.077
4.896 0.683 0.645 0.037 0.060 0.077
4.910 0.676 0.644 0.032 0.060 0.077
4.924 0.657 0.641 0.016 0.060 0.077
4.938 0.645 0.646 0.001 0.060 0.077
4.951 0.644 0.645 0.002 0.060 0.077
4.965 0.661 0.639 0.022 0.060 0.077
4.979 0.651 0.627 0.024 0.060 0.077
4.993 0.635 0.634 0.001 0.060 0.077
5.007 0.628 0.625 0.003 0.060 0.077
5.021 0.629 0.620 0.008 0.060 0.077
5.035 0.642 0.615 0.027 0.060 0.077
5.049 0.631 0.617 0.014 0.060 0.077
5.062 0.609 0.614 0.005 0.060 0.077
5.076 0.612 0.611 0.001 0.060 0.077
5.090 0.616 0.607 0.009 0.060 0.077
5.104 0.632 0.602 0.030 0.060 0.077
5.118 0.610 0.611 0.001 0.060 0.077
5.132 0.600 0.601 0.002 0.060 0.077
5.146 0.600 0.595 0.005 0.060 0.077
5.160 0.605 0.588 0.017 0.060 0.077
5.174 0.613 0.592 0.021 0.060 0.077
5.188 0.595 0.590 0.004 0.060 0.077
5.201 0.580 0.591 0.012 0.060 0.077
5.215 0.589 0.592 0.003 0.060 0.077
5.229 0.602 0.575 0.027 0.060 0.077
5.243 0.587 0.577 0.009 0.060 0.077
5.257 0.573 0.585 0.012 0.060 0.077
5.271 0.569 0.569 0.000 0.060 0.077
5.285 0.586 0.572 0.014 0.060 0.077
5.299 0.586 0.566 0.020 0.060 0.077
5.312 0.560 0.567 0.007 0.060 0.077
5.326 0.548 0.557 0.009 0.060 0.077
5.340 0.550 0.552 0.002 0.060 0.077
5.354 0.564 0.550 0.014 0.060 0.077
5.368 0.559 0.546 0.013 0.060 0.077
5.382 0.524 0.535 0.011 0.060 0.077
5.396 0.526 0.530 0.004 0.060 0.077
5.410 0.538 0.532 0.006 0.060 0.077
5.424 0.531 0.525 0.006 0.060 0.077
5.438 0.518 0.520 0.002 0.060 0.077
5.451 0.503 0.518 0.015 0.060 0.077
5.465 0.512 0.511 0.001 0.060 0.077
5.479 0.519 0.512 0.007 0.060 0.077
5.493 0.492 0.512 0.020 0.060 0.077
5.507 0.485 0.505 0.020 0.060 0.077
5.521 0.497 0.498 0.001 0.060 0.077
5.535 0.495 0.494 0.001 0.060 0.077
5.549 0.480 0.490 0.011 0.060 0.077
5.562 0.475 0.487 0.012 0.060 0.077
5.576 0.484 0.477 0.007 0.060 0.077
5.590 0.486 0.480 0.006 0.060 0.077
5.604 0.462 0.477 0.015 0.060 0.077
5.618 0.464 0.461 0.003 0.060 0.077
5.632 0.471 0.459 0.012 0.060 0.077
5.646 0.466 0.453 0.013 0.060 0.077
5.660 0.451 0.453 0.002 0.060 0.077
5.674 0.442 0.444 0.002 0.060 0.077
5.688 0.454 0.430 0.024 0.060 0.077
5.701 0.454 0.427 0.027 0.060 0.077
5.715 0.421 0.418 0.002 0.060 0.077
5.729 0.424 0.420 0.004 0.060 0.077
5.743 0.440 0.424 0.015 0.060 0.077
5.757 0.418 0.410 0.008 0.060 0.077
5.771 0.406 0.406 0.000 0.060 0.077
5.785 0.413 0.412 0.001 0.060 0.077
5.799 0.414 0.400 0.014 0.060 0.077
5.812 0.398 0.392 0.005 0.060 0.077
5.826 0.384 0.388 0.004 0.060 0.077
5.840 0.392 0.389 0.003 0.060 0.077
5.854 0.382 0.381 0.001 0.060 0.077
5.868 0.363 0.381 0.018 0.060 0.077
5.882 0.379 0.372 0.006 0.060 0.077
5.896 0.371 0.366 0.005 0.060 0.077
5.910 0.345 0.358 0.013 0.060 0.077
5.924 0.350 0.348 0.002 0.060 0.077
5.938 0.354 0.356 0.002 0.060 0.077
5.951 0.338 0.341 0.003 0.060 0.077
5.965 0.330 0.334 0.004 0.060 0.077
5.979 0.332 0.329 0.003 0.060 0.077
5.993 0.325 0.327 0.002 0.060 0.077
6.007 0.316 0.318 0.002 0.060 0.077
6.021 0.315 0.314 0.000 0.060 0.077
6.035 0.308 0.305 0.003 0.060 0.077
6.049 0.299 0.297 0.002 0.060 0.077
6.062 0.294 0.292 0.002 0.060 0.077
6.076 0.295 0.285 0.010 0.060 0.077
6.090 0.286 0.279 0.007 0.060 0.077
6.104 0.277 0.270 0.007 0.060 0.077
6.118 0.272 0.271 0.001 0.060 0.077
6.132 0.274 0.266 0.008 0.060 0.077
6.146 0.264 0.261 0.003 0.060 0.077
6.160 0.256 0.247 0.009 0.060 0.077
6.174 0.250 0.245 0.005 0.060 0.077
6.188 0.245 0.241 0.004 0.060 0.077
6.201 0.243 0.240 0.003 0.060 0.077
6.215 0.238 0.225 0.013 0.060 0.077
6.229 0.233 0.234 0.001 0.060 0.077
6.243 0.230 0.226 0.004 0.060 0.077
6.257 0.220 0.222 0.002 0.060 0.077
6.271 0.216 0.214 0.002 0.060 0.077
6.285 0.213 0.207 0.006 0.060 0.077
6.299 0.204 0.202 0.001 0.060 0.077
6.312 0.199 0.199 0.000 0.060 0.077
6.326 0.195 0.194 0.001 0.060 0.077
6.340 0.192 0.184 0.007 0.060 0.077
6.354 0.185 0.177 0.008 0.060 0.077
6.368 0.177 0.172 0.005 0.060 0.077
6.382 0.171 0.165 0.006 0.060 0.077
6.396 0.165 0.156 0.009 0.060 0.077
6.410 0.160 0.152 0.008 0.060 0.077
6.424 0.155 0.146 0.009 0.060 0.077
6.438 0.146 0.138 0.008 0.060 0.077
6.451 0.140 0.134 0.006 0.060 0.077
6.465 0.137 0.127 0.010 0.060 0.077
6.479 0.128 0.119 0.009 0.060 0.077
6.493 0.119 0.120 0.001 0.060 0.077
6.507 0.119 0.130 0.011 0.060 0.077
6.521 0.112 0.119 0.007 0.060 0.077
6.535 0.109 0.099 0.010 0.060 0.077
6.549 0.106 0.102 0.004 0.060 0.077
6.562 0.093 0.086 0.007 0.060 0.077
6.576 0.095 0.098 0.003 0.060 0.077
6.590 0.092 0.097 0.005 0.060 0.077
6.604 0.086 0.084 0.002 0.060 0.077
6.618 0.077 0.081 0.004 0.060 0.077
6.632 0.074 0.075 0.001 0.060 0.077
6.646 0.072 0.063 0.009 0.060 0.077
6.660 0.066 0.054 0.012 0.060 0.077
6.674 0.058 0.054 0.004 0.060 0.077
6.688 0.053 0.046 0.007 0.060 0.077
6.701 0.052 0.043 0.009 0.060 0.077
6.715 0.047 0.037 0.009 0.060 0.077
6.729 0.039 0.032 0.007 0.060 0.077
6.743 0.035 0.023 0.012 0.060 0.077
6.757 0.037 0.018 0.019 0.060 0.077
6.771 0.030 0.012 0.018 0.060 0.077
6.785 0.020 0.005 0.015 0.060 0.077
6.799 0.022 0.000 0.022 0.060 0.077
6.812 0.020 -0.004 0.024 0.060 0.077
6.826 0.013 -0.008 0.021 0.060 0.077
6.840 0.009 -0.016 0.025 0.060 0.077
6.854 -0.004 -0.018 0.014 0.060 0.077
6.868 0.001 -0.023 0.023 0.060 0.077
6.882 -0.005 -0.030 0.025 0.060 0.077
6.896 -0.015 -0.036 0.021 0.060 0.077
6.910 -0.013 -0.042 0.028 0.060 0.077
6.924 -0.015 -0.046 0.031 0.060 0.077
6.938 -0.024 -0.050 0.026 0.060 0.077
6.951 -0.029 -0.057 0.028 0.060 0.077
6.965 -0.032 -0.063 0.031 0.060 0.077
6.979 -0.038 -0.069 0.031 0.060 0.077
6.993 -0.045 -0.072 0.027 0.060 0.077
7.007 -0.048 -0.077 0.029 0.060 0.077
7.021 -0.053 -0.084 0.031 0.060 0.077
7.035 -0.054 -0.092 0.037 0.060 0.077
7.049 -0.066 -0.094 0.028 0.060 0.077
7.062 -0.067 -0.093 0.025 0.060 0.077
7.076 -0.070 -0.102 0.031 0.060 0.077
7.090 -0.077 -0.105 0.028 0.060 0.077
7.104 -0.079 -0.115 0.035 0.060 0.077
7.118 -0.088 -0.114 0.026 0.060 0.077
7.132 -0.082 -0.119 0.037 0.060 0.077
7.146 -0.092 -0.127 0.035 0.060 0.077
7.160 -0.090 -0.129 0.039 0.060 0.077
7.174 -0.088 -0.135 0.047 0.060 0.077
7.188 -0.097 -0.130 0.033 0.060 0.077
7.201 -0.097 -0.135 0.038 0.060 0.077
7.215 -0.103 -0.140 0.037 0.060 0.077
7.229 -0.094 -0.147 0.052 0.060 0.077
7.243 -0.102 -0.146 0.044 0.060 0.077
7.257 -0.103 -0.147 0.044 0.060 0.077
7.271 -0.102 -0.147 0.045 0.060 0.077
7.285 -0.108 -0.151 0.043 0.060 0.077
7.299 -0.110 -0.151 0.041 0.060 0.077
7.312 -0.106 -0.155 0.049 0.060 0.077
7.326 -0.105 -0.156 0.051 0.060 0.077
7.340 -0.107 -0.157 0.050 0.060 0.077
7.354 -0.111 -0.159 0.048 0.060 0.077
7.368 -0.101 -0.163 0.062 0.060 0.077
7.382 -0.110 -0.160 0.049 0.060 0.077
7.396 -0.106 -0.163 0.057 0.060 0.077
7.410 -0.104 -0.163 0.059 0.060 0.077
7.424 -0.099 -0.165 0.066 0.060 0.077
7.438 -0.099 -0.168 0.069 0.060 0.077
7.451 -0.105 -0.168 0.062 0.060 0.077
7.465 -0.096 -0.171 0.075 0.060 0.077
7.479 -0.096 -0.170 0.074 0.060 0.077
7.493 -0.100 -0.171 0.071 0.060 0.077
7.507 -0.098 -0.171 0.073 0.060 0.077
7.521 -0.096 -0.169 0.073 0.060 0.077
7.535 -0.098 -0.166 0.067 0.060 0.077
7.549 -0.093 -0.166 0.073 0.060 0.077
7.562 -0.087 -0.163 0.076 0.060 0.077
7.576 -0.092 -0.164 0.072 0.060 0.077
7.590 -0.088 -0.161 0.073 0.060 0.077
7.604 -0.091 -0.160 0.069 0.060 0.077
7.618 -0.087 -0.157 0.070 0.060 0.077
7.632 -0.089 -0.155 0.066 0.060 0.077
7.646 -0.076 -0.154 0.078 0.060 0.077
7.660 -0.081 -0.152 0.071 0.060 0.077
7.674 -0.080 -0.149 0.069 0.060 0.077
7.688 -0.082 -0.149 0.067 0.060 0.077
7.701 -0.084 -0.149 0.065 0.060 0.077
7.715 -0.075 -0.152 0.077 0.060 0.077
7.729 -0.075 -0.150 0.075 0.060 0.077
7.743 -0.069 -0.149 0.080 0.060 0.077
7.757 -0.077 -0.146 0.069 0.060 0.077
7.771 -0.068 -0.146 0.077 0.060 0.077
7.785 -0.068 -0.146 0.078 0.060 0.077
7.799 -0.063 -0.142 0.079 0.060 0.077
7.812 -0.070 -0.140 0.070 0.060 0.077
7.826 -0.062 -0.139 0.076 0.060 0.077
7.840 -0.061 -0.137 0.076 0.060 0.077
7.854 -0.061 -0.135 0.074 0.060 0.077
7.868 -0.049 -0.133 0.084 0.060 0.077
7.882 -0.056 -0.127 0.071 0.060 0.077
7.896 -0.047 -0.123 0.076 0.060 0.077
7.910 -0.050 -0.121 0.071 0.060 0.077
7.924 -0.049 -0.118 0.069 0.060 0.077
7.938 -0.044 -0.113 0.069 0.060 0.077
7.951 -0.046 -0.108 0.062 0.060 0.077
7.965 -0.045 -0.104 0.059 0.060 0.077
7.979 -0.043 -0.103 0.060 0.060 0.077
7.993 -0.041 -0.100 0.059 0.060 0.077
8.007 -0.035 -0.099 0.064 0.060 0.077
8.021 -0.038 -0.095 0.057 0.060 0.077
8.035 -0.026 -0.095 0.068 0.060 0.077
8.049 -0.033 -0.090 0.057 0.060 0.077
8.062 -0.031 -0.089 0.058 0.060 0.077
8.076 -0.035 -0.088 0.053 0.060 0.077
8.090 -0.031 -0.090 0.059 0.060 0.077
8.104 -0.023 -0.089 0.066 0.060 0.077
8.118 -0.029 -0.086 0.057 0.060 0.077
8.132 -0.026 -0.085 0.059 0.060 0.077
8.146 -0.028 -0.083 0.055 0.060 0.077
8.160 -0.021 -0.084 0.063 0.060 0.077
8.174 -0.021 -0.078 0.057 0.060 0.077
8.188 -0.025 -0.072 0.047 0.060 0.077
8.201 -0.017 -0.071 0.053 0.060 0.077
8.215 -0.022 -0.070 0.048 0.060 0.077
8.229 -0.020 -0.066 0.045 0.060 0.077
8.243 -0.016 -0.059 0.043 0.060 0.077
8.257 -0.017 -0.058 0.040 0.060 0.077
8.271 -0.018 -0.056 0.038 0.060 0.077
8.285 -0.030 -0.059 0.029 0.060 0.077
8.299 -0.018 -0.054 0.036 0.060 0.077
8.312 -0.023 -0.050 0.027 0.060 0.077
8.326 -0.016 -0.054 0.038 0.060 0.077
8.340 -0.014 -0.057 0.043 0.060 0.077
8.354 -0.020 -0.056 0.036 0.060 0.077
8.368 -0.015 -0.057 0.042 0.060 0.077
8.382 -0.021 -0.056 0.035 0.060 0.077
8.396 -0.009 -0.059 0.050 0.060 0.077
8.410 -0.021 -0.070 0.049 0.060 0.077
8.424 -0.012 -0.068 0.056 0.060 0.077
8.438 -0.002 -0.068 0.065 0.060 0.077
8.451 -0.010 -0.067 0.057 0.060 0.077
8.465 -0.009 -0.068 0.059 0.060 0.077
8.479 -0.013 -0.074 0.061 0.060 0.077
8.493 -0.005 -0.074 0.069 0.060 0.077
8.507 -0.007 -0.069 0.061 0.060 0.077
8.521 -0.012 -0.067 0.055 0.060 0.077
8.535 -0.002 -0.066 0.064 0.060 0.077
8.549 -0.002 -0.063 0.060 0.060 0.077
8.562 -0.002 -0.063 0.061 0.060 0.077
8.576 -0.006 -0.058 0.052 0.060 0.077
8.590 -0.000 -0.064 0.064 0.060 0.077
8.604 -0.005 -0.065 0.060 0.060 0.077
8.618 -0.010 -0.064 0.054 0.060 0.077
8.632 -0.004 -0.062 0.058 0.060 0.077
8.646 -0.010 -0.065 0.055 0.060 0.077
8.660 -0.005 -0.067 0.062 0.060 0.077
8.674 -0.008 -0.066 0.058 0.060 0.077
8.688 -0.005 -0.066 0.061 0.060 0.077
8.701 -0.011 -0.071 0.060 0.060 0.077
8.715 -0.016 -0.073 0.057 0.060 0.077
8.729 -0.013 -0.075 0.062 0.060 0.077
8.743 -0.014 -0.075 0.061 0.060 0.077
8.757 -0.016 -0.072 0.056 0.060 0.077
8.771 -0.016 -0.070 0.054 0.060 0.077
8.785 -0.017 -0.067 0.050 0.060 0.077
8.799 -0.014 -0.065 0.051 0.060 0.077
8.812 -0.023 -0.065 0.042 0.060 0.077
8.826 -0.017 -0.060 0.043 0.060 0.077
8.840 -0.024 -0.057 0.033 0.060 0.077
8.854 -0.026 -0.055 0.028 0.060 0.077
8.868 -0.022 -0.055 0.033 0.060 0.077
8.882 -0.026 -0.048 0.022 0.060 0.077
8.896 -0.021 -0.045 0.024 0.060 0.077
8.910 -0.023 -0.040 0.016 0.060 0.077
8.924 -0.021 -0.040 0.019 0.060 0.077
8.938 -0.012 -0.036 0.024 0.060 0.077
8.951 -0.022 -0.034 0.012 0.060 0.077
8.965 -0.017 -0.033 0.016 0.060 0.077
8.979 -0.021 -0.035 0.014 0.060 0.077
8.993 -0.021 -0.038 0.017 0.060 0.077
9.007 -0.023 -0.041 0.018 0.060 0.077
9.021 -0.023 -0.045 0.022 0.060 0.077
9.035 -0.016 -0.047 0.030 0.060 0.077
9.049 -0.025 -0.048 0.023 0.060 0.077
9.062 -0.022 -0.055 0.033 0.060 0.077
9.076 -0.024 -0.053 0.029 0.060 0.077
9.090 -0.027 -0.057 0.030 0.060 0.077
9.104 -0.023 -0.057 0.034 0.060 0.077
9.118 -0.028 -0.062 0.034 0.060 0.077
9.132 -0.027 -0.063 0.035 0.060 0.077
9.146 -0.034 -0.066 0.032 0.060 0.077
9.160 -0.031 -0.063 0.032 0.060 0.077
9.174 -0.034 -0.061 0.027 0.060 0.077
9.188 -0.037 -0.063 0.026 0.060 0.077
9.201 -0.033 -0.068 0.035 0.060 0.077
9.215 -0.043 -0.068 0.025 0.060 0.077
9.229 -0.043 -0.069 0.026 0.060 0.077
9.243 -0.038 -0.068 0.029 0.060 0.077
9.257 -0.048 -0.078 0.030 0.060 0.077
9.271 -0.052 -0.078 0.026 0.060 0.077
9.285 -0.060 -0.088 0.028 0.060 0.077
9.299 -0.064 -0.095 0.031 0.060 0.077
9.312 -0.075 -0.098 0.023 0.060 0.077
9.326 -0.076 -0.105 0.029 0.060 0.077
9.340 -0.083 -0.115 0.032 0.060 0.077
9.354 -0.090 -0.118 0.028 0.060 0.077
9.368 -0.099 -0.127 0.028 0.060 0.077
9.382 -0.105 -0.135 0.030 0.060 0.077
9.396 -0.107 -0.138 0.031 0.060 0.077
9.410 -0.120 -0.142 0.022 0.060 0.077
9.424 -0.116 -0.146 0.030 0.060 0.077
9.438 -0.117 -0.154 0.037 0.060 0.077
9.451 -0.120 -0.157 0.037 0.060 0.077
9.465 -0.119 -0.158 0.039 0.060 0.077
9.479 -0.124 -0.155 0.031 0.060 0.077
9.493 -0.127 -0.158 0.031 0.060 0.077
9.507 -0.129 -0.156 0.027 0.060 0.077
9.521 -0.127 -0.159 0.032 0.060 0.077
9.535 -0.127 -0.157 0.030 0.060 0.077
9.549 -0.131 -0.158 0.027 0.060 0.077
9.562 -0.135 -0.159 0.024 0.060 0.077
9.576 -0.129 -0.163 0.034 0.060 0.077
9.590 -0.140 -0.165 0.025 0.060 0.077
9.604 -0.142 -0.164 0.022 0.060 0.077
9.618 -0.142 -0.163 0.021 0.060 0.077
9.632 -0.143 -0.167 0.024 0.060 0.077
9.646 -0.151 -0.169 0.018 0.060 0.077
9.660 -0.148 -0.174 0.026 0.060 0.077
9.674 -0.154 -0.175 0.021 0.060 0.077
9.688 -0.159 -0.181 0.022 0.060 0.077
9.701 -0.159 -0.187 0.028 0.060 0.077
9.715 -0.168 -0.195 0.027 0.060 0.077
9.729 -0.173 -0.200 0.027 0.060 0.077
9.743 -0.175 -0.198 0.023 0.060 0.077
9.757 -0.184 -0.204 0.020 0.060 0.077
9.771 -0.188 -0.208 0.020 0.060 0.077
9.785 -0.190 -0.213 0.023 0.060 0.077
9.799 -0.195 -0.217 0.022 0.060 0.077
9.812 -0.199 -0.220 0.021 0.060 0.077
9.826 -0.205 -0.225 0.020 0.060 0.077
9.840 -0.208 -0.224 0.016 0.060 0.077
9.854 -0.217 -0.242 0.025 0.060 0.077
9.868 -0.215 -0.235 0.020 0.060 0.077
9.882 -0.220 -0.236 0.016 0.060 0.077
9.896 -0.230 -0.240 0.010 0.060 0.077
9.910 -0.231 -0.245 0.014 0.060 0.077
9.924 -0.238 -0.250 0.012 0.060 0.077
9.938 -0.243 -0.249 0.006 0.060 0.077
9.951 -0.244 -0.257 0.013 0.060 0.077
9.965 -0.248 -0.265 0.017 0.060 0.077
9.979 -0.249 -0.271 0.022 0.060 0.077
9.993 -0.258 -0.272 0.014 0.060 0.077
10.007 -0.266 -0.277 0.011 0.060 0.077
10.021 -0.269 -0.279 0.010 0.060 0.077
10.035 -0.272 -0.288 0.016 0.060 0.077
10.049 -0.273 -0.297 0.024 0.060 0.077
10.062 -0.276 -0.308 0.031 0.060 0.077
10.076 -0.286 -0.305 0.019 0.060 0.077
10.090 -0.292 -0.318 0.026 0.060 0.077
10.104 -0.294 -0.322 0.028 0.060 0.077
10.118 -0.305 -0.332 0.026 0.060 0.077
10.132 -0.303 -0.338 0.035 0.060 0.077
10.146 -0.312 -0.342 0.030 0.060 0.077
10.160 -0.322 -0.341 0.019 0.060 0.077
10.174 -0.326 -0.351 0.025 0.060 0.077
10.188 -0.339 -0.359 0.020 0.060 0.077
10.201 -0.339 -0.368 0.029 0.060 0.077
10.215 -0.349 -0.374 0.025 0.060 0.077
10.229 -0.348 -0.379 0.031 0.060 0.077
10.243 -0.359 -0.384 0.025 0.060 0.077
10.257 -0.363 -0.391 0.028 0.060 0.077
10.271 -0.367 -0.398 0.031 0.060 0.077
10.285 -0.368 -0.403 0.034 0.060 0.077
10.299 -0.375 -0.411 0.036 0.060 0.077
10.312 -0.381 -0.414 0.033 0.060 0.077
10.326 -0.384 -0.418 0.034 0.060 0.077
10.340 -0.386 -0.427 0.041 0.060 0.077
10.354 -0.389 -0.431 0.042 0.060 0.077
10.368 -0.388 -0.428 0.040 0.060 0.077
10.382 -0.397 -0.430 0.033 0.060 0.077
10.396 -0.397 -0.446 0.048 0.060 0.077
10.410 -0.409 -0.451 0.042 0.060 0.077
10.424 -0.405 -0.457 0.052 0.060 0.077
10.438 -0.412 -0.463 0.051 0.060 0.077
10.451 -0.405 -0.461 0.056 0.060 0.077
10.465 -0.416 -0.466 0.050 0.060 0.077
10.479 -0.416 -0.471 0.054 0.060 0.077
10.493 -0.421 -0.476 0.055 0.060 0.077
10.507 -0.424 -0.481 0.057 0.060 0.077
10.521 -0.433 -0.481 0.048 0.060 0.077
10.535 -0.436 -0.487 0.051 0.060 0.077
10.549 -0.442 -0.490 0.048 0.060 0.077
10.562 -0.447 -0.511 0.064 0.060 0.077
10.576 -0.448 -0.506 0.058 0.060 0.077
10.590 -0.456 -0.505 0.049 0.060 0.077
10.604 -0.461 -0.502 0.041 0.060 0.077
10.618 -0.467 -0.512 0.045 0.060 0.077
10.632 -0.475 -0.520 0.045 0.060 0.077
10.646 -0.470 -0.519 0.049 0.060 0.077
10.660 -0.478 -0.519 0.040 0.060 0.077
10.674 -0.476 -0.527 0.051 0.060 0.077
10.688 -0.483 -0.534 0.051 0.060 0.077
10.701 -0.482 -0.536 0.054 0.060 0.077
10.715 -0.486 -0.540 0.054 0.060 0.077
10.729 -0.482 -0.542 0.060 0.060 0.077
10.743 -0.494 -0.548 0.054 0.060 0.077
10.757 -0.488 -0.554 0.066 0.060 0.077
10.771 -0.493 -0.556 0.063 0.060 0.077
10.785 -0.492 -0.553 0.061 0.060 0.077
10.799 -0.493 -0.558 0.065 0.060 0.077
10.812 -0.495 -0.556 0.061 0.060 0.077
10.826 -0.498 -0.559 0.061 0.060 0.077
10.840 -0.503 -0.555 0.051 0.060 0.077
10.854 -0.497 -0.556 0.059 0.060 0.077
10.868 -0.509 -0.558 0.049 0.060 0.077
10.882 -0.500 -0.561 0.061 0.060 0.077
10.896 -0.511 -0.559 0.048 0.060 0.077
10.910 -0.508 -0.557 0.049 0.060 0.077
10.924 -0.510 -0.562 0.052 0.060 0.077
10.938 -0.513 -0.560 0.047 0.060 0.077
10.951 -0.514 -0.563 0.049 0.060 0.077
10.965 -0.520 -0.560 0.039 0.060 0.077
10.979 -0.517 -0.558 0.040 0.060 0.077
10.993 -0.517 -0.556 0.039 0.060 0.077
11.007 -0.517 -0.549 0.031 0.060 0.077
11.021 -0.524 -0.580 0.056 0.060 0.077
11.035 -0.524 -0.560 0.036 0.060 0.077
11.049 -0.526 -0.571 0.045 0.060 0.077
11.062 -0.534 -0.574 0.040 0.060 0.077
11.076 -0.527 -0.574 0.047 0.060 0.077
11.090 -0.536 -0.577 0.041 0.060 0.077
11.104 -0.534 -0.577 0.043 0.060 0.077
11.118 -0.537 -0.582 0.045 0.060 0.077
11.132 -0.535 -0.579 0.044 0.060 0.077
11.146 -0.534 -0.586 0.051 0.060 0.077
11.160 -0.536 -0.592 0.056 0.060 0.077
11.174 -0.539 -0.593 0.054 0.060 0.077
11.188 -0.542 -0.590 0.048 0.060 0.077
11.201 -0.534 -0.590 0.056 0.060 0.077
11.215 -0.546 -0.593 0.047 0.060 0.077
11.229 -0.544 -0.603 0.059 0.060 0.077
11.243 -0.547 -0.603 0.056 0.060 0.077
11.257 -0.544 -0.599 0.054 0.060 0.077
11.271 -0.552 -0.596 0.044 0.060 0.077
11.285 -0.552 -0.606 0.054 0.060 0.077
11.299 -0.549 -0.612 0.063 0.060 0.077
11.312 -0.555 -0.610 0.055 0.060 0.077
11.326 -0.556 -0.608 0.052 0.060 0.077
11.340 -0.562 -0.609 0.047 0.060 0.077
11.354 -0.560 -0.614 0.053 0.060 0.077
11.368 -0.557 -0.619 0.062 0.060 0.077
11.382 -0.569 -0.623 0.054 0.060 0.077
11.396 -0.561 -0.620 0.059 0.060 0.077
11.410 -0.573 -0.620 0.047 0.060 0.077
11.424 -0.568 -0.623 0.055 0.060 0.077
11.438 -0.576 -0.628 0.052 0.060 0.077
11.451 -0.576 -0.631 0.055 0.060 0.077
11.465 -0.580 -0.628 0.048 0.060 0.077
11.479 -0.583 -0.624 0.041 0.060 0.077
11.493 -0.588 -0.632 0.044 0.060 0.077
11.507 -0.584 -0.630 0.046 0.060 0.077
11.521 -0.586 -0.635 0.049 0.060 0.077
11.535 -0.590 -0.631 0.041 0.060 0.077
11.549 -0.591 -0.632 0.041 0.060 0.077
11.562 -0.597 -0.634 0.037 0.060 0.077
11.576 -0.594 -0.637 0.043 0.060 0.077
11.590 -0.604 -0.641 0.036 0.060 0.077
11.604 -0.600 -0.643 0.043 0.060 0.077
11.618 -0.609 -0.645 0.036 0.060 0.077
11.632 -0.607 -0.653 0.046 0.060 0.077
11.646 -0.611 -0.657 0.046 0.060 0.077
11.660 -0.614 -0.659 0.045 0.060 0.077
11.674 -0.615 -0.662 0.046 0.060 0.077
11.688 -0.619 -0.666 0.046 0.060 0.077
11.701 -0.619 -0.671 0.052 0.060 0.077
11.715 -0.625 -0.680 0.055 0.060 0.077
11.729 -0.625 -0.686 0.061 0.060 0.077
11.743 -0.621 -0.688 0.067 0.060 0.077
11.757 -0.628 -0.692 0.064 0.060 0.077
11.771 -0.624 -0.702 0.078 0.060 0.077
11.785 -0.627 -0.700 0.073 0.060 0.077
11.799 -0.629 -0.703 0.074 0.060 0.077
11.812 -0.625 -0.710 0.085 0.060 0.077
11.826 -0.631 -0.711 0.080 0.060 0.077
11.840 -0.630 -0.712 0.082 0.060 0.077
11.854 -0.633 -0.719 0.086 0.060 0.077
11.868 -0.636 -0.718 0.082 0.060 0.077
11.882 -0.629 -0.714 0.085 0.060 0.077
11.896 -0.638 -0.713 0.075 0.060 0.077
11.910 -0.636 -0.719 0.082 0.060 0.077
11.924 -0.640 -0.719 0.079 0.060 0.077
11.938 -0.639 -0.722 0.083 0.060 0.077
11.951 -0.639 -0.724 0.084 0.060 0.077
11.965 -0.641 -0.727 0.086 0.060 0.077
11.979 -0.638 -0.726 0.087 0.060 0.077
11.993 -0.636 -0.731 0.094 0.060 0.077
12.007 -0.629 -0.733 0.104 0.060 0.077
12.021 -0.630 -0.738 0.108 0.060 0.077
12.035 -0.627 -0.740 0.113 0.060 0.077
12.049 -0.622 -0.745 0.123 0.060 0.077
12.062 -0.621 -0.748 0.127 0.060 0.077
12.076 -0.612 -0.751 0.139 0.060 0.077
12.090 -0.617 -0.751 0.134 0.060 0.077
12.104 -0.610 -0.752 0.142 0.060 0.077
12.118 -0.609 -0.754 0.145 0.060 0.077
12.132 -0.605 -0.759 0.154 0.060 0.077
12.146 -0.600 -0.757 0.157 0.060 0.077
12.160 -0.599 -0.755 0.156 0.060 0.077
12.174 -0.596 -0.753 0.157 0.060 0.077
12.188 -0.585 -0.747 0.162 0.060 0.077
12.201 -0.583 -0.744 0.161 0.060 0.077
12.215 -0.578 -0.743 0.165 0.060 0.077
12.229 -0.576 -0.748 0.172 0.060 0.077
12.243 -0.559 -0.730 0.171 0.060 0.077
12.257 -0.559 -0.727 0.168 0.060 0.077
12.271 -0.554 -0.721 0.167 0.060 0.077
12.285 -0.544 -0.719 0.175 0.060 0.077
12.299 -0.539 -0.711 0.172 0.060 0.077
12.312 -0.528 -0.704 0.176 0.060 0.077
12.326 -0.522 -0.698 0.176 0.060 0.077
12.340 -0.514 -0.693 0.179 0.060 0.077
12.354 -0.510 -0.688 0.178 0.060 0.077
12.368 -0.501 -0.676 0.175 0.060 0.077
12.382 -0.496 -0.673 0.176 0.060 0.077
12.396 -0.489 -0.668 0.179 0.060 0.077
12.410 -0.480 -0.660 0.179 0.060 0.077
12.424 -0.484 -0.655 0.171 0.060 0.077
12.438 -0.471 -0.645 0.174 0.060 0.077
12.451 -0.461 -0.645 0.183 0.060 0.077
12.465 -0.458 -0.634 0.176 0.060 0.077
12.479 -0.452 -0.619 0.167 0.060 0.077
12.493 -0.441 -0.613 0.172 0.060 0.077
12.507 -0.438 -0.610 0.172 0.060 0.077
12.521 -0.429 -0.596 0.167 0.060 0.077
12.535 -0.423 -0.589 0.166 0.060 0.077
12.549 -0.412 -0.580 0.168 0.060 0.077
12.562 -0.404 -0.570 0.166 0.060 0.077
12.576 -0.399 -0.555 0.156 0.060 0.077
12.590 -0.385 -0.553 0.168 0.060 0.077
12.604 -0.384 -0.537 0.153 0.060 0.077
12.618 -0.373 -0.525 0.152 0.060 0.077
12.632 -0.361 -0.521 0.160 0.060 0.077
12.646 -0.355 -0.512 0.157 0.060 0.077
12.660 -0.336 -0.502 0.166 0.060 0.077
12.674 -0.331 -0.490 0.159 0.060 0.077
12.688 -0.325 -0.478 0.153 0.060 0.077
12.701 -0.311 -0.474 0.163 0.060 0.077
12.715 -0.310 -0.459 0.149 0.060 0.077
12.729 -0.294 -0.451 0.156 0.060 0.077
12.743 -0.279 -0.437 0.158 0.060 0.077
12.757 -0.282 -0.432 0.149 0.060 0.077
12.771 -0.258 -0.420 0.162 0.060 0.077
12.785 -0.259 -0.415 0.156 0.060 0.077
12.799 -0.252 -0.410 0.158 0.060 0.077
12.812 -0.233 -0.400 0.167 0.060 0.077
12.826 -0.231 -0.392 0.161 0.060 0.077
12.840 -0.224 -0.386 0.162 0.060 0.077
12.854 -0.207 -0.378 0.171 0.060 0.077
12.868 -0.212 -0.369 0.157 0.060 0.077
12.882 -0.198 -0.361 0.163 0.060 0.077
12.896 -0.176 -0.356 0.180 0.060 0.077
12.910 -0.182 -0.348 0.166 0.060 0.077
12.924 -0.168 -0.338 0.170 0.060 0.077
12.938 -0.151 -0.330 0.179 0.060 0.077
12.951 -0.160 -0.323 0.163 0.060 0.077
12.965 -0.141 -0.311 0.170 0.060 0.077
12.979 -0.119 -0.303 0.184 0.060 0.077
12.993 -0.125 -0.297 0.172 0.060 0.077
13.007 -0.117 -0.280 0.163 0.060 0.077
13.021 -0.100 -0.271 0.171 0.060 0.077
13.035 -0.097 -0.260 0.163 0.060 0.077
13.049 -0.088 -0.238 0.150 0.060 0.077
13.062 -0.071 -0.236 0.164 0.060 0.077
13.076 -0.059 -0.223 0.164 0.060 0.077
13.090 -0.062 -0.214 0.151 0.060 0.077
13.104 -0.048 -0.204 0.156 0.060 0.077
13.118 -0.028 -0.188 0.160 0.060 0.077
13.132 -0.028 -0.181 0.153 0.060 0.077
13.146 -0.020 -0.170 0.150 0.060 0.077
13.160 0.002 -0.155 0.157 0.060 0.077
13.174 0.008 -0.143 0.150 0.060 0.077
13.188 0.010 -0.127 0.137 0.060 0.077
13.201 0.021 -0.122 0.143 0.060 0.077
13.215 0.037 -0.104 0.140 0.060 0.077
13.229 0.052 -0.101 0.153 0.060 0.077
13.243 0.047 -0.085 0.132 0.060 0.077
13.257 0.056 -0.081 0.137 0.060 0.077
13.271 0.080 -0.068 0.147 0.060 0.077
13.285 0.082 -0.060 0.142 0.060 0.077
13.299 0.090 -0.045 0.135 0.060 0.077
13.312 0.100 -0.039 0.138 0.060 0.077
13.326 0.118 -0.027 0.145 0.060 0.077
13.340 0.131 -0.016 0.147 0.060 0.077
13.354 0.128 -0.009 0.137 0.060 0.077
13.368 0.138 -0.002 0.140 0.060 0.077
13.382 0.156 0.016 0.140 0.060 0.077
13.396 0.165 0.024 0.141 0.060 0.077
13.410 0.175 0.031 0.143 0.060 0.077
13.424 0.182 0.039 0.143 0.060 0.077
13.438 0.188 0.046 0.142 0.060 0.077
13.451 0.204 0.062 0.142 0.060 0.077
13.465 0.217 0.073 0.144 0.060 0.077
13.479 0.222 0.085 0.137 0.060 0.077
13.493 0.230 0.090 0.140 0.060 0.077
13.507 0.235 0.098 0.137 0.060 0.077
13.521 0.255 0.108 0.147 0.060 0.077
13.535 0.266 0.120 0.146 0.060 0.077
13.549 0.272 0.138 0.133 0.060 0.077
13.562 0.278 0.144 0.134 0.060 0.077
13.576 0.282 0.152 0.130 0.060 0.077
13.590 0.291 0.167 0.123 0.060 0.077
13.604 0.308 0.183 0.125 0.060 0.077
13.618 0.322 0.189 0.133 0.060 0.077
13.632 0.329 0.198 0.130 0.060 0.077
13.646 0.332 0.213 0.118 0.060 0.077
13.660 0.343 0.224 0.119 0.060 0.077
13.674 0.353 0.238 0.115 0.060 0.077
13.688 0.364 0.242 0.122 0.060 0.077
13.701 0.377 0.251 0.125 0.060 0.077
13.715 0.388 0.261 0.126 0.060 0.077
13.729 0.393 0.270 0.123 0.060 0.077
13.743 0.400 0.287 0.113 0.060 0.077
13.757 0.409 0.296 0.113 0.060 0.077
13.771 0.422 0.305 0.117 0.060 0.077
13.785 0.429 0.313 0.116 0.060 0.077
13.799 0.447 0.324 0.123 0.060 0.077
13.812 0.453 0.335 0.118 0.060 0.077
13.826 0.460 0.336 0.124 0.060 0.077
13.840 0.466 0.349 0.117 0.060 0.077
13.854 0.475 0.361 0.114 0.060 0.077
13.868 0.485 0.371 0.114 0.060 0.077
13.882 0.491 0.379 0.112 0.060 0.077
13.896 0.506 0.390 0.115 0.060 0.077
13.910 0.517 0.402 0.115 0.060 0.077
13.924 0.527 0.414 0.113 0.060 0.077
13.938 0.533 0.422 0.110 0.060 0.077
13.951 0.542 0.424 0.118 0.060 0.077
13.965 0.553 0.442 0.111 0.060 0.077
13.979 0.549 0.461 0.088 0.060 0.077
13.993 0.559 0.462 0.097 0.060 0.077
14.007 0.572 0.480 0.092 0.060 0.077
14.021 0.579 0.485 0.093 0.060 0.077
14.035 0.587 0.494 0.093 0.060 0.077
14.049 0.595 0.496 0.099 0.060 0.077
14.062 0.599 0.503 0.096 0.060 0.077
14.076 0.604 0.518 0.086 0.060 0.077
14.090 0.608 0.526 0.081 0.060 0.077
14.104 0.619 0.521 0.098 0.060 0.077
14.118 0.619 0.536 0.083 0.060 0.077
14.132 0.622 0.543 0.079 0.060 0.077
14.146 0.629 0.551 0.078 0.060 0.077
14.160 0.630 0.554 0.076 0.060 0.077
14.174 0.636 0.565 0.071 0.060 0.077
14.188 0.643 0.569 0.074 0.060 0.077
14.201 0.644 0.581 0.063 0.060 0.077
14.215 0.658 0.587 0.071 0.060 0.077
14.229 0.663 0.595 0.068 0.060 0.077
14.243 0.658 0.596 0.062 0.060 0.077
14.257 0.670 0.599 0.071 0.060 0.077
14.271 0.671 0.608 0.062 0.060 0.077
14.285 0.676 0.603 0.073 0.060 0.077
14.299 0.677 0.621 0.056 0.060 0.077
14.312 0.683 0.619 0.064 0.060 0.077
14.326 0.685 0.623 0.061 0.060 0.077
14.340 0.691 0.625 0.066 0.060 0.077
14.354 0.698 0.631 0.067 0.060 0.077
14.368 0.698 0.634 0.063 0.060 0.077
14.382 0.703 0.627 0.076 0.060 0.077
14.396 0.703 0.630 0.072 0.060 0.077
14.410 0.710 0.639 0.071 0.060 0.077
14.424 0.711 0.649 0.062 0.060 0.077
14.438 0.711 0.655 0.056 0.060 0.077
14.451 0.709 0.660 0.049 0.060 0.077
14.465 0.710 0.661 0.049 0.060 0.077
14.479 0.721 0.667 0.054 0.060 0.077
14.493 0.731 0.669 0.061 0.060 0.077
14.507 0.729 0.679 0.050 0.060 0.077
14.521 0.735 0.676 0.059 0.060 0.077
14.535 0.736 0.675 0.061 0.060 0.077
14.549 0.737 0.680 0.057 0.060 0.077
14.562 0.744 0.686 0.057 0.060 0.077
14.576 0.749 0.683 0.065 0.060 0.077
14.590 0.747 0.692 0.055 0.060 0.077
14.604 0.743 0.691 0.051 0.060 0.077
14.618 0.749 0.692 0.057 0.060 0.077
14.632 0.749 0.689 0.060 0.060 0.077
14.646 0.753 0.689 0.063 0.060 0.077
14.660 0.742 0.691 0.051 0.060 0.077
14.674 0.739 0.692 0.047 0.060 0.077
14.688 0.742 0.690 0.052 0.060 0.077
14.701 0.741 0.691 0.050 0.060 0.077
14.715 0.745 0.692 0.053 0.060 0.077
14.729 0.739 0.702 0.036 0.060 0.077
14.743 0.740 0.695 0.045 0.060 0.077
14.757 0.748 0.701 0.047 0.060 0.077
14.771 0.746 0.709 0.037 0.060 0.077
14.785 0.748 0.712 0.036 0.060 0.077
14.799 0.736 0.711 0.025 0.060 0.077
14.812 0.730 0.705 0.025 0.060 0.077
14.826 0.743 0.711 0.032 0.060 0.077
14.840 0.750 0.716 0.033 0.060 0.077
14.854 0.735 0.711 0.024 0.060 0.077
14.868 0.738 0.717 0.021 0.060 0.077
14.882 0.735 0.715 0.020 0.060 0.077
14.896 0.731 0.717 0.013 0.060 0.077
14.910 0.739 0.718 0.021 0.060 0.077
14.924 0.747 0.725 0.022 0.060 0.077
14.938 0.732 0.711 0.020 0.060 0.077
14.951 0.728 0.706 0.021 0.060 0.077
14.965 0.733 0.716 0.017 0.060 0.077
14.979 0.743 0.708 0.035 0.060 0.077
14.993 0.741 0.708 0.032 0.060 0.077
15.007 0.737 0.708 0.029 0.060 0.077
15.021 0.725 0.714 0.011 0.060 0.077
15.035 0.726 0.716 0.010 0.060 0.077
15.049 0.734 0.708 0.026 0.060 0.077
15.062 0.734 0.710 0.023 0.060 0.077
15.076 0.737 0.707 0.030 0.060 0.077
15.090 0.723 0.704 0.019 0.060 0.077
15.104 0.723 0.707 0.016 0.060 0.077
15.118 0.732 0.709 0.022 0.060 0.077
15.132 0.731 0.701 0.030 0.060 0.077
15.146 0.738 0.698 0.040 0.060 0.077
15.160 0.728 0.708 0.020 0.060 0.077
15.174 0.711 0.698 0.013 0.060 0.077
15.188 0.713 0.699 0.014 0.060 0.077
15.201 0.719 0.694 0.025 0.060 0.077
15.215 0.731 0.699 0.032 0.060 0.077
15.229 0.730 0.689 0.041 0.060 0.077
15.243 0.716 0.691 0.025 0.060 0.077
15.257 0.708 0.684 0.024 0.060 0.077
15.271 0.715 0.688 0.027 0.060 0.077
15.285 0.724 0.693 0.031 0.060 0.077
15.299 0.725 0.689 0.036 0.060 0.077
15.312 0.718 0.692 0.026 0.060 0.077
15.326 0.703 0.680 0.023 0.060 0.077
15.340 0.696 0.694 0.002 0.060 0.077
15.354 0.712 0.693 0.019 0.060 0.077
15.368 0.713 0.681 0.031 0.060 0.077
15.382 0.712 0.684 0.028 0.060 0.077
15.396 0.702 0.678 0.024 0.060 0.077
15.410 0.687 0.681 0.006 0.060 0.077
15.424 0.693 0.677 0.015 0.060 0.077
15.438 0.703 0.677 0.026 0.060 0.077
15.451 0.705 0.682 0.023 0.060 0.077
15.465 0.695 0.677 0.018 0.060 0.077
15.479 0.682 0.671 0.011 0.060 0.077
15.493 0.682 0.665 0.017 0.060 0.077
15.507 0.685 0.663 0.022 0.060 0.077
15.521 0.689 0.664 0.025 0.060 0.077
15.535 0.685 0.651 0.034 0.060 0.077
15.549 0.669 0.660 0.009 0.060 0.077
15.562 0.660 0.662 0.002 0.060 0.077
15.576 0.665 0.662 0.003 0.060 0.077
15.590 0.674 0.664 0.010 0.060 0.077
15.604 0.666 0.663 0.002 0.060 0.077
15.618 0.638 0.631 0.007 0.060 0.077
15.632 0.641 0.631 0.009 0.060 0.077
15.646 0.640 0.632 0.008 0.060 0.077
15.660 0.658 0.643 0.015 0.060 0.077
15.674 0.651 0.641 0.010 0.060 0.077
15.688 0.632 0.640 0.008 0.060 0.077
15.701 0.625 0.628 0.003 0.060 0.077
15.715 0.624 0.626 0.002 0.060 0.077
15.729 0.635 0.621 0.013 0.060 0.077
15.743 0.640 0.601 0.039 0.060 0.077
15.757 0.623 0.605 0.017 0.060 0.077
15.771 0.611 0.606 0.005 0.060 0.077
15.785 0.615 0.609 0.006 0.060 0.077
15.799 0.625 0.601 0.024 0.060 0.077
15.812 0.622 0.598 0.024 0.060 0.077
15.826 0.605 0.604 0.001 0.060 0.077
15.840 0.600 0.593 0.007 0.060 0.077
15.854 0.608 0.590 0.017 0.060 0.077
15.868 0.617 0.580 0.037 0.060 0.077
15.882 0.606 0.578 0.027 0.060 0.077
15.896 0.582 0.580 0.002 0.060 0.077
15.910 0.590 0.574 0.016 0.060 0.077
15.924 0.596 0.573 0.023 0.060 0.077
15.938 0.592 0.567 0.025 0.060 0.077
15.951 0.579 0.562 0.017 0.060 0.077
15.965 0.561 0.553 0.008 0.060 0.077
15.979 0.570 0.547 0.023 0.060 0.077
15.993 0.577 0.540 0.037 0.060 0.077
16.007 0.553 0.536 0.017 0.060 0.077
16.021 0.542 0.530 0.012 0.060 0.077
16.035 0.550 0.531 0.019 0.060 0.077
16.049 0.555 0.524 0.031 0.060 0.077
16.062 0.548 0.522 0.026 0.060 0.077
16.076 0.524 0.516 0.008 0.060 0.077
16.090 0.524 0.506 0.018 0.060 0.077
16.104 0.536 0.510 0.026 0.060 0.077
16.118 0.529 0.504 0.025 0.060 0.077
16.132 0.510 0.498 0.012 0.060 0.077
16.146 0.506 0.495 0.011 0.060 0.077
16.160 0.521 0.495 0.026 0.060 0.077
16.174 0.521 0.493 0.028 0.060 0.077
16.188 0.493 0.492 0.001 0.060 0.077
16.201 0.497 0.486 0.010 0.060 0.077
16.215 0.505 0.478 0.027 0.060 0.077
16.229 0.509 0.476 0.033 0.060 0.077
16.243 0.495 0.473 0.022 0.060 0.077
16.257 0.482 0.465 0.016 0.060 0.077
16.271 0.497 0.471 0.026 0.060 0.077
16.285 0.502 0.475 0.027 0.060 0.077
16.299 0.471 0.468 0.003 0.060 0.077
16.312 0.466 0.457 0.009 0.060 0.077
16.326 0.478 0.452 0.026 0.060 0.077
16.340 0.476 0.445 0.031 0.060 0.077
16.354 0.456 0.445 0.011 0.060 0.077
16.368 0.443 0.445 0.002 0.060 0.077
16.382 0.460 0.440 0.020 0.060 0.077
16.396 0.458 0.434 0.024 0.060 0.077
16.410 0.424 0.429 0.005 0.060 0.077
16.424 0.423 0.437 0.014 0.060 0.077
16.438 0.441 0.422 0.019 0.060 0.077
16.451 0.422 0.421 0.001 0.060 0.077
16.465 0.401 0.406 0.006 0.060 0.077
16.479 0.404 0.409 0.005 0.060 0.077
16.493 0.414 0.409 0.005 0.060 0.077
16.507 0.400 0.405 0.005 0.060 0.077
16.521 0.383 0.405 0.022 0.060 0.077
16.535 0.388 0.392 0.004 0.060 0.077
16.549 0.393 0.394 0.001 0.060 0.077
16.562 0.372 0.391 0.020 0.060 0.077
16.576 0.370 0.386 0.016 0.060 0.077
16.590 0.383 0.380 0.002 0.060 0.077
16.604 0.371 0.371 0.001 0.060 0.077
16.618 0.356 0.360 0.004 0.060 0.077
16.632 0.363 0.363 0.000 0.060 0.077
16.646 0.361 0.347 0.014 0.060 0.077
16.660 0.348 0.348 0.000 0.060 0.077
16.674 0.342 0.341 0.001 0.060 0.077
16.688 0.348 0.340 0.008 0.060 0.077
16.701 0.337 0.325 0.012 0.060 0.077
16.715 0.322 0.322 0.000 0.060 0.077
16.729 0.337 0.306 0.031 0.060 0.077
16.743 0.333 0.303 0.030 0.060 0.077
16.757 0.306 0.301 0.005 0.060 0.077
16.771 0.312 0.298 0.014 0.060 0.077
16.785 0.312 0.287 0.025 0.060 0.077
16.799 0.292 0.277 0.015 0.060 0.077
16.812 0.295 0.273 0.022 0.060 0.077
16.826 0.286 0.268 0.018 0.060 0.077
16.840 0.266 0.256 0.009 0.060 0.077
16.854 0.263 0.251 0.012 0.060 0.077
16.868 0.266 0.240 0.025 0.060 0.077
16.882 0.247 0.241 0.006 0.060 0.077
16.896 0.237 0.229 0.008 0.060 0.077
16.910 0.241 0.222 0.019 0.060 0.077
16.924 0.231 0.218 0.012 0.060 0.077
16.938 0.217 0.208 0.009 0.060 0.077
16.951 0.214 0.204 0.010 0.060 0.077
16.965 0.208 0.196 0.012 0.060 0.077
16.979 0.204 0.180 0.024 0.060 0.077
16.993 0.195 0.176 0.019 0.060 0.077
17.007 0.186 0.165 0.021 0.060 0.077
17.021 0.175 0.164 0.011 0.060 0.077
17.035 0.170 0.153 0.017 0.060 0.077
17.049 0.166 0.147 0.019 0.060 0.077
17.062 0.156 0.130 0.026 0.060 0.077
17.076 0.147 0.131 0.016 0.060 0.077
17.090 0.144 0.126 0.018 0.060 0.077
17.104 0.132 0.114 0.018 0.060 0.077
17.118 0.133 0.108 0.025 0.060 0.077
17.132 0.126 0.110 0.016 0.060 0.077
17.146 0.118 0.099 0.018 0.060 0.077
17.160 0.114 0.097 0.017 0.060 0.077
17.174 0.108 0.086 0.022 0.060 0.077
17.188 0.107 0.077 0.030 0.060 0.077
17.201 0.102 0.072 0.029 0.060 0.077
17.215 0.091 0.063 0.028 0.060 0.077
17.229 0.093 0.062 0.031 0.060 0.077
17.243 0.089 0.054 0.034 0.060 0.077
17.257 0.084 0.050 0.034 0.060 0.077
17.271 0.077 0.046 0.031 0.060 0.077
17.285 0.071 0.040 0.031 0.060 0.077
17.299 0.075 0.030 0.045 0.060 0.077
17.312 0.071 0.029 0.042 0.060 0.077
17.326 0.065 0.024 0.041 0.060 0.077
17.340 0.059 0.026 0.033 0.060 0.077
17.354 0.060 0.031 0.029 0.060 0.077
17.368 0.055 0.031 0.024 0.060 0.077
17.382 0.053 0.018 0.035 0.060 0.077
17.396 0.048 0.008 0.040 0.060 0.077
17.410 0.049 -0.011 0.060 0.060 0.077
17.424 0.046 -0.008 0.054 0.060 0.077
17.438 0.040 -0.003 0.043 0.060 0.077
17.451 0.042 -0.005 0.047 0.060 0.077
17.465 0.038 -0.015 0.053 0.060 0.077
17.479 0.035 -0.011 0.046 0.060 0.077
17.493 0.030 -0.023 0.053 0.060 0.077
17.507 0.029 -0.020 0.049 0.060 0.077
17.521 0.029 -0.025 0.054 0.060 0.077
17.535 0.026 -0.030 0.056 0.060 0.077
17.549 0.023 -0.025 0.048 0.060 0.077
17.562 0.030 -0.033 0.063 0.060 0.077
17.576 0.021 -0.033 0.054 0.060 0.077
17.590 0.022 -0.039 0.061 0.060 0.077
17.604 0.016 -0.056 0.072 0.060 0.077
17.618 0.019 -0.056 0.075 0.060 0.077
17.632 0.025 -0.055 0.080 0.060 0.077
17.646 0.021 -0.055 0.076 0.060 0.077
17.660 0.023 -0.058 0.081 0.060 0.077
17.674 0.020 -0.056 0.076 0.060 0.077
17.688 0.028 -0.056 0.084 0.060 0.077
17.701 0.029 -0.064 0.093 0.060 0.077
17.715 0.029 -0.062 0.091 0.060 0.077
17.729 0.033 -0.051 0.084 0.060 0.077
17.743 0.031 -0.067 0.098 0.060 0.077
17.757 0.036 -0.066 0.102 0.060 0.077
17.771 0.035 -0.057 0.092 0.060 0.077
17.785 0.039 -0.066 0.105 0.060 0.077
17.799 0.040 -0.059 0.099 0.060 0.077
17.812 0.041 -0.052 0.093 0.060 0.077
17.826 0.046 -0.068 0.114 0.060 0.077
17.840 0.052 -0.069 0.121 0.060 0.077
17.854 0.052 -0.061 0.113 0.060 0.077
17.868 0.060 -0.062 0.122 0.060 0.077
17.882 0.063 -0.070 0.133 0.060 0.077
17.896 0.067 -0.065 0.132 0.060 0.077
17.910 0.072 -0.067 0.138 0.060 0.077
17.924 0.073 -0.061 0.133 0.060 0.077
17.938 0.075 -0.063 0.137 0.060 0.077
17.951 0.083 -0.074 0.157 0.060 0.077
17.965 0.086 -0.062 0.148 0.060 0.077
17.979 0.087 -0.058 0.144 0.060 0.077
17.993 0.093 -0.051 0.144 0.060 0.077
18.007 0.098 -0.047 0.144 0.060 0.077
18.021 0.103 -0.049 0.152 0.060 0.077
18.035 0.104 -0.033 0.137 0.060 0.077
18.049 0.115 -0.023 0.138 0.060 0.077
18.062 0.120 -0.030 0.150 0.060 0.077
18.076 0.122 -0.010 0.132 0.060 0.077
18.090 0.132 0.001 0.131 0.060 0.077
18.104 0.133 -0.002 0.135 0.060 0.077
18.118 0.145 0.002 0.143 0.060 0.077
18.132 0.153 0.009 0.144 0.060 0.077
18.146 0.148 0.017 0.131 0.060 0.077
18.160 0.158 0.014 0.144 0.060 0.077
18.174 0.165 0.033 0.132 0.060 0.077
18.188 0.164 0.036 0.128 0.060 0.077
18.201 0.175 0.045 0.130 0.060 0.077
18.215 0.176 0.042 0.133 0.060 0.077
18.229 0.178 0.055 0.123 0.060 0.077
18.243 0.187 0.054 0.133 0.060 0.077
18.257 0.189 0.058 0.131 0.060 0.077
18.271 0.196 0.062 0.134 0.060 0.077
18.285 0.208 0.064 0.144 0.060 0.077
18.299 0.206 0.077 0.129 0.060 0.077
18.312 0.210 0.076 0.134 0.060 0.077
18.326 0.218 0.091 0.127 0.060 0.077
18.340 0.218 0.109 0.109 0.060 0.077
18.354 0.222 0.109 0.113 0.060 0.077
18.368 0.231 0.122 0.108 0.060 0.077
18.382 0.225 0.122 0.103 0.060 0.077
18.396 0.228 0.140 0.088 0.060 0.077
18.410 0.237 0.147 0.090 0.060 0.077
18.424 0.235 0.152 0.083 0.060 0.077
18.438 0.234 0.154 0.080 0.060 0.077
18.451 0.235 0.163 0.072 0.060 0.077
18.465 0.230 0.173 0.057 0.060 0.077
18.479 0.235 0.175 0.060 0.060 0.077
18.493 0.231 0.178 0.053 0.060 0.077
18.507 0.224 0.180 0.044 0.060 0.077
18.521 0.235 0.189 0.046 0.060 0.077
18.535 0.232 0.186 0.046 0.060 0.077
18.549 0.229 0.193 0.035 0.060 0.077
18.562 0.231 0.191 0.040 0.060 0.077
18.576 0.225 0.190 0.034 0.060 0.077
18.590 0.227 0.209 0.018 0.060 0.077
18.604 0.227 0.203 0.024 0.060 0.077
18.618 0.225 0.209 0.015 0.060 0.077
18.632 0.231 0.208 0.023 0.060 0.077
18.646 0.230 0.211 0.019 0.060 0.077
18.660 0.229 0.211 0.018 0.060 0.077
18.674 0.229 0.219 0.009 0.060 0.077
18.688 0.236 0.229 0.007 0.060 0.077
18.701 0.234 0.223 0.011 0.060 0.077
18.715 0.232 0.222 0.010 0.060 0.077
18.729 0.232 0.224 0.008 0.060 0.077
18.743 0.235 0.223 0.012 0.060 0.077
18.757 0.239 0.223 0.016 0.060 0.077
18.771 0.238 0.217 0.021 0.060 0.077
18.785 0.240 0.213 0.027 0.060 0.077
18.799 0.237 0.213 0.024 0.060 0.077
18.812 0.241 0.209 0.032 0.060 0.077
18.826 0.240 0.201 0.039 0.060 0.077
18.840 0.236 0.197 0.039 0.060 0.077
18.854 0.235 0.197 0.038 0.060 0.077
18.868 0.236 0.182 0.054 0.060 0.077
18.882 0.230 0.171 0.059 0.060 0.077
18.896 0.224 0.165 0.059 0.060 0.077
18.910 0.222 0.172 0.050 0.060 0.077
18.924 0.213 0.168 0.045 0.060 0.077
18.938 0.210 0.165 0.045 0.060 0.077
18.951 0.203 0.157 0.045 0.060 0.077
18.965 0.197 0.150 0.046 0.060 0.077
18.979 0.201 0.146 0.055 0.060 0.077
18.993 0.187 0.140 0.047 0.060 0.077
19.007 0.185 0.135 0.050 0.060 0.077
19.021 0.184 0.136 0.047 0.060 0.077
19.035 0.180 0.129 0.051 0.060 0.077
19.049 0.179 0.128 0.051 0.060 0.077
19.062 0.174 0.122 0.052 0.060 0.077
19.076 0.167 0.121 0.046 0.060 0.077
19.090 0.165 0.120 0.045 0.060 0.077
19.104 0.158 0.110 0.048 0.060 0.077
19.118 0.156 0.105 0.051 0.060 0.077
19.132 0.154 0.105 0.049 0.060 0.077
19.146 0.154 0.099 0.055 0.060 0.077
19.160 0.146 0.097 0.049 0.060 0.077
19.174 0.141 0.099 0.042 0.060 0.077
19.188 0.143 0.095 0.047 0.060 0.077
19.201 0.134 0.095 0.039 0.060 0.077
19.215 0.129 0.095 0.034 0.060 0.077
19.229 0.132 0.107 0.025 0.060 0.077
19.243 0.122 0.103 0.019 0.060 0.077
19.257 0.118 0.111 0.007 0.060 0.077
19.271 0.111 0.113 0.002 0.060 0.077
19.285 0.107 0.117 0.010 0.060 0.077
19.299 0.107 0.118 0.011 0.060 0.077
19.312 0.100 0.116 0.016 0.060 0.077
19.326 0.095 0.112 0.017 0.060 0.077
19.340 0.086 0.101 0.015 0.060 0.077
19.354 0.083 0.116 0.033 0.060 0.077
19.368 0.080 0.101 0.021 0.060 0.077
19.382 0.074 0.104 0.030 0.060 0.077
19.396 0.068 0.098 0.030 0.060 0.077
19.410 0.063 0.095 0.032 0.060 0.077
19.424 0.064 0.097 0.033 0.060 0.077
19.438 0.054 0.085 0.031 0.060 0.077
19.451 0.047 0.077 0.030 0.060 0.077
19.465 0.044 0.062 0.018 0.060 0.077
19.479 0.039 0.057 0.018 0.060 0.077
19.493 0.025 0.047 0.023 0.060 0.077
19.507 0.019 0.039 0.021 0.060 0.077
19.521 0.007 0.032 0.025 0.060 0.077
19.535 0.001 0.021 0.020 0.060 0.077
19.549 -0.008 0.011 0.019 0.060 0.077
19.562 -0.020 0.005 0.025 0.060 0.077
19.576 -0.025 -0.006 0.019 0.060 0.077
19.590 -0.034 -0.018 0.016 0.060 0.077
19.604 -0.046 -0.026 0.020 0.060 0.077
19.618 -0.055 -0.045 0.010 0.060 0.077
19.632 -0.063 -0.057 0.006 0.060 0.077
19.646 -0.071 -0.079 0.008 0.060 0.077
19.660 -0.080 -0.083 0.003 0.060 0.077
19.674 -0.093 -0.097 0.004 0.060 0.077
19.688 -0.099 -0.103 0.004 0.060 0.077
19.701 -0.106 -0.117 0.011 0.060 0.077
19.715 -0.119 -0.129 0.010 0.060 0.077
19.729 -0.130 -0.150 0.020 0.060 0.077
19.743 -0.141 -0.159 0.018 0.060 0.077
19.757 -0.157 -0.181 0.024 0.060 0.077
19.771 -0.170 -0.190 0.020 0.060 0.077
19.785 -0.179 -0.212 0.033 0.060 0.077
19.799 -0.193 -0.221 0.028 0.060 0.077
19.812 -0.206 -0.236 0.030 0.060 0.077
19.826 -0.211 -0.245 0.034 0.060 0.077
19.840 -0.222 -0.253 0.031 0.060 0.077
19.854 -0.227 -0.265 0.038 0.060 0.077
19.868 -0.233 -0.283 0.050 0.060 0.077
19.882 -0.239 -0.298 0.059 0.060 0.077
19.896 -0.249 -0.313 0.064 0.060 0.077
19.910 -0.248 -0.318 0.070 0.060 0.077
19.924 -0.256 -0.331 0.075 0.060 0.077
19.938 -0.261 -0.339 0.078 0.060 0.077
19.951 -0.268 -0.349 0.081 0.060 0.077
19.965 -0.273 -0.354 0.081 0.060 0.077
19.979 -0.281 -0.356 0.075 0.060 0.077
19.993 -0.282 -0.364 0.082 0.060 0.077
20.007 -0.289 -0.369 0.080 0.060 0.077
20.021 -0.287 -0.377 0.090 0.060 0.077
20.035 -0.296 -0.378 0.082 0.060 0.077
20.049 -0.291 -0.380 0.089 0.060 0.077
20.062 -0.294 -0.374 0.080 0.060 0.077
20.076 -0.290 -0.377 0.087 0.060 0.077
20.090 -0.290 -0.381 0.091 0.060 0.077
20.104 -0.291 -0.378 0.087 0.060 0.077
20.118 -0.288 -0.372 0.083 0.060 0.077
20.132 -0.287 -0.370 0.083 0.060 0.077
20.146 -0.282 -0.359 0.077 0.060 0.077
20.160 -0.273 -0.361 0.087 0.060 0.077
20.174 -0.279 -0.356 0.077 0.060 0.077
20.188 -0.272 -0.353 0.080 0.060 0.077
20.201 -0.281 -0.358 0.077 0.060 0.077
20.215 -0.275 -0.359 0.084 0.060 0.077
20.229 -0.271 -0.355 0.083 0.060 0.077
20.243 -0.272 -0.364 0.092 0.060 0.077
20.257 -0.273 -0.368 0.095 0.060 0.077
20.271 -0.276 -0.368 0.091 0.060 0.077
20.285 -0.273 -0.367 0.094 0.060 0.077
20.299 -0.281 -0.370 0.089 0.060 0.077
20.312 -0.278 -0.375 0.097 0.060 0.077
20.326 -0.282 -0.380 0.098 0.060 0.077
20.340 -0.278 -0.388 0.110 0.060 0.077
20.354 -0.288 -0.400 0.112 0.060 0.077
20.368 -0.286 -0.397 0.111 0.060 0.077
20.382 -0.286 -0.394 0.108 0.060 0.077
20.396 -0.285 -0.390 0.105 0.060 0.077
20.410 -0.288 -0.393 0.105 0.060 0.077
20.424 -0.285 -0.380 0.095 0.060 0.077
20.438 -0.283 -0.376 0.093 0.060 0.077
20.451 -0.284 -0.364 0.079 0.060 0.077
20.465 -0.277 -0.350 0.073 0.060 0.077
20.479 -0.277 -0.348 0.071 0.060 0.077
20.493 -0.279 -0.343 0.064 0.060 0.077
20.507 -0.273 -0.333 0.060 0.060 0.077
20.521 -0.277 -0.326 0.049 0.060 0.077
20.535 -0.274 -0.322 0.048 0.060 0.077
20.549 -0.284 -0.317 0.033 0.060 0.077
20.562 -0.282 -0.318 0.036 0.060 0.077
20.576 -0.293 -0.309 0.015 0.060 0.077
20.590 -0.293 -0.307 0.014 0.060 0.077
20.604 -0.298 -0.309 0.010 0.060 0.077
20.618 -0.295 -0.324 0.028 0.060 0.077
20.632 -0.302 -0.326 0.024 0.060 0.077
20.646 -0.299 -0.337 0.038 0.060 0.077
20.660 -0.304 -0.350 0.046 0.060 0.077
20.674 -0.302 -0.357 0.055 0.060 0.077
20.688 -0.305 -0.369 0.064 0.060 0.077
20.701 -0.308 -0.372 0.064 0.060 0.077
20.715 -0.311 -0.379 0.068 0.060 0.077
20.729 -0.311 -0.387 0.076 0.060 0.077
20.743 -0.315 -0.390 0.074 0.060 0.077
20.757 -0.317 -0.395 0.078 0.060 0.077
20.771 -0.322 -0.391 0.069 0.060 0.077
20.785 -0.321 -0.395 0.074 0.060 0.077
20.799 -0.327 -0.388 0.060 0.060 0.077
20.812 -0.323 -0.388 0.065 0.060 0.077
20.826 -0.327 -0.385 0.058 0.060 0.077
20.840 -0.322 -0.380 0.058 0.060 0.077
20.854 -0.331 -0.373 0.042 0.060 0.077
20.868 -0.326 -0.363 0.037 0.060 0.077
20.882 -0.327 -0.352 0.025 0.060 0.077
20.896 -0.323 -0.351 0.028 0.060 0.077
20.910 -0.329 -0.349 0.020 0.060 0.077
20.924 -0.327 -0.341 0.013 0.060 0.077
20.938 -0.334 -0.343 0.009 0.060 0.077
20.951 -0.334 -0.342 0.008 0.060 0.077
20.965 -0.340 -0.347 0.007 0.060 0.077
20.979 -0.340 -0.351 0.010 0.060 0.077
20.993 -0.349 -0.358 0.008 0.060 0.077
21.007 -0.356 -0.369 0.013 0.060 0.077
21.021 -0.359 -0.381 0.022 0.060 0.077
21.035 -0.367 -0.394 0.027 0.060 0.077
21.049 -0.366 -0.404 0.038 0.060 0.077
21.062 -0.369 -0.414 0.045 0.060 0.077
21.076 -0.372 -0.424 0.052 0.060 0.077
21.090 -0.370 -0.432 0.062 0.060 0.077
21.104 -0.359 -0.437 0.078 0.060 0.077
21.118 -0.355 -0.454 0.098 0.060 0.077
21.132 -0.349 -0.459 0.110 0.060 0.077
21.146 -0.352 -0.469 0.117 0.060 0.077
21.160 -0.349 -0.471 0.122 0.060 0.077
21.174 -0.353 -0.472 0.119 0.060 0.077
21.188 -0.343 -0.470 0.127 0.060 0.077
21.201 -0.351 -0.471 0.120 0.060 0.077
21.215 -0.342 -0.463 0.121 0.060 0.077
21.229 -0.345 -0.459 0.114 0.060 0.077
21.243 -0.344 -0.456 0.112 0.060 0.077
21.257 -0.342 -0.457 0.115 0.060 0.077
21.271 -0.334 -0.452 0.118 0.060 0.077
21.285 -0.337 -0.446 0.108 0.060 0.077
21.299 -0.333 -0.441 0.107 0.060 0.077
21.312 -0.328 -0.440 0.112 0.060 0.077
21.326 -0.330 -0.431 0.101 0.060 0.077
21.340 -0.326 -0.430 0.103 0.060 0.077
21.354 -0.327 -0.428 0.101 0.060 0.077
21.368 -0.324 -0.421 0.097 0.060 0.077
21.382 -0.325 -0.414 0.089 0.060 0.077
21.396 -0.317 -0.418 0.101 0.060 0.077
21.410 -0.320 -0.423 0.103 0.060 0.077
21.424 -0.315 -0.425 0.110 0.060 0.077
21.438 -0.311 -0.431 0.120 0.060 0.077
21.451 -0.312 -0.437 0.125 0.060 0.077
21.465 -0.309 -0.435 0.126 0.060 0.077
21.479 -0.307 -0.435 0.128 0.060 0.077
21.493 -0.306 -0.440 0.134 0.060 0.077
21.507 -0.309 -0.451 0.142 0.060 0.077
21.521 -0.310 -0.441 0.130 0.060 0.077
21.535 -0.311 -0.443 0.132 0.060 0.077
21.549 -0.308 -0.442 0.134 0.060 0.077
21.562 -0.308 -0.431 0.122 0.060 0.077
21.576 -0.309 -0.428 0.118 0.060 0.077
21.590 -0.310 -0.430 0.120 0.060 0.077
21.604 -0.313 -0.426 0.113 0.060 0.077
21.618 -0.317 -0.417 0.100 0.060 0.077
21.632 -0.306 -0.408 0.102 0.060 0.077
21.646 -0.309 -0.405 0.096 0.060 0.077
21.660 -0.314 -0.397 0.083 0.060 0.077
21.674 -0.315 -0.388 0.073 0.060 0.077
21.688 -0.317 -0.378 0.061 0.060 0.077
21.701 -0.316 -0.369 0.053 0.060 0.077
21.715 -0.319 -0.357 0.038 0.060 0.077
21.729 -0.318 -0.349 0.030 0.060 0.077
21.743 -0.330 -0.348 0.018 0.060 0.077
21.757 -0.338 -0.345 0.007 0.060 0.077
21.771 -0.349 -0.342 0.007 0.060 0.077
21.785 -0.345 -0.338 0.008 0.060 0.077
21.799 -0.348 -0.332 0.016 0.060 0.077
21.812 -0.343 -0.330 0.013 0.060 0.077
21.826 -0.349 -0.322 0.027 0.060 0.077
21.840 -0.348 -0.329 0.019 0.060 0.077
21.854 -0.356 -0.330 0.026 0.060 0.077
21.868 -0.352 -0.334 0.018 0.060 0.077
21.882 -0.356 -0.338 0.019 0.060 0.077
21.896 -0.356 -0.342 0.014 0.060 0.077
21.910 -0.361 -0.344 0.017 0.060 0.077
21.924 -0.365 -0.351 0.014 0.060 0.077
21.938 -0.369 -0.349 0.020 0.060 0.077
21.951 -0.368 -0.349 0.019 0.060 0.077
21.965 -0.368 -0.348 0.020 0.060 0.077
21.979 -0.376 -0.354 0.022 0.060 0.077
21.993 -0.382 -0.360 0.022 0.060 0.077
22.007 -0.386 -0.370 0.016 0.060 0.077
22.021 -0.385 -0.378 0.007 0.060 0.077
22.035 -0.395 -0.387 0.008 0.060 0.077
22.049 -0.399 -0.390 0.009 0.060 0.077
22.062 -0.414 -0.393 0.021 0.060 0.077
22.076 -0.414 -0.405 0.009 0.060 0.077
22.090 -0.424 -0.418 0.006 0.060 0.077
22.104 -0.423 -0.430 0.007 0.060 0.077
22.118 -0.436 -0.438 0.001 0.060 0.077
22.132 -0.437 -0.451 0.014 0.060 0.077
22.146 -0.449 -0.462 0.013 0.060 0.077
22.160 -0.451 -0.486 0.035 0.060 0.077
22.174 -0.467 -0.495 0.028 0.060 0.077
22.188 -0.472 -0.509 0.037 0.060 0.077
22.201 -0.486 -0.519 0.033 0.060 0.077
22.215 -0.491 -0.540 0.049 0.060 0.077
22.229 -0.501 -0.556 0.055 0.060 0.077
22.243 -0.512 -0.569 0.057 0.060 0.077
22.257 -0.523 -0.577 0.053 0.060 0.077
22.271 -0.536 -0.591 0.055 0.060 0.077
22.285 -0.549 -0.605 0.056 0.060 0.077
22.299 -0.560 -0.619 0.059 0.060 0.077
22.312 -0.574 -0.631 0.057 0.060 0.077
22.326 -0.584 -0.640 0.056 0.060 0.077
22.340 -0.587 -0.641 0.054 0.060 0.077
22.354 -0.592 -0.653 0.060 0.060 0.077
22.368 -0.598 -0.664 0.066 0.060 0.077
22.382 -0.598 -0.673 0.075 0.060 0.077
22.396 -0.600 -0.677 0.077 0.060 0.077
22.410 -0.602 -0.677 0.075 0.060 0.077
22.424 -0.603 -0.682 0.079 0.060 0.077
22.438 -0.607 -0.683 0.076 0.060 0.077
22.451 -0.602 -0.685 0.083 0.060 0.077
22.465 -0.605 -0.686 0.081 0.060 0.077
22.479 -0.602 -0.681 0.079 0.060 0.077
22.493 -0.610 -0.686 0.076 0.060 0.077
22.507 -0.600 -0.686 0.085 0.060 0.077
22.521 -0.601 -0.687 0.086 0.060 0.077
22.535 -0.594 -0.687 0.093 0.060 0.077
22.549 -0.599 -0.682 0.082 0.060 0.077
22.562 -0.598 -0.683 0.085 0.060 0.077
22.576 -0.588 -0.692 0.104 0.060 0.077
22.590 -0.589 -0.692 0.103 0.060 0.077
22.604 -0.584 -0.694 0.110 0.060 0.077
22.618 -0.586 -0.706 0.120 0.060 0.077
22.632 -0.581 -0.697 0.116 0.060 0.077
22.646 -0.573 -0.700 0.127 0.060 0.077
22.660 -0.577 -0.705 0.128 0.060 0.077
22.674 -0.566 -0.707 0.141 0.060 0.077
22.688 -0.566 -0.713 0.147 0.060 0.077
22.701 -0.562 -0.707 0.144 0.060 0.077
22.715 -0.559 -0.714 0.155 0.060 0.077
22.729 -0.553 -0.717 0.163 0.060 0.077
22.743 -0.540 -0.717 0.177 0.060 0.077
22.757 -0.549 -0.714 0.165 0.060 0.077
22.771 -0.543 -0.715 0.172 0.060 0.077
22.785 -0.536 -0.714 0.178 0.060 0.077
22.799 -0.540 -0.709 0.169 0.060 0.077
22.812 -0.529 -0.710 0.180 0.060 0.077
22.826 -0.527 -0.702 0.175 0.060 0.077
22.840 -0.516 -0.698 0.181 0.060 0.077
22.854 -0.515 -0.687 0.172 0.060 0.077
22.868 -0.509 -0.683 0.174 0.060 0.077
22.882 -0.500 -0.686 0.186 0.060 0.077
22.896 -0.497 -0.679 0.181 0.060 0.077
22.910 -0.490 -0.672 0.181 0.060 0.077
22.924 -0.483 -0.659 0.176 0.060 0.077
22.938 -0.476 -0.651 0.175 0.060 0.077
22.951 -0.469 -0.644 0.174 0.060 0.077
22.965 -0.464 -0.634 0.170 0.060 0.077
22.979 -0.457 -0.622 0.165 0.060 0.077
22.993 -0.447 -0.614 0.166 0.060 0.077
23.007 -0.444 -0.603 0.159 0.060 0.077
23.021 -0.434 -0.597 0.163 0.060 0.077
23.035 -0.438 -0.588 0.150 0.060 0.077
23.049 -0.429 -0.573 0.144 0.060 0.077
23.062 -0.424 -0.573 0.149 0.060 0.077
23.076 -0.412 -0.561 0.149 0.060 0.077
23.090 -0.408 -0.549 0.140 0.060 0.077
23.104 -0.402 -0.545 0.143 0.060 0.077
23.118 -0.397 -0.538 0.140 0.060 0.077
23.132 -0.392 -0.533 0.141 0.060 0.077
23.146 -0.377 -0.523 0.146 0.060 0.077
23.160 -0.371 -0.510 0.139 0.060 0.077
23.174 -0.368 -0.499 0.131 0.060 0.077
23.188 -0.364 -0.493 0.128 0.060 0.077
23.201 -0.357 -0.494 0.137 0.060 0.077
23.215 -0.345 -0.489 0.144 0.060 0.077
23.229 -0.338 -0.476 0.138 0.060 0.077
23.243 -0.327 -0.468 0.141 0.060 0.077
23.257 -0.326 -0.457 0.131 0.060 0.077
23.271 -0.317 -0.452 0.134 0.060 0.077
23.285 -0.308 -0.442 0.134 0.060 0.077
23.299 -0.301 -0.431 0.130 0.060 0.077
23.312 -0.285 -0.427 0.142 0.060 0.077
23.326 -0.278 -0.421 0.143 0.060 0.077
23.340 -0.277 -0.412 0.135 0.060 0.077
23.354 -0.260 -0.405 0.145 0.060 0.077
23.368 -0.257 -0.396 0.139 0.060 0.077
23.382 -0.252 -0.394 0.142 0.060 0.077
23.396 -0.233 -0.389 0.156 0.060 0.077
23.410 -0.229 -0.386 0.157 0.060 0.077
23.424 -0.218 -0.377 0.158 0.060 0.077
23.438 -0.202 -0.370 0.167 0.060 0.077
23.451 -0.207 -0.366 0.159 0.060 0.077
23.465 -0.194 -0.364 0.170 0.060 0.077
23.479 -0.172 -0.357 0.185 0.060 0.077
23.493 -0.179 -0.341 0.161 0.060 0.077
23.507 -0.167 -0.332 0.165 0.060 0.077
23.521 -0.144 -0.333 0.188 0.060 0.077
23.535 -0.150 -0.326 0.176 0.060 0.077
23.549 -0.140 -0.319 0.179 0.060 0.077
23.562 -0.119 -0.309 0.190 0.060 0.077
23.576 -0.112 -0.293 0.181 0.060 0.077
23.590 -0.113 -0.281 0.168 0.060 0.077
23.604 -0.089 -0.277 0.187 0.060 0.077
23.618 -0.079 -0.268 0.189 0.060 0.077
23.632 -0.077 -0.248 0.170 0.060 0.077
23.646 -0.067 -0.233 0.166 0.060 0.077
23.660 -0.047 -0.226 0.179 0.060 0.077
23.674 -0.038 -0.221 0.183 0.060 0.077
23.688 -0.039 -0.207 0.168 0.060 0.077
23.701 -0.014 -0.196 0.182 0.060 0.077
23.715 0.000 -0.177 0.177 0.060 0.077
23.729 0.001 -0.165 0.166 0.060 0.077
23.743 0.015 -0.156 0.170 0.060 0.077
23.757 0.035 -0.145 0.179 0.060 0.077
23.771 0.050 -0.132 0.182 0.060 0.077
23.785 0.047 -0.118 0.165 0.060 0.077
23.799 0.061 -0.108 0.168 0.060 0.077
23.812 0.084 -0.098 0.182 0.060 0.077
23.826 0.098 -0.088 0.185 0.060 0.077
23.840 0.101 -0.075 0.176 0.060 0.077
23.854 0.107 -0.062 0.169 0.060 0.077
23.868 0.127 -0.045 0.172 0.060 0.077
23.882 0.148 -0.043 0.190 0.060 0.077
23.896 0.151 -0.030 0.181 0.060 0.077
23.910 0.154 -0.015 0.169 0.060 0.077
23.924 0.162 -0.004 0.166 0.060 0.077
23.938 0.187 0.001 0.186 0.060 0.077
23.951 0.202 0.013 0.189 0.060 0.077
23.965 0.204 0.030 0.174 0.060 0.077
23.979 0.210 0.042 0.168 0.060 0.077
23.993 0.218 0.060 0.157 0.060 0.077
24.007 0.240 0.069 0.170 0.060 0.077
24.021 0.254 0.085 0.169 0.060 0.077
24.035 0.261 0.108 0.153 0.060 0.077
24.049 0.268 0.119 0.149 0.060 0.077
24.062 0.272 0.137 0.135 0.060 0.077
24.076 0.287 0.151 0.136 0.060 0.077
24.090 0.302 0.170 0.132 0.060 0.077
24.104 0.319 0.177 0.142 0.060 0.077
24.118 0.326 0.196 0.129 0.060 0.077
24.132 0.333 0.208 0.125 0.060 0.077
24.146 0.339 0.225 0.114 0.060 0.077
24.160 0.353 0.233 0.120 0.060 0.077
24.174 0.369 0.241 0.128 0.060 0.077
24.188 0.382 0.248 0.134 0.060 0.077
24.201 0.392 0.258 0.133 0.060 0.077
24.215 0.399 0.276 0.123 0.060 0.077
24.229 0.408 0.285 0.122 0.060 0.077
24.243 0.418 0.291 0.126 0.060 0.077
24.257 0.424 0.305 0.119 0.060 0.077
24.271 0.436 0.306 0.130 0.060 0.077
24.285 0.446 0.320 0.126 0.060 0.077
24.299 0.456 0.332 0.124 0.060 0.077
24.312 0.470 0.339 0.131 0.060 0.077
24.326 0.482 0.347 0.135 0.060 0.077
24.340 0.492 0.357 0.135 0.060 0.077
24.354 0.498 0.364 0.134 0.060 0.077
24.368 0.503 0.375 0.128 0.060 0.077
24.382 0.513 0.383 0.129 0.060 0.077
24.396 0.514 0.394 0.120 0.060 0.077
24.410 0.525 0.404 0.120 0.060 0.077
24.424 0.535 0.407 0.128 0.060 0.077
24.438 0.544 0.416 0.128 0.060 0.077
24.451 0.552 0.419 0.133 0.060 0.077
24.465 0.566 0.429 0.137 0.060 0.077
24.479 0.574 0.439 0.134 0.060 0.077
24.493 0.578 0.443 0.135 0.060 0.077
24.507 0.583 0.454 0.129 0.060 0.077
24.521 0.585 0.461 0.124 0.060 0.077
24.535 0.596 0.469 0.127 0.060 0.077
24.549 0.597 0.474 0.122 0.060 0.077
24.562 0.603 0.478 0.124 0.060 0.077
24.576 0.610 0.481 0.129 0.060 0.077
24.590 0.613 0.497 0.115 0.060 0.077
24.604 0.621 0.494 0.127 0.060 0.077
24.618 0.631 0.484 0.147 0.060 0.077
24.632 0.633 0.491 0.142 0.060 0.077
24.646 0.641 0.496 0.145 0.060 0.077
24.660 0.643 0.499 0.144 0.060 0.077
24.674 0.653 0.510 0.143 0.060 0.077
24.688 0.659 0.533 0.126 0.060 0.077
24.701 0.667 0.532 0.135 0.060 0.077
24.715 0.672 0.544 0.128 0.060 0.077
24.729 0.678 0.543 0.134 0.060 0.077
24.743 0.685 0.561 0.124 0.060 0.077
24.757 0.696 0.570 0.126 0.060 0.077
24.771 0.702 0.584 0.118 0.060 0.077
24.785 0.709 0.584 0.124 0.060 0.077
24.799 0.716 0.612 0.104 0.060 0.077
24.812 0.723 0.613 0.110 0.060 0.077
24.826 0.728 0.608 0.120 0.060 0.077
24.840 0.728 0.625 0.103 0.060 0.077
24.854 0.743 0.620 0.122 0.060 0.077
24.868 0.743 0.631 0.112 0.060 0.077
24.882 0.749 0.631 0.118 0.060 0.077
24.896 0.757 0.634 0.122 0.060 0.077
24.910 0.757 0.642 0.114 0.060 0.077
24.924 0.755 0.651 0.104 0.060 0.077
24.938 0.761 0.660 0.101 0.060 0.077
24.951 0.771 0.669 0.102 0.060 0.077
24.965 0.768 0.674 0.094 0.060 0.077
24.979 0.783 0.665 0.118 0.060 0.077
24.993 0.780 0.681 0.099 0.060 0.077
25.007 0.785 0.680 0.105 0.060 0.077
25.021 0.793 0.685 0.108 0.060 0.077
25.035 0.792 0.701 0.090 0.060 0.077
25.049 0.789 0.702 0.087 0.060 0.077
25.062 0.795 0.702 0.093 0.060 0.077
25.076 0.801 0.710 0.091 0.060 0.077
25.090 0.800 0.715 0.085 0.060 0.077
25.104 0.808 0.714 0.094 0.060 0.077
25.118 0.816 0.715 0.101 0.060 0.077
25.132 0.810 0.720 0.090 0.060 0.077
25.146 0.816 0.726 0.090 0.060 0.077
25.160 0.819 0.739 0.080 0.060 0.077
25.174 0.827 0.746 0.081 0.060 0.077
25.188 0.830 0.733 0.097 0.060 0.077
25.201 0.832 0.745 0.086 0.060 0.077
25.215 0.835 0.743 0.092 0.060 0.077
25.229 0.839 0.749 0.090 0.060 0.077
25.243 0.840 0.764 0.076 0.060 0.077
25.257 0.841 0.769 0.072 0.060 0.077
25.271 0.848 0.781 0.067 0.060 0.077
25.285 0.843 0.780 0.063 0.060 0.077
25.299 0.850 0.782 0.068 0.060 0.077
25.312 0.848 0.785 0.062 0.060 0.077
25.326 0.850 0.790 0.060 0.060 0.077
25.340 0.855 0.792 0.063 0.060 0.077
25.354 0.856 0.799 0.056 0.060 0.077
25.368 0.860 0.806 0.053 0.060 0.077
25.382 0.857 0.822 0.035 0.060 0.077
25.396 0.862 0.820 0.042 0.060 0.077
25.410 0.867 0.820 0.047 0.060 0.077
25.424 0.870 0.815 0.055 0.060 0.077
25.438 0.863 0.812 0.051 0.060 0.077
25.451 0.872 0.818 0.054 0.060 0.077
25.465 0.868 0.822 0.046 0.060 0.077
25.479 0.860 0.821 0.039 0.060 0.077
25.493 0.870 0.817 0.053 0.060 0.077
25.507 0.869 0.823 0.045 0.060 0.077
25.521 0.861 0.825 0.036 0.060 0.077
25.535 0.865 0.820 0.045 0.060 0.077
25.549 0.859 0.817 0.041 0.060 0.077
25.562 0.863 0.810 0.053 0.060 0.077
25.576 0.862 0.800 0.062 0.060 0.077
25.590 0.864 0.804 0.060 0.060 0.077
25.604 0.861 0.807 0.053 0.060 0.077
25.618 0.853 0.807 0.046 0.060 0.077
25.632 0.853 0.805 0.048 0.060 0.077
25.646 0.862 0.802 0.060 0.060 0.077
25.660 0.856 0.797 0.058 0.060 0.077
25.674 0.857 0.796 0.060 0.060 0.077
25.688 0.855 0.795 0.060 0.060 0.077
25.701 0.847 0.793 0.054 0.060 0.077
25.715 0.845 0.778 0.067 0.060 0.077
25.729 0.844 0.781 0.063 0.060 0.077
25.743 0.843 0.786 0.057 0.060 0.077
25.757 0.842 0.780 0.062 0.060 0.077
25.771 0.833 0.778 0.055 0.060 0.077
25.785 0.827 0.787 0.039 0.060 0.077
25.799 0.822 0.776 0.046 0.060 0.077
25.812 0.822 0.764 0.058 0.060 0.077
25.826 0.820 0.763 0.057 0.060 0.077
25.840 0.819 0.769 0.050 0.060 0.077
25.854 0.806 0.761 0.045 0.060 0.077
25.868 0.810 0.770 0.039 0.060 0.077
25.882 0.806 0.767 0.039 0.060 0.077
25.896 0.808 0.776 0.032 0.060 0.077
25.910 0.815 0.763 0.052 0.060 0.077
25.924 0.800 0.768 0.032 0.060 0.077
25.938 0.795 0.762 0.033 0.060 0.077
25.951 0.796 0.774 0.022 0.060 0.077
25.965 0.801 0.772 0.029 0.060 0.077
25.979 0.806 0.771 0.035 0.060 0.077
25.993 0.811 0.778 0.033 0.060 0.077
26.007 0.802 0.781 0.021 0.060 0.077
26.021 0.789 0.781 0.008 0.060 0.077
26.035 0.787 0.774 0.013 0.060 0.077
26.049 0.792 0.764 0.028 0.060 0.077
26.062 0.799 0.779 0.020 0.060 0.077
26.076 0.804 0.765 0.039 0.060 0.077
26.090 0.799 0.770 0.029 0.060 0.077
26.104 0.788 0.763 0.025 0.060 0.077
26.118 0.779 0.764 0.015 0.060 0.077
26.132 0.783 0.775 0.008 0.060 0.077
26.146 0.787 0.755 0.032 0.060 0.077
26.160 0.789 0.757 0.032 0.060 0.077
26.174 0.789 0.754 0.035 0.060 0.077
26.188 0.760 0.743 0.017 0.060 0.077
26.201 0.756 0.744 0.012 0.060 0.077
26.215 0.762 0.739 0.023 0.060 0.077
26.229 0.766 0.725 0.041 0.060 0.077
26.243 0.770 0.730 0.039 0.060 0.077
26.257 0.752 0.722 0.030 0.060 0.077
26.271 0.740 0.711 0.029 0.060 0.077
26.285 0.736 0.711 0.025 0.060 0.077
26.299 0.734 0.692 0.041 0.060 0.077
26.312 0.746 0.695 0.051 0.060 0.077
26.326 0.741 0.693 0.048 0.060 0.077
26.340 0.730 0.688 0.042 0.060 0.077
26.354 0.713 0.683 0.030 0.060 0.077
26.368 0.717 0.680 0.037 0.060 0.077
26.382 0.721 0.674 0.046 0.060 0.077
26.396 0.718 0.672 0.046 0.060 0.077
26.410 0.710 0.666 0.044 0.060 0.077
26.424 0.688 0.663 0.025 0.060 0.077
26.438 0.690 0.666 0.024 0.060 0.077
26.451 0.704 0.651 0.053 0.060 0.077
26.465 0.699 0.647 0.052 0.060 0.077
26.479 0.699 0.640 0.059 0.060 0.077
26.493 0.678 0.636 0.042 0.060 0.077
26.507 0.662 0.631 0.031 0.060 0.077
26.521 0.679 0.631 0.048 0.060 0.077
26.535 0.678 0.623 0.055 0.060 0.077
26.549 0.671 0.626 0.045 0.060 0.077
26.562 0.657 0.626 0.031 0.060 0.077
26.576 0.642 0.623 0.019 0.060 0.077
26.590 0.648 0.609 0.039 0.060 0.077
26.604 0.653 0.612 0.041 0.060 0.077
26.618 0.645 0.618 0.027 0.060 0.077
26.632 0.632 0.609 0.023 0.060 0.077
26.646 0.617 0.608 0.009 0.060 0.077
26.660 0.629 0.605 0.024 0.060 0.077
26.674 0.629 0.611 0.018 0.060 0.077
26.688 0.624 0.613 0.010 0.060 0.077
26.701 0.605 0.606 0.001 0.060 0.077
26.715 0.602 0.602 0.000 0.060 0.077
26.729 0.614 0.600 0.014 0.060 0.077
26.743 0.604 0.594 0.010 0.060 0.077
26.757 0.591 0.594 0.003 0.060 0.077
26.771 0.582 0.598 0.016 0.060 0.077
26.785 0.577 0.585 0.008 0.060 0.077
26.799 0.593 0.583 0.010 0.060 0.077
26.812 0.590 0.581 0.009 0.060 0.077
26.826 0.562 0.582 0.020 0.060 0.077
26.840 0.560 0.576 0.016 0.060 0.077
26.854 0.564 0.570 0.006 0.060 0.077
26.868 0.571 0.569 0.002 0.060 0.077
26.882 0.557 0.566 0.009 0.060 0.077
26.896 0.537 0.557 0.020 0.060 0.077
26.910 0.540 0.550 0.011 0.060 0.077
26.924 0.544 0.542 0.002 0.060 0.077
26.938 0.537 0.543 0.006 0.060 0.077
26.951 0.521 0.521 0.001 0.060 0.077
26.965 0.513 0.518 0.005 0.060 0.077
26.979 0.526 0.507 0.019 0.060 0.077
26.993 0.517 0.505 0.012 0.060 0.077
27.007 0.486 0.494 0.008 0.060 0.077
27.021 0.490 0.486 0.004 0.060 0.077
27.035 0.496 0.471 0.025 0.060 0.077
27.049 0.482 0.467 0.014 0.060 0.077
27.062 0.462 0.456 0.006 0.060 0.077
27.076 0.452 0.447 0.005 0.060 0.077
27.090 0.460 0.442 0.018 0.060 0.077
27.104 0.446 0.433 0.013 0.060 0.077
27.118 0.422 0.423 0.001 0.060 0.077
27.132 0.428 0.421 0.007 0.060 0.077
27.146 0.429 0.410 0.019 0.060 0.077
27.160 0.408 0.402 0.005 0.060 0.077
27.174 0.398 0.393 0.005 0.060 0.077
27.188 0.397 0.391 0.006 0.060 0.077
27.201 0.389 0.382 0.007 0.060 0.077
27.215 0.379 0.376 0.003 0.060 0.077
27.229 0.373 0.365 0.008 0.060 0.077
27.243 0.370 0.355 0.015 0.060 0.077
27.257 0.359 0.350 0.008 0.060 0.077
27.271 0.345 0.339 0.006 0.060 0.077
27.285 0.341 0.333 0.008 0.060 0.077
27.299 0.343 0.324 0.019 0.060 0.077
27.312 0.327 0.313 0.014 0.060 0.077
27.326 0.314 0.307 0.007 0.060 0.077
27.340 0.318 0.299 0.018 0.060 0.077
27.354 0.311 0.291 0.020 0.060 0.077
27.368 0.303 0.284 0.019 0.060 0.077
27.382 0.301 0.278 0.023 0.060 0.077
27.396 0.296 0.272 0.024 0.060 0.077
27.410 0.292 0.265 0.026 0.060 0.077
27.424 0.285 0.255 0.030 0.060 0.077
27.438 0.285 0.251 0.034 0.060 0.077
27.451 0.278 0.247 0.031 0.060 0.077
27.465 0.271 0.243 0.028 0.060 0.077
27.479 0.268 0.234 0.033 0.060 0.077
27.493 0.267 0.227 0.040 0.060 0.077
27.507 0.260 0.218 0.042 0.060 0.077
27.521 0.252 0.216 0.036 0.060 0.077
27.535 0.251 0.216 0.035 0.060 0.077
27.549 0.245 0.203 0.041 0.060 0.077
27.562 0.239 0.195 0.044 0.060 0.077
27.576 0.230 0.194 0.036 0.060 0.077
27.590 0.227 0.186 0.041 0.060 0.077
27.604 0.223 0.184 0.039 0.060 0.077
27.618 0.215 0.181 0.034 0.060 0.077
27.632 0.210 0.175 0.035 0.060 0.077
27.646 0.204 0.174 0.030 0.060 0.077
27.660 0.196 0.166 0.030 0.060 0.077
27.674 0.190 0.165 0.025 0.060 0.077
27.688 0.190 0.160 0.030 0.060 0.077
27.701 0.181 0.157 0.024 0.060 0.077
27.715 0.171 0.149 0.022 0.060 0.077
27.729 0.168 0.150 0.018 0.060 0.077
27.743 0.166 0.146 0.019 0.060 0.077
27.757 0.156 0.145 0.011 0.060 0.077
27.771 0.153 0.139 0.014 0.060 0.077
27.785 0.151 0.130 0.021 0.060 0.077
27.799 0.145 0.130 0.015 0.060 0.077
27.812 0.143 0.124 0.018 0.060 0.077
27.826 0.137 0.117 0.020 0.060 0.077
27.840 0.131 0.110 0.021 0.060 0.077
27.854 0.133 0.113 0.020 0.060 0.077
27.868 0.127 0.112 0.015 0.060 0.077
27.882 0.120 0.109 0.011 0.060 0.077
27.896 0.116 0.100 0.016 0.060 0.077
27.910 0.110 0.091 0.019 0.060 0.077
27.924 0.111 0.079 0.032 0.060 0.077
27.938 0.104 0.078 0.025 0.060 0.077
27.951 0.095 0.073 0.022 0.060 0.077
27.965 0.094 0.067 0.027 0.060 0.077
27.979 0.090 0.061 0.029 0.060 0.077
27.993 0.086 0.056 0.030 0.060 0.077
28.007 0.084 0.052 0.032 0.060 0.077
28.021 0.073 0.054 0.019 0.060 0.077
28.035 0.069 0.042 0.027 0.060 0.077
28.049 0.075 0.040 0.035 0.060 0.077
28.062 0.060 0.034 0.026 0.060 0.077
28.076 0.054 0.027 0.027 0.060 0.077
28.090 0.051 0.024 0.027 0.060 0.077
28.104 0.045 0.020 0.025 0.060 0.077
28.118 0.047 0.015 0.032 0.060 0.077
28.132 0.039 0.010 0.028 0.060 0.077
28.146 0.031 0.009 0.022 0.060 0.077
28.160 0.033 0.008 0.025 0.060 0.077
28.174 0.029 0.006 0.023 0.060 0.077
28.188 0.030 -0.003 0.033 0.060 0.077
28.201 0.023 -0.003 0.026 0.060 0.077
28.215 0.027 -0.014 0.041 0.060 0.077
28.229 0.015 -0.009 0.024 0.060 0.077
28.243 0.018 -0.017 0.035 0.060 0.077
28.257 0.016 -0.024 0.040 0.060 0.077
28.271 0.012 -0.027 0.039 0.060 0.077
28.285 0.005 -0.033 0.038 0.060 0.077
28.299 0.005 -0.026 0.031 0.060 0.077
28.312 -0.001 -0.035 0.034 0.060 0.077
28.326 0.002 -0.037 0.039 0.060 0.077
28.340 -0.003 -0.043 0.040 0.060 0.077
28.354 -0.006 -0.042 0.035 0.060 0.077
28.368 -0.011 -0.046 0.035 0.060 0.077
28.382 -0.009 -0.065 0.055 0.060 0.077
28.396 -0.015 -0.060 0.045 0.060 0.077
28.410 -0.020 -0.070 0.050 0.060 0.077
28.424 -0.021 -0.074 0.053 0.060 0.077
28.438 -0.030 -0.075 0.045 0.060 0.077
28.451 -0.033 -0.079 0.046 0.060 0.077
28.465 -0.037 -0.084 0.047 0.060 0.077
28.479 -0.042 -0.100 0.058 0.060 0.077
28.493 -0.046 -0.089 0.043 0.060 0.077
28.507 -0.054 -0.100 0.046 0.060 0.077
28.521 -0.049 -0.102 0.053 0.060 0.077
28.535 -0.054 -0.147 0.093 0.060 0.077
28.549 -0.053 -0.116 0.063 0.060 0.077
28.562 -0.060 -0.112 0.051 0.060 0.077
28.576 -0.060 -0.114 0.054 0.060 0.077
28.590 -0.059 -0.109 0.050 0.060 0.077
28.604 -0.059 -0.117 0.057 0.060 0.077
28.618 -0.056 -0.124 0.068 0.060 0.077
28.632 -0.060 -0.117 0.057 0.060 0.077
28.646 -0.062 -0.125 0.063 0.060 0.077
28.660 -0.059 -0.123 0.063 0.060 0.077
28.674 -0.065 -0.123 0.058 0.060 0.077
28.688 -0.061 -0.115 0.054 0.060 0.077
28.701 -0.068 -0.119 0.051 0.060 0.077
28.715 -0.068 -0.121 0.053 0.060 0.077
28.729 -0.069 -0.116 0.047 0.060 0.077
28.743 -0.066 -0.118 0.051 0.060 0.077
28.757 -0.068 -0.119 0.051 0.060 0.077
28.771 -0.070 -0.121 0.051 0.060 0.077
28.785 -0.070 -0.118 0.048 0.060 0.077
28.799 -0.070 -0.122 0.052 0.060 0.077
28.812 -0.070 -0.125 0.055 0.060 0.077
28.826 -0.081 -0.124 0.043 0.060 0.077
28.840 -0.076 -0.127 0.050 0.060 0.077
28.854 -0.080 -0.128 0.048 0.060 0.077
28.868 -0.082 -0.130 0.048 0.060 0.077
28.882 -0.089 -0.130 0.041 0.060 0.077
28.896 -0.093 -0.127 0.034 0.060 0.077
28.910 -0.092 -0.126 0.033 0.060 0.077
28.924 -0.092 -0.125 0.032 0.060 0.077
28.938 -0.095 -0.132 0.037 0.060 0.077
28.951 -0.090 -0.122 0.031 0.060 0.077
28.965 -0.086 -0.126 0.040 0.060 0.077
28.979 -0.086 -0.128 0.042 0.060 0.077
28.993 -0.078 -0.129 0.051 0.060 0.077
29.007 -0.082 -0.125 0.043 0.060 0.077
29.021 -0.076 -0.124 0.047 0.060 0.077
29.035 -0.082 -0.123 0.041 0.060 0.077
29.049 -0.081 -0.130 0.049 0.060 0.077
29.062 -0.083 -0.127 0.044 0.060 0.077
29.076 -0.083 -0.134 0.051 0.060 0.077
29.090 -0.085 -0.142 0.057 0.060 0.077
29.104 -0.089 -0.141 0.052 0.060 0.077
29.118 -0.092 -0.141 0.049 0.060 0.077
29.132 -0.093 -0.145 0.052 0.060 0.077
29.146 -0.100 -0.149 0.049 0.060 0.077
29.160 -0.102 -0.160 0.058 0.060 0.077
29.174 -0.104 -0.161 0.057 0.060 0.077
29.188 -0.108 -0.163 0.055 0.060 0.077
29.201 -0.106 -0.166 0.060 0.060 0.077
29.215 -0.109 -0.172 0.063 0.060 0.077
29.229 -0.110 -0.178 0.068 0.060 0.077
29.243 -0.113 -0.178 0.065 0.060 0.077
29.257 -0.107 -0.184 0.077 0.060 0.077
29.271 -0.112 -0.184 0.071 0.060 0.077
29.285 -0.106 -0.187 0.081 0.060 0.077
29.299 -0.101 -0.190 0.089 0.060 0.077
29.312 -0.106 -0.199 0.092 0.060 0.077
29.326 -0.110 -0.203 0.093 0.060 0.077
29.340 -0.113 -0.206 0.093 0.060 0.077
29.354 -0.111 -0.203 0.092 0.060 0.077
29.368 -0.110 -0.200 0.089 0.060 0.077
29.382 -0.111 -0.204 0.093 0.060 0.077
29.396 -0.110 -0.203 0.093 0.060 0.077
29.410 -0.111 -0.206 0.095 0.060 0.077
29.424 -0.114 -0.209 0.095 0.060 0.077
29.438 -0.115 -0.211 0.096 0.060 0.077
29.451 -0.112 -0.207 0.095 0.060 0.077
29.465 -0.113 -0.209 0.096 0.060 0.077
29.479 -0.108 -0.207 0.099 0.060 0.077
29.493 -0.113 -0.209 0.095 0.060 0.077
29.507 -0.107 -0.206 0.099 0.060 0.077
29.521 -0.107 -0.206 0.099 0.060 0.077
29.535 -0.109 -0.202 0.093 0.060 0.077
29.549 -0.105 -0.202 0.097 0.060 0.077
29.562 -0.108 -0.208 0.100 0.060 0.077
29.576 -0.105 -0.203 0.098 0.060 0.077
29.590 -0.110 -0.200 0.090 0.060 0.077
29.604 -0.108 -0.196 0.088 0.060 0.077
29.618 -0.103 -0.196 0.093 0.060 0.077
29.632 -0.104 -0.194 0.090 0.060 0.077
29.646 -0.103 -0.187 0.084 0.060 0.077
29.660 -0.102 -0.183 0.081 0.060 0.077
29.674 -0.105 -0.185 0.080 0.060 0.077
29.688 -0.109 -0.181 0.072 0.060 0.077
29.701 -0.107 -0.187 0.080 0.060 0.077
29.715 -0.111 -0.176 0.065 0.060 0.077
29.729 -0.108 -0.175 0.067 0.060 0.077
29.743 -0.109 -0.170 0.060 0.060 0.077
29.757 -0.110 -0.167 0.057 0.060 0.077
29.771 -0.112 -0.166 0.054 0.060 0.077
29.785 -0.107 -0.168 0.061 0.060 0.077
29.799 -0.107 -0.170 0.062 0.060 0.077
29.812 -0.112 -0.164 0.052 0.060 0.077
29.826 -0.105 -0.159 0.053 0.060 0.077
29.840 -0.100 -0.158 0.058 0.060 0.077
29.854 -0.104 -0.156 0.052 0.060 0.077
29.868 -0.099 -0.159 0.060 0.060 0.077
29.882 -0.098 -0.150 0.051 0.060 0.077
29.896 -0.102 -0.156 0.054 0.060 0.077
29.910 -0.110 -0.161 0.051 0.060 0.077
29.924 -0.103 -0.159 0.056 0.060 0.077
29.938 -0.104 -0.161 0.057 0.060 0.077
29.951 -0.109 -0.158 0.049 0.060 0.077
29.965 -0.099 -0.152 0.052 0.060 0.077
29.979 -0.114 -0.158 0.043 0.060 0.077
29.993 -0.104 -0.161 0.057 0.060 0.077
30.007 -0.110 -0.166 0.056 0.060 0.077
30.021 -0.100 -0.164 0.064 0.060 0.077
30.035 -0.106 -0.167 0.061 0.060 0.077
30.049 -0.109 -0.168 0.059 0.060 0.077
30.062 -0.101 -0.176 0.075 0.060 0.077
30.076 -0.106 -0.181 0.075 0.060 0.077
30.090 -0.097 -0.184 0.086 0.060 0.077
30.104 -0.103 -0.192 0.089 0.060 0.077
30.118 -0.100 -0.192 0.092 0.060 0.077
30.132 -0.105 -0.197 0.092 0.060 0.077
30.146 -0.106 -0.199 0.093 0.060 0.077
30.160 -0.100 -0.203 0.103 0.060 0.077
30.174 -0.111 -0.204 0.093 0.060 0.077
30.188 -0.100 -0.205 0.105 0.060 0.077
30.201 -0.106 -0.208 0.102 0.060 0.077
30.215 -0.106 -0.207 0.101 0.060 0.077
30.229 -0.106 -0.209 0.103 0.060 0.077
30.243 -0.105 -0.208 0.103 0.060 0.077
30.257 -0.107 -0.213 0.106 0.060 0.077
30.271 -0.108 -0.209 0.101 0.060 0.077
30.285 -0.109 -0.205 0.096 0.060 0.077
30.299 -0.107 -0.204 0.097 0.060 0.077
30.312 -0.102 -0.206 0.104 0.060 0.077
30.326 -0.095 -0.196 0.101 0.060 0.077
30.340 -0.094 -0.203 0.109 0.060 0.077
30.354 -0.098 -0.204 0.106 0.060 0.077
30.368 -0.095 -0.197 0.102 0.060 0.077
30.382 -0.092 -0.202 0.110 0.060 0.077
30.396 -0.093 -0.196 0.103 0.060 0.077
30.410 -0.083 -0.189 0.105 0.060 0.077
30.424 -0.087 -0.186 0.099 0.060 0.077
30.438 -0.090 -0.191 0.101 0.060 0.077
30.451 -0.088 -0.181 0.093 0.060 0.077
30.465 -0.085 -0.173 0.088 0.060 0.077
30.479 -0.087 -0.170 0.083 0.060 0.077
30.493 -0.092 -0.173 0.081 0.060 0.077
30.507 -0.089 -0.174 0.085 0.060 0.077
30.521 -0.098 -0.174 0.076 0.060 0.077
30.535 -0.092 -0.173 0.081 0.060 0.077
30.549 -0.098 -0.164 0.066 0.060 0.077
30.562 -0.094 -0.174 0.080 0.060 0.077
30.576 -0.097 -0.170 0.073 0.060 0.077
30.590 -0.096 -0.170 0.074 0.060 0.077
30.604 -0.100 -0.169 0.069 0.060 0.077
30.618 -0.101 -0.167 0.065 0.060 0.077
30.632 -0.099 -0.163 0.064 0.060 0.077
30.646 -0.102 -0.161 0.059 0.060 0.077
30.660 -0.105 -0.163 0.058 0.060 0.077
30.674 -0.104 -0.164 0.060 0.060 0.077
30.688 -0.114 -0.164 0.050 0.060 0.077
30.701 -0.111 -0.157 0.046 0.060 0.077
30.715 -0.110 -0.158 0.048 0.060 0.077
30.729 -0.107 -0.155 0.047 0.060 0.077
30.743 -0.113 -0.146 0.033 0.060 0.077
30.757 -0.111 -0.143 0.032 0.060 0.077
30.771 -0.112 -0.144 0.032 0.060 0.077
30.785 -0.110 -0.145 0.035 0.060 0.077
30.799 -0.114 -0.147 0.033 0.060 0.077
30.812 -0.107 -0.150 0.042 0.060 0.077
30.826 -0.109 -0.148 0.039 0.060 0.077
30.840 -0.111 -0.153 0.042 0.060 0.077
30.854 -0.109 -0.151 0.042 0.060 0.077
30.868 -0.111 -0.153 0.042 0.060 0.077
30.882 -0.108 -0.156 0.047 0.060 0.077
30.896 -0.118 -0.157 0.039 0.060 0.077
30.910 -0.119 -0.163 0.044 0.060 0.077
30.924 -0.132 -0.168 0.036 0.060 0.077
30.938 -0.125 -0.174 0.049 0.060 0.077
30.951 -0.128 -0.180 0.052 0.060 0.077
30.965 -0.137 -0.185 0.047 0.060 0.077
30.979 -0.140 -0.185 0.045 0.060 0.077
30.993 -0.146 -0.184 0.038 0.060 0.077
31.007 -0.151 -0.184 0.033 0.060 0.077
31.021 -0.151 -0.189 0.038 0.060 0.077
31.035 -0.156 -0.194 0.037 0.060 0.077
31.049 -0.163 -0.197 0.034 0.060 0.077
31.062 -0.165 -0.197 0.032 0.060 0.077
31.076 -0.173 -0.203 0.030 0.060 0.077
31.090 -0.175 -0.210 0.035 0.060 0.077
31.104 -0.182 -0.206 0.024 0.060 0.077
31.118 -0.178 -0.205 0.027 0.060 0.077
31.132 -0.189 -0.203 0.014 0.060 0.077
31.146 -0.187 -0.213 0.026 0.060 0.077
31.160 -0.194 -0.215 0.021 0.060 0.077
31.174 -0.203 -0.223 0.020 0.060 0.077
31.188 -0.201 -0.228 0.027 0.060 0.077
31.201 -0.210 -0.224 0.014 0.060 0.077
31.215 -0.214 -0.234 0.020 0.060 0.077
31.229 -0.219 -0.239 0.019 0.060 0.077
31.243 -0.224 -0.247 0.023 0.060 0.077
31.257 -0.234 -0.245 0.011 0.060 0.077
31.271 -0.234 -0.249 0.015 0.060 0.077
31.285 -0.241 -0.255 0.014 0.060 0.077
31.299 -0.244 -0.273 0.029 0.060 0.077
31.312 -0.251 -0.278 0.027 0.060 0.077
31.326 -0.255 -0.287 0.032 0.060 0.077
31.340 -0.263 -0.296 0.033 0.060 0.077
31.354 -0.264 -0.302 0.038 0.060 0.077
31.368 -0.273 -0.305 0.032 0.060 0.077
31.382 -0.275 -0.309 0.034 0.060 0.077
31.396 -0.286 -0.311 0.024 0.060 0.077
31.410 -0.284 -0.322 0.038 0.060 0.077
31.424 -0.293 -0.326 0.033 0.060 0.077
31.438 -0.298 -0.331 0.033 0.060 0.077
31.451 -0.302 -0.339 0.037 0.060 0.077
31.465 -0.303 -0.376 0.073 0.060 0.077
31.479 -0.315 -0.345 0.030 0.060 0.077
31.493 -0.306 -0.353 0.047 0.060 0.077
31.507 -0.320 -0.360 0.040 0.060 0.077
31.521 -0.319 -0.362 0.043 0.060 0.077
31.535 -0.323 -0.367 0.043 0.060 0.077
31.549 -0.327 -0.368 0.041 0.060 0.077
31.562 -0.324 -0.373 0.048 0.060 0.077
31.576 -0.329 -0.380 0.051 0.060 0.077
31.590 -0.327 -0.382 0.055 0.060 0.077
31.604 -0.331 -0.391 0.060 0.060 0.077
31.618 -0.333 -0.392 0.059 0.060 0.077
31.632 -0.336 -0.396 0.060 0.060 0.077
31.646 -0.344 -0.400 0.056 0.060 0.077
31.660 -0.337 -0.402 0.065 0.060 0.077
31.674 -0.340 -0.409 0.069 0.060 0.077
31.688 -0.341 -0.414 0.072 0.060 0.077
31.701 -0.345 -0.416 0.071 0.060 0.077
31.715 -0.347 -0.421 0.073 0.060 0.077
31.729 -0.344 -0.425 0.081 0.060 0.077
31.743 -0.354 -0.429 0.075 0.060 0.077
31.757 -0.354 -0.433 0.079 0.060 0.077
31.771 -0.367 -0.436 0.069 0.060 0.077
31.785 -0.366 -0.441 0.074 0.060 0.077
31.799 -0.376 -0.446 0.070 0.060 0.077
31.812 -0.374 -0.449 0.075 0.060 0.077
31.826 -0.381 -0.450 0.069 0.060 0.077
31.840 -0.385 -0.457 0.072 0.060 0.077
31.854 -0.396 -0.464 0.067 0.060 0.077
31.868 -0.392 -0.466 0.074 0.060 0.077
31.882 -0.402 -0.462 0.060 0.060 0.077
31.896 -0.393 -0.465 0.072 0.060 0.077
31.910 -0.401 -0.458 0.057 0.060 0.077
31.924 -0.392 -0.462 0.070 0.060 0.077
31.938 -0.393 -0.475 0.082 0.060 0.077
31.951 -0.388 -0.470 0.082 0.060 0.077
31.965 -0.394 -0.483 0.089 0.060 0.077
31.979 -0.391 -0.470 0.079 0.060 0.077
31.993 -0.392 -0.468 0.076 0.060 0.077
32.007 -0.391 -0.472 0.081 0.060 0.077
32.021 -0.396 -0.474 0.077 0.060 0.077
32.035 -0.394 -0.474 0.080 0.060 0.077
32.049 -0.395 -0.477 0.082 0.060 0.077
32.062 -0.395 -0.477 0.082 0.060 0.077
32.076 -0.396 -0.480 0.084 0.060 0.077
32.090 -0.396 -0.483 0.087 0.060 0.077
32.104 -0.397 -0.484 0.087 0.060 0.077
32.118 -0.398 -0.482 0.084 0.060 0.077
32.132 -0.396 -0.483 0.087 0.060 0.077
32.146 -0.396 -0.484 0.087 0.060 0.077
32.160 -0.392 -0.491 0.099 0.060 0.077
32.174 -0.398 -0.489 0.091 0.060 0.077
32.188 -0.391 -0.494 0.103 0.060 0.077
32.201 -0.393 -0.496 0.103 0.060 0.077
32.215 -0.387 -0.498 0.111 0.060 0.077
32.229 -0.397 -0.504 0.107 0.060 0.077
32.243 -0.395 -0.482 0.087 0.060 0.077
32.257 -0.393 -0.489 0.096 0.060 0.077
32.271 -0.386 -0.490 0.104 0.060 0.077
32.285 -0.388 -0.485 0.097 0.060 0.077
32.299 -0.381 -0.492 0.111 0.060 0.077
32.312 -0.386 -0.492 0.106 0.060 0.077
32.326 -0.381 -0.492 0.111 0.060 0.077
32.340 -0.381 -0.495 0.114 0.060 0.077
32.354 -0.375 -0.493 0.118 0.060 0.077
32.368 -0.380 -0.492 0.112 0.060 0.077
32.382 -0.378 -0.487 0.109 0.060 0.077
32.396 -0.384 -0.480 0.095 0.060 0.077
32.410 -0.373 -0.476 0.102 0.060 0.077
32.424 -0.373 -0.476 0.103 0.060 0.077
32.438 -0.364 -0.478 0.114 0.060 0.077
32.451 -0.367 -0.464 0.097 0.060 0.077
32.465 -0.357 -0.468 0.111 0.060 0.077
32.479 -0.368 -0.472 0.104 0.060 0.077
32.493 -0.355 -0.470 0.114 0.060 0.077
32.507 -0.363 -0.471 0.108 0.060 0.077
32.521 -0.364 -0.467 0.102 0.060 0.077
32.535 -0.362 -0.462 0.100 0.060 0.077
32.549 -0.365 -0.466 0.101 0.060 0.077
32.562 -0.364 -0.469 0.105 0.060 0.077
32.576 -0.363 -0.466 0.103 0.060 0.077
32.590 -0.359 -0.468 0.109 0.060 0.077
32.604 -0.365 -0.467 0.102 0.060 0.077
32.618 -0.359 -0.463 0.104 0.060 0.077
32.632 -0.366 -0.467 0.101 0.060 0.077
32.646 -0.357 -0.470 0.113 0.060 0.077
32.660 -0.366 -0.467 0.101 0.060 0.077
32.674 -0.359 -0.465 0.106 0.060 0.077
32.688 -0.364 -0.455 0.091 0.060 0.077
32.701 -0.353 -0.459 0.106 0.060 0.077
32.715 -0.366 -0.452 0.086 0.060 0.077
32.729 -0.355 -0.448 0.093 0.060 0.077
32.743 -0.359 -0.450 0.091 0.060 0.077
32.757 -0.353 -0.439 0.086 0.060 0.077
32.771 -0.354 -0.431 0.077 0.060 0.077
32.785 -0.351 -0.434 0.083 0.060 0.077
32.799 -0.354 -0.430 0.075 0.060 0.077
32.812 -0.352 -0.422 0.070 0.060 0.077
32.826 -0.354 -0.415 0.061 0.060 0.077
32.840 -0.355 -0.415 0.060 0.060 0.077
32.854 -0.350 -0.418 0.067 0.060 0.077
32.868 -0.350 -0.419 0.069 0.060 0.077
32.882 -0.354 -0.416 0.062 0.060 0.077
32.896 -0.349 -0.414 0.064 0.060 0.077
32.910 -0.355 -0.416 0.061 0.060 0.077
32.924 -0.348 -0.414 0.066 0.060 0.077
32.938 -0.349 -0.422 0.073 0.060 0.077
32.951 -0.354 -0.422 0.067 0.060 0.077
32.965 -0.351 -0.421 0.070 0.060 0.077
32.979 -0.357 -0.425 0.068 0.060 0.077
32.993 -0.348 -0.426 0.078 0.060 0.077
33.007 -0.351 -0.428 0.077 0.060 0.077
33.021 -0.349 -0.435 0.085 0.060 0.077
33.035 -0.348 -0.437 0.089 0.060 0.077
33.049 -0.347 -0.435 0.087 0.060 0.077
33.062 -0.354 -0.442 0.088 0.060 0.077
33.076 -0.343 -0.439 0.096 0.060 0.077
33.090 -0.346 -0.450 0.104 0.060 0.077
33.104 -0.337 -0.448 0.111 0.060 0.077
33.118 -0.343 -0.453 0.110 0.060 0.077
33.132 -0.337 -0.448 0.111 0.060 0.077
33.146 -0.342 -0.454 0.112 0.060 0.077
33.160 -0.339 -0.456 0.117 0.060 0.077
33.174 -0.341 -0.461 0.120 0.060 0.077
33.188 -0.335 -0.456 0.121 0.060 0.077
33.201 -0.334 -0.455 0.120 0.060 0.077
33.215 -0.331 -0.450 0.119 0.060 0.077
33.229 -0.335 -0.451 0.116 0.060 0.077
33.243 -0.328 -0.457 0.129 0.060 0.077
33.257 -0.331 -0.453 0.122 0.060 0.077
33.271 -0.320 -0.449 0.128 0.060 0.077
33.285 -0.324 -0.449 0.125 0.060 0.077
33.299 -0.318 -0.441 0.123 0.060 0.077
33.312 -0.321 -0.447 0.125 0.060 0.077
33.326 -0.318 -0.437 0.119 0.060 0.077
33.340 -0.313 -0.438 0.125 0.060 0.077
33.354 -0.311 -0.441 0.130 0.060 0.077
33.368 -0.308 -0.436 0.128 0.060 0.077
33.382 -0.308 -0.435 0.127 0.060 0.077
33.396 -0.304 -0.427 0.123 0.060 0.077
33.410 -0.303 -0.434 0.131 0.060 0.077
33.424 -0.295 -0.430 0.135 0.060 0.077
33.438 -0.295 -0.424 0.129 0.060 0.077
33.451 -0.293 -0.418 0.125 0.060 0.077
33.465 -0.289 -0.410 0.121 0.060 0.077
33.479 -0.283 -0.405 0.122 0.060 0.077
33.493 -0.280 -0.407 0.127 0.060 0.077
33.507 -0.274 -0.405 0.131 0.060 0.077
33.521 -0.273 -0.404 0.131 0.060 0.077
33.535 -0.263 -0.399 0.135 0.060 0.077
33.549 -0.265 -0.395 0.129 0.060 0.077
33.562 -0.255 -0.399 0.144 0.060 0.077
33.576 -0.256 -0.398 0.142 0.060 0.077
33.590 -0.247 -0.392 0.145 0.060 0.077
33.604 -0.249 -0.384 0.135 0.060 0.077
33.618 -0.241 -0.382 0.141 0.060 0.077
33.632 -0.242 -0.377 0.135 0.060 0.077
33.646 -0.232 -0.373 0.141 0.060 0.077
33.660 -0.232 -0.372 0.140 0.060 0.077
33.674 -0.216 -0.366 0.150 0.060 0.077
33.688 -0.215 -0.359 0.144 0.060 0.077
33.701 -0.211 -0.358 0.147 0.060 0.077
33.715 -0.203 -0.356 0.152 0.060 0.077
33.729 -0.200 -0.348 0.148 0.060 0.077
33.743 -0.190 -0.337 0.147 0.060 0.077
33.757 -0.180 -0.330 0.150 0.060 0.077
33.771 -0.176 -0.328 0.152 0.060 0.077
33.785 -0.167 -0.324 0.157 0.060 0.077
33.799 -0.159 -0.310 0.151 0.060 0.077
33.812 -0.154 -0.301 0.147 0.060 0.077
33.826 -0.150 -0.296 0.146 0.060 0.077
33.840 -0.143 -0.289 0.146 0.060 0.077
33.854 -0.132 -0.285 0.153 0.060 0.077
33.868 -0.125 -0.276 0.151 0.060 0.077
33.882 -0.118 -0.260 0.142 0.060 0.077
33.896 -0.104 -0.259 0.154 0.060 0.077
33.910 -0.096 -0.247 0.151 0.060 0.077
33.924 -0.089 -0.244 0.155 0.060 0.077
33.938 -0.074 -0.236 0.162 0.060 0.077
33.951 -0.072 -0.225 0.153 0.060 0.077
33.965 -0.066 -0.217 0.151 0.060 0.077
33.979 -0.054 -0.208 0.154 0.060 0.077
33.993 -0.047 -0.205 0.158 0.060 0.077
34.007 -0.041 -0.191 0.150 0.060 0.077
34.021 -0.026 -0.184 0.158 0.060 0.077
34.035 -0.019 -0.183 0.164 0.060 0.077
34.049 -0.015 -0.170 0.155 0.060 0.077
34.062 -0.002 -0.162 0.160 0.060 0.077
34.076 0.009 -0.142 0.151 0.060 0.077
34.090 0.015 -0.144 0.159 0.060 0.077
34.104 0.019 -0.132 0.151 0.060 0.077
34.118 0.027 -0.126 0.152 0.060 0.077
34.132 0.042 -0.118 0.160 0.060 0.077
34.146 0.047 -0.109 0.156 0.060 0.077
34.160 0.053 -0.095 0.148 0.060 0.077
34.174 0.064 -0.088 0.152 0.060 0.077
34.188 0.073 -0.079 0.152 0.060 0.077
34.201 0.079 -0.065 0.144 0.060 0.077
34.215 0.085 -0.055 0.139 0.060 0.077
34.229 0.093 -0.042 0.135 0.060 0.077
34.243 0.099 -0.033 0.132 0.060 0.077
34.257 0.101 -0.022 0.123 0.060 0.077
34.271 0.108 -0.014 0.122 0.060 0.077
34.285 0.117 -0.008 0.125 0.060 0.077
34.299 0.121 0.002 0.119 0.060 0.077
34.312 0.124 0.012 0.112 0.060 0.077
34.326 0.124 0.021 0.103 0.060 0.077
34.340 0.133 0.034 0.099 0.060 0.077
34.354 0.145 0.039 0.106 0.060 0.077
34.368 0.149 0.042 0.107 0.060 0.077
34.382 0.152 0.051 0.101 0.060 0.077
34.396 0.150 0.057 0.093 0.060 0.077
34.410 0.157 0.056 0.101 0.060 0.077
34.424 0.177 0.067 0.110 0.060 0.077
34.438 0.179 0.065 0.114 0.060 0.077
34.451 0.179 0.077 0.102 0.060 0.077
34.465 0.189 0.078 0.111 0.060 0.077
34.479 0.198 0.080 0.117 0.060 0.077
34.493 0.211 0.095 0.116 0.060 0.077
34.507 0.216 0.106 0.110 0.060 0.077
34.521 0.225 0.115 0.110 0.060 0.077
34.535 0.229 0.121 0.108 0.060 0.077
34.549 0.246 0.133 0.113 0.060 0.077
34.562 0.256 0.140 0.116 0.060 0.077
34.576 0.262 0.146 0.116 0.060 0.077
34.590 0.269 0.154 0.115 0.060 0.077
34.604 0.275 0.158 0.117 0.060 0.077
34.618 0.287 0.166 0.121 0.060 0.077
34.632 0.292 0.168 0.124 0.060 0.077
34.646 0.303 0.175 0.127 0.060 0.077
34.660 0.311 0.177 0.134 0.060 0.077
34.674 0.312 0.177 0.135 0.060 0.077
34.688 0.317 0.185 0.132 0.060 0.077
34.701 0.325 0.190 0.135 0.060 0.077
34.715 0.336 0.193 0.143 0.060 0.077
34.729 0.339 0.195 0.143 0.060 0.077
34.743 0.342 0.196 0.146 0.060 0.077
34.757 0.343 0.210 0.132 0.060 0.077
34.771 0.350 0.205 0.145 0.060 0.077
34.785 0.354 0.217 0.136 0.060 0.077
34.799 0.359 0.231 0.128 0.060 0.077
34.812 0.364 0.243 0.121 0.060 0.077
34.826 0.366 0.237 0.128 0.060 0.077
34.840 0.371 0.255 0.116 0.060 0.077
34.854 0.379 0.271 0.108 0.060 0.077
34.868 0.384 0.265 0.119 0.060 0.077
34.882 0.395 0.273 0.122 0.060 0.077
34.896 0.399 0.280 0.119 0.060 0.077
34.910 0.402 0.293 0.109 0.060 0.077
34.924 0.412 0.306 0.106 0.060 0.077
34.938 0.417 0.307 0.110 0.060 0.077
34.951 0.425 0.316 0.109 0.060 0.077
34.965 0.441 0.329 0.112 0.060 0.077
34.979 0.447 0.340 0.107 0.060 0.077
34.993 0.455 0.341 0.114 0.060 0.077
35.007 0.456 0.350 0.106 0.060 0.077
35.021 0.457 0.360 0.097 0.060 0.077
35.035 0.470 0.364 0.106 0.060 0.077
35.049 0.482 0.368 0.114 0.060 0.077
35.062 0.494 0.378 0.116 0.060 0.077
35.076 0.504 0.374 0.130 0.060 0.077
35.090 0.506 0.387 0.119 0.060 0.077
35.104 0.519 0.393 0.126 0.060 0.077
35.118 0.521 0.388 0.132 0.060 0.077
35.132 0.523 0.401 0.122 0.060 0.077
35.146 0.531 0.400 0.131 0.060 0.077
35.160 0.541 0.404 0.137 0.060 0.077
35.174 0.546 0.414 0.132 0.060 0.077
35.188 0.552 0.431 0.121 0.060 0.077
35.201 0.557 0.434 0.123 0.060 0.077
35.215 0.569 0.441 0.128 0.060 0.077
35.229 0.577 0.449 0.128 0.060 0.077
35.243 0.585 0.464 0.121 0.060 0.077
35.257 0.590 0.480 0.110 0.060 0.077
35.271 0.596 0.475 0.121 0.060 0.077
35.285 0.602 0.477 0.125 0.060 0.077
35.299 0.609 0.491 0.118 0.060 0.077
35.312 0.608 0.505 0.103 0.060 0.077
35.326 0.608 0.496 0.112 0.060 0.077
35.340 0.619 0.511 0.108 0.060 0.077
35.354 0.619 0.525 0.093 0.060 0.077
35.368 0.624 0.523 0.101 0.060 0.077
35.382 0.629 0.528 0.101 0.060 0.077
35.396 0.636 0.549 0.087 0.060 0.077
35.410 0.645 0.544 0.101 0.060 0.077
35.424 0.648 0.546 0.102 0.060 0.077
35.438 0.657 0.571 0.085 0.060 0.077
35.451 0.663 0.580 0.083 0.060 0.077
35.465 0.663 0.585 0.078 0.060 0.077
35.479 0.674 0.592 0.081 0.060 0.077
35.493 0.676 0.603 0.073 0.060 0.077
35.507 0.682 0.616 0.066 0.060 0.077
35.521 0.689 0.618 0.071 0.060 0.077
35.535 0.693 0.614 0.079 0.060 0.077
35.549 0.700 0.631 0.069 0.060 0.077
35.562 0.708 0.635 0.073 0.060 0.077
35.576 0.714 0.638 0.075 0.060 0.077
35.590 0.718 0.637 0.081 0.060 0.077
35.604 0.722 0.652 0.070 0.060 0.077
35.618 0.725 0.652 0.073 0.060 0.077
35.632 0.734 0.656 0.078 0.060 0.077
35.646 0.736 0.661 0.075 0.060 0.077
35.660 0.731 0.660 0.071 0.060 0.077
35.674 0.738 0.666 0.072 0.060 0.077
35.688 0.745 0.666 0.079 0.060 0.077
35.701 0.753 0.681 0.071 0.060 0.077
35.715 0.756 0.680 0.076 0.060 0.077
35.729 0.752 0.683 0.068 0.060 0.077
35.743 0.754 0.681 0.072 0.060 0.077
35.757 0.754 0.686 0.068 0.060 0.077
35.771 0.754 0.695 0.059 0.060 0.077
35.785 0.762 0.686 0.076 0.060 0.077
35.799 0.752 0.694 0.058 0.060 0.077
35.812 0.750 0.698 0.052 0.060 0.077
35.826 0.760 0.687 0.072 0.060 0.077
35.840 0.760 0.694 0.065 0.060 0.077
35.854 0.770 0.693 0.077 0.060 0.077
35.868 0.764 0.697 0.067 0.060 0.077
35.882 0.758 0.687 0.070 0.060 0.077
35.896 0.760 0.697 0.063 0.060 0.077
35.910 0.763 0.700 0.063 0.060 0.077
35.924 0.765 0.698 0.067 0.060 0.077
35.938 0.767 0.696 0.071 0.060 0.077
35.951 0.766 0.711 0.055 0.060 0.077
35.965 0.751 0.714 0.037 0.060 0.077
35.979 0.757 0.711 0.046 0.060 0.077
35.993 0.754 0.716 0.038 0.060 0.077
36.007 0.751 0.722 0.029 0.060 0.077
36.021 0.752 0.719 0.033 0.060 0.077
36.035 0.743 0.729 0.014 0.060 0.077
36.049 0.757 0.728 0.029 0.060 0.077
36.062 0.759 0.735 0.024 0.060 0.077
36.076 0.759 0.739 0.020 0.060 0.077
36.090 0.751 0.733 0.018 0.060 0.077
36.104 0.750 0.742 0.008 0.060 0.077
36.118 0.746 0.747 0.002 0.060 0.077
36.132 0.756 0.739 0.017 0.060 0.077
36.146 0.770 0.746 0.024 0.060 0.077
36.160 0.764 0.752 0.011 0.060 0.077
36.174 0.760 0.734 0.026 0.060 0.077
36.188 0.755 0.734 0.021 0.060 0.077
36.201 0.760 0.742 0.018 0.060 0.077
36.215 0.774 0.729 0.045 0.060 0.077
36.229 0.767 0.734 0.033 0.060 0.077
36.243 0.764 0.735 0.028 0.060 0.077
36.257 0.759 0.747 0.012 0.060 0.077
36.271 0.752 0.751 0.001 0.060 0.077
36.285 0.761 0.754 0.007 0.060 0.077
36.299 0.757 0.736 0.020 0.060 0.077
36.312 0.766 0.737 0.029 0.060 0.077
36.326 0.765 0.733 0.032 0.060 0.077
36.340 0.756 0.729 0.027 0.060 0.077
36.354 0.743 0.735 0.008 0.060 0.077
36.368 0.740 0.719 0.021 0.060 0.077
36.382 0.751 0.716 0.034 0.060 0.077
36.396 0.747 0.713 0.033 0.060 0.077
36.410 0.725 0.709 0.016 0.060 0.077
36.424 0.711 0.702 0.009 0.060 0.077
36.438 0.708 0.690 0.018 0.060 0.077
36.451 0.728 0.692 0.036 0.060 0.077
36.465 0.716 0.684 0.032 0.060 0.077
36.479 0.695 0.675 0.020 0.060 0.077
36.493 0.686 0.682 0.004 0.060 0.077
36.507 0.681 0.669 0.012 0.060 0.077
36.521 0.697 0.675 0.021 0.060 0.077
36.535 0.698 0.676 0.022 0.060 0.077
36.549 0.690 0.670 0.020 0.060 0.077
36.562 0.678 0.670 0.008 0.060 0.077
36.576 0.672 0.656 0.016 0.060 0.077
36.590 0.684 0.662 0.022 0.060 0.077
36.604 0.685 0.660 0.025 0.060 0.077
36.618 0.680 0.659 0.021 0.060 0.077
36.632 0.672 0.646 0.026 0.060 0.077
36.646 0.663 0.658 0.005 0.060 0.077
36.660 0.668 0.651 0.017 0.060 0.077
36.674 0.675 0.646 0.029 0.060 0.077
36.688 0.675 0.650 0.024 0.060 0.077
36.701 0.654 0.641 0.013 0.060 0.077
36.715 0.644 0.630 0.014 0.060 0.077
36.729 0.661 0.624 0.037 0.060 0.077
36.743 0.663 0.632 0.031 0.060 0.077
36.757 0.652 0.631 0.021 0.060 0.077
36.771 0.638 0.629 0.009 0.060 0.077
36.785 0.627 0.615 0.011 0.060 0.077
36.799 0.642 0.611 0.031 0.060 0.077
36.812 0.647 0.601 0.046 0.060 0.077
36.826 0.621 0.599 0.022 0.060 0.077
36.840 0.607 0.600 0.007 0.060 0.077
36.854 0.607 0.593 0.013 0.060 0.077
36.868 0.616 0.581 0.035 0.060 0.077
36.882 0.608 0.578 0.030 0.060 0.077
36.896 0.581 0.580 0.001 0.060 0.077
36.910 0.579 0.574 0.005 0.060 0.077
36.924 0.584 0.572 0.012 0.060 0.077
36.938 0.591 0.569 0.022 0.060 0.077
36.951 0.582 0.563 0.019 0.060 0.077
36.965 0.553 0.557 0.004 0.060 0.077
36.979 0.561 0.553 0.008 0.060 0.077
36.993 0.568 0.556 0.011 0.060 0.077
37.007 0.558 0.552 0.006 0.060 0.077
37.021 0.542 0.548 0.007 0.060 0.077
37.035 0.530 0.544 0.014 0.060 0.077
37.049 0.548 0.537 0.011 0.060 0.077
37.062 0.548 0.537 0.011 0.060 0.077
37.076 0.517 0.538 0.021 0.060 0.077
37.090 0.513 0.533 0.021 0.060 0.077
37.104 0.516 0.532 0.016 0.060 0.077
37.118 0.523 0.524 0.001 0.060 0.077
37.132 0.511 0.516 0.005 0.060 0.077
37.146 0.483 0.519 0.036 0.060 0.077
37.160 0.486 0.522 0.036 0.060 0.077
37.174 0.503 0.512 0.009 0.060 0.077
37.188 0.479 0.493 0.014 0.060 0.077
37.201 0.466 0.490 0.024 0.060 0.077
37.215 0.474 0.485 0.012 0.060 0.077
37.229 0.484 0.484 0.001 0.060 0.077
37.243 0.467 0.476 0.009 0.060 0.077
37.257 0.443 0.473 0.030 0.060 0.077
37.271 0.455 0.464 0.009 0.060 0.077
37.285 0.464 0.465 0.001 0.060 0.077
37.299 0.437 0.450 0.013 0.060 0.077
37.312 0.424 0.450 0.027 0.060 0.077
37.326 0.435 0.449 0.015 0.060 0.077
37.340 0.432 0.431 0.001 0.060 0.077
37.354 0.413 0.438 0.025 0.060 0.077
37.368 0.404 0.428 0.024 0.060 0.077
37.382 0.419 0.425 0.006 0.060 0.077
37.396 0.414 0.425 0.011 0.060 0.077
37.410 0.386 0.412 0.026 0.060 0.077
37.424 0.393 0.404 0.011 0.060 0.077
37.438 0.403 0.401 0.002 0.060 0.077
37.451 0.380 0.389 0.009 0.060 0.077
37.465 0.370 0.383 0.013 0.060 0.077
37.479 0.382 0.372 0.010 0.060 0.077
37.493 0.374 0.371 0.003 0.060 0.077
37.507 0.358 0.362 0.004 0.060 0.077
37.521 0.358 0.362 0.004 0.060 0.077
37.535 0.369 0.347 0.022 0.060 0.077
37.549 0.352 0.343 0.009 0.060 0.077
37.562 0.336 0.334 0.002 0.060 0.077
37.576 0.345 0.329 0.016 0.060 0.077
37.590 0.339 0.324 0.015 0.060 0.077
37.604 0.317 0.320 0.003 0.060 0.077
37.618 0.322 0.312 0.010 0.060 0.077
37.632 0.315 0.313 0.002 0.060 0.077
37.646 0.296 0.302 0.006 0.060 0.077
37.660 0.298 0.297 0.001 0.060 0.077
37.674 0.295 0.284 0.011 0.060 0.077
37.688 0.275 0.283 0.008 0.060 0.077
37.701 0.275 0.274 0.001 0.060 0.077
37.715 0.269 0.270 0.001 0.060 0.077
37.729 0.258 0.259 0.001 0.060 0.077
37.743 0.247 0.253 0.006 0.060 0.077
37.757 0.243 0.247 0.005 0.060 0.077
37.771 0.234 0.241 0.007 0.060 0.077
37.785 0.229 0.233 0.004 0.060 0.077
37.799 0.225 0.231 0.006 0.060 0.077
37.812 0.215 0.218 0.003 0.060 0.077
37.826 0.208 0.217 0.010 0.060 0.077
37.840 0.205 0.207 0.002 0.060 0.077
37.854 0.203 0.196 0.006 0.060 0.077
37.868 0.191 0.188 0.003 0.060 0.077
37.882 0.184 0.191 0.007 0.060 0.077
37.896 0.182 0.177 0.005 0.060 0.077
37.910 0.179 0.177 0.002 0.060 0.077
37.924 0.169 0.170 0.001 0.060 0.077
37.938 0.167 0.165 0.002 0.060 0.077
37.951 0.162 0.161 0.000 0.060 0.077
37.965 0.151 0.156 0.005 0.060 0.077
37.979 0.149 0.158 0.009 0.060 0.077
37.993 0.140 0.141 0.002 0.060 0.077
38.007 0.134 0.138 0.004 0.060 0.077
38.021 0.129 0.136 0.007 0.060 0.077
38.035 0.121 0.124 0.003 0.060 0.077
38.049 0.115 0.117 0.002 0.060 0.077
38.062 0.109 0.107 0.002 0.060 0.077
38.076 0.100 0.096 0.004 0.060 0.077
38.090 0.092 0.093 0.001 0.060 0.077
38.104 0.088 0.083 0.004 0.060 0.077
38.118 0.084 0.082 0.002 0.060 0.077
38.132 0.071 0.066 0.005 0.060 0.077
38.146 0.065 0.066 0.002 0.060 0.077
38.160 0.063 0.061 0.002 0.060 0.077
38.174 0.054 0.045 0.009 0.060 0.077
38.188 0.049 0.042 0.007 0.060 0.077
38.201 0.038 0.031 0.007 0.060 0.077
38.215 0.035 0.028 0.007 0.060 0.077
38.229 0.030 0.023 0.007 0.060 0.077
38.243 0.022 0.009 0.013 0.060 0.077
38.257 0.017 0.005 0.012 0.060 0.077
38.271 0.016 0.007 0.009 0.060 0.077
38.285 0.009 0.006 0.003 0.060 0.077
38.299 0.001 -0.006 0.007 0.060 0.077
38.312 -0.004 -0.014 0.009 0.060 0.077
38.326 -0.006 -0.019 0.013 0.060 0.077
38.340 -0.012 -0.026 0.013 0.060 0.077
38.354 -0.020 -0.034 0.014 0.060 0.077
38.368 -0.027 -0.045 0.018 0.060 0.077
38.382 -0.031 -0.054 0.023 0.060 0.077
38.396 -0.037 -0.057 0.020 0.060 0.077
38.410 -0.045 -0.066 0.021 0.060 0.077
38.424 -0.054 -0.075 0.021 0.060 0.077
38.438 -0.060 -0.081 0.021 0.060 0.077
38.451 -0.068 -0.099 0.031 0.060 0.077
38.465 -0.080 -0.091 0.011 0.060 0.077
38.479 -0.089 -0.102 0.013 0.060 0.077
38.493 -0.091 -0.118 0.027 0.060 0.077
38.507 -0.106 -0.128 0.022 0.060 0.077
38.521 -0.109 -0.141 0.031 0.060 0.077
38.535 -0.116 -0.144 0.028 0.060 0.077
38.549 -0.126 -0.149 0.023 0.060 0.077
38.562 -0.136 -0.159 0.023 0.060 0.077
38.576 -0.144 -0.167 0.023 0.060 0.077
38.590 -0.148 -0.175 0.027 0.060 0.077
38.604 -0.157 -0.181 0.024 0.060 0.077
38.618 -0.159 -0.182 0.023 0.060 0.077
38.632 -0.161 -0.188 0.027 0.060 0.077
38.646 -0.172 -0.192 0.020 0.060 0.077
38.660 -0.175 -0.199 0.023 0.060 0.077
38.674 -0.176 -0.204 0.028 0.060 0.077
38.688 -0.179 -0.208 0.029 0.060 0.077
38.701 -0.182 -0.204 0.022 0.060 0.077
38.715 -0.184 -0.213 0.029 0.060 0.077
38.729 -0.189 -0.220 0.031 0.060 0.077
38.743 -0.195 -0.225 0.030 0.060 0.077
38.757 -0.194 -0.229 0.035 0.060 0.077
38.771 -0.200 -0.236 0.036 0.060 0.077
38.785 -0.200 -0.241 0.041 0.060 0.077
38.799 -0.205 -0.242 0.037 0.060 0.077
38.812 -0.214 -0.250 0.036 0.060 0.077
38.826 -0.216 -0.253 0.037 0.060 0.077
38.840 -0.214 -0.262 0.048 0.060 0.077
38.854 -0.223 -0.267 0.044 0.060 0.077
38.868 -0.224 -0.276 0.052 0.060 0.077
38.882 -0.231 -0.277 0.045 0.060 0.077
38.896 -0.243 -0.281 0.038 0.060 0.077
38.910 -0.244 -0.291 0.047 0.060 0.077
38.924 -0.248 -0.299 0.051 0.060 0.077
38.938 -0.249 -0.299 0.050 0.060 0.077
38.951 -0.253 -0.304 0.051 0.060 0.077
38.965 -0.260 -0.307 0.047 0.060 0.077
38.979 -0.262 -0.311 0.049 0.060 0.077
38.993 -0.269 -0.317 0.048 0.060 0.077
39.007 -0.270 -0.317 0.047 0.060 0.077
39.021 -0.271 -0.321 0.050 0.060 0.077
39.035 -0.275 -0.322 0.047 0.060 0.077
39.049 -0.277 -0.326 0.049 0.060 0.077
39.062 -0.275 -0.327 0.052 0.060 0.077
39.076 -0.280 -0.332 0.052 0.060 0.077
39.090 -0.279 -0.331 0.052 0.060 0.077
39.104 -0.285 -0.335 0.050 0.060 0.077
39.118 -0.283 -0.336 0.053 0.060 0.077
39.132 -0.286 -0.340 0.054 0.060 0.077
39.146 -0.284 -0.345 0.061 0.060 0.077
39.160 -0.285 -0.339 0.053 0.060 0.077
39.174 -0.289 -0.347 0.057 0.060 0.077
39.188 -0.287 -0.349 0.062 0.060 0.077
39.201 -0.297 -0.352 0.055 0.060 0.077
39.215 -0.291 -0.359 0.068 0.060 0.077
39.229 -0.294 -0.352 0.058 0.060 0.077
39.243 -0.291 -0.354 0.063 0.060 0.077
39.257 -0.292 -0.359 0.067 0.060 0.077
39.271 -0.288 -0.361 0.072 0.060 0.077
39.285 -0.285 -0.359 0.074 0.060 0.077
39.299 -0.292 -0.372 0.080 0.060 0.077
39.312 -0.286 -0.362 0.076 0.060 0.077
39.326 -0.287 -0.369 0.082 0.060 0.077
39.340 -0.284 -0.373 0.088 0.060 0.077
39.354 -0.280 -0.387 0.107 0.060 0.077
39.368 -0.283 -0.372 0.088 0.060 0.077
39.382 -0.283 -0.373 0.090 0.060 0.077
39.396 -0.282 -0.371 0.089 0.060 0.077
39.410 -0.280 -0.371 0.091 0.060 0.077
39.424 -0.279 -0.378 0.099 0.060 0.077
39.438 -0.273 -0.379 0.106 0.060 0.077
39.451 -0.275 -0.368 0.093 0.060 0.077
39.465 -0.270 -0.369 0.098 0.060 0.077
39.479 -0.270 -0.366 0.095 0.060 0.077
39.493 -0.261 -0.367 0.106 0.060 0.077
39.507 -0.270 -0.365 0.095 0.060 0.077
39.521 -0.259 -0.360 0.101 0.060 0.077
39.535 -0.262 -0.360 0.098 0.060 0.077
39.549 -0.254 -0.359 0.105 0.060 0.077
39.562 -0.258 -0.360 0.102 0.060 0.077
39.576 -0.252 -0.361 0.109 0.060 0.077
39.590 -0.255 -0.359 0.104 0.060 0.077
39.604 -0.248 -0.358 0.110 0.060 0.077
39.618 -0.251 -0.357 0.105 0.060 0.077
39.632 -0.246 -0.361 0.115 0.060 0.077
39.646 -0.251 -0.359 0.108 0.060 0.077
39.660 -0.240 -0.354 0.114 0.060 0.077
39.674 -0.250 -0.354 0.104 0.060 0.077
39.688 -0.240 -0.347 0.107 0.060 0.077
39.701 -0.244 -0.340 0.096 0.060 0.077
39.715 -0.238 -0.340 0.101 0.060 0.077
39.729 -0.238 -0.342 0.104 0.060 0.077
39.743 -0.234 -0.338 0.104 0.060 0.077
39.757 -0.232 -0.328 0.096 0.060 0.077
39.771 -0.228 -0.323 0.095 0.060 0.077
39.785 -0.228 -0.316 0.088 0.060 0.077
39.799 -0.225 -0.320 0.095 0.060 0.077
39.812 -0.223 -0.306 0.083 0.060 0.077
39.826 -0.220 -0.304 0.084 0.060 0.077
39.840 -0.217 -0.296 0.079 0.060 0.077
39.854 -0.216 -0.295 0.079 0.060 0.077
39.868 -0.218 -0.291 0.073 0.060 0.077
39.882 -0.225 -0.284 0.059 0.060 0.077
39.896 -0.224 -0.278 0.053 0.060 0.077
39.910 -0.233 -0.281 0.048 0.060 0.077
39.924 -0.224 -0.280 0.056 0.060 0.077
39.938 -0.236 -0.274 0.038 0.060 0.077
39.951 -0.226 -0.269 0.043 0.060 0.077
39.965 -0.237 -0.268 0.031 0.060 0.077
39.979 -0.228 -0.271 0.043 0.060 0.077
39.993 -0.228 -0.275 0.046 0.060 0.077
40.007 -0.218 -0.265 0.047 0.060 0.077
40.021 -0.222 -0.268 0.046 0.060 0.077
40.035 -0.215 -0.264 0.048 0.060 0.077
40.049 -0.221 -0.272 0.051 0.060 0.077
40.062 -0.211 -0.264 0.053 0.060 0.077
40.076 -0.215 -0.262 0.047 0.060 0.077
40.090 -0.213 -0.262 0.048 0.060 0.077
40.104 -0.215 -0.267 0.052 0.060 0.077
40.118 -0.218 -0.266 0.048 0.060 0.077
40.132 -0.219 -0.268 0.049 0.060 0.077
40.146 -0.221 -0.263 0.042 0.060 0.077
40.160 -0.219 -0.261 0.042 0.060 0.077
40.174 -0.226 -0.269 0.043 0.060 0.077
40.188 -0.221 -0.269 0.048 0.060 0.077
40.201 -0.228 -0.268 0.040 0.060 0.077
40.215 -0.223 -0.268 0.045 0.060 0.077
40.229 -0.234 -0.270 0.036 0.060 0.077
40.243 -0.224 -0.279 0.055 0.060 0.077
40.257 -0.231 -0.284 0.053 0.060 0.077
40.271 -0.231 -0.277 0.046 0.060 0.077
40.285 -0.236 -0.277 0.041 0.060 0.077
40.299 -0.234 -0.288 0.054 0.060 0.077
40.312 -0.237 -0.290 0.053 0.060 0.077
40.326 -0.237 -0.301 0.064 0.060 0.077
40.340 -0.240 -0.305 0.064 0.060 0.077
40.354 -0.240 -0.309 0.069 0.060 0.077
40.368 -0.248 -0.315 0.067 0.060 0.077
40.382 -0.244 -0.313 0.069 0.060 0.077
40.396 -0.244 -0.320 0.076 0.060 0.077
40.410 -0.245 -0.314 0.069 0.060 0.077
40.424 -0.237 -0.323 0.086 0.060 0.077
40.438 -0.247 -0.328 0.081 0.060 0.077
40.451 -0.240 -0.319 0.079 0.060 0.077
40.465 -0.249 -0.323 0.074 0.060 0.077
40.479 -0.241 -0.325 0.083 0.060 0.077
40.493 -0.245 -0.324 0.079 0.060 0.077
40.507 -0.242 -0.325 0.083 0.060 0.077
40.521 -0.244 -0.321 0.077 0.060 0.077
40.535 -0.239 -0.316 0.077 0.060 0.077
40.549 -0.239 -0.311 0.072 0.060 0.077
40.562 -0.240 -0.312 0.072 0.060 0.077
40.576 -0.235 -0.309 0.074 0.060 0.077
40.590 -0.241 -0.304 0.063 0.060 0.077
40.604 -0.233 -0.303 0.070 0.060 0.077
40.618 -0.240 -0.302 0.062 0.060 0.077
40.632 -0.229 -0.292 0.063 0.060 0.077
40.646 -0.233 -0.297 0.064 0.060 0.077
40.660 -0.230 -0.293 0.063 0.060 0.077
40.674 -0.231 -0.290 0.059 0.060 0.077
40.688 -0.231 -0.284 0.053 0.060 0.077
40.701 -0.234 -0.287 0.052 0.060 0.077
40.715 -0.235 -0.291 0.056 0.060 0.077
40.729 -0.239 -0.289 0.050 0.060 0.077
40.743 -0.234 -0.285 0.051 0.060 0.077
40.757 -0.240 -0.281 0.041 0.060 0.077
40.771 -0.239 -0.288 0.049 0.060 0.077
40.785 -0.239 -0.282 0.043 0.060 0.077
40.799 -0.238 -0.285 0.046 0.060 0.077
40.812 -0.234 -0.279 0.045 0.060 0.077
40.826 -0.239 -0.284 0.045 0.060 0.077
40.840 -0.232 -0.287 0.055 0.060 0.077
40.854 -0.235 -0.283 0.048 0.060 0.077
40.868 -0.235 -0.283 0.047 0.060 0.077
40.882 -0.229 -0.285 0.056 0.060 0.077
40.896 -0.234 -0.290 0.056 0.060 0.077
40.910 -0.235 -0.288 0.052 0.060 0.077
40.924 -0.239 -0.285 0.046 0.060 0.077
40.938 -0.239 -0.300 0.061 0.060 0.077
40.951 -0.239 -0.296 0.057 0.060 0.077
40.965 -0.237 -0.297 0.059 0.060 0.077
40.979 -0.239 -0.299 0.059 0.060 0.077
40.993 -0.241 -0.297 0.056 0.060 0.077
41.007 -0.246 -0.295 0.049 0.060 0.077
41.021 -0.247 -0.295 0.048 0.060 0.077
41.035 -0.243 -0.293 0.050 0.060 0.077
41.049 -0.246 -0.297 0.051 0.060 0.077
41.062 -0.245 -0.293 0.048 0.060 0.077
41.076 -0.249 -0.297 0.048 0.060 0.077
41.090 -0.246 -0.300 0.054 0.060 0.077
41.104 -0.252 -0.298 0.046 0.060 0.077
41.118 -0.246 -0.302 0.055 0.060 0.077
41.132 -0.257 -0.308 0.051 0.060 0.077
41.146 -0.256 -0.302 0.046 0.060 0.077
41.160 -0.260 -0.309 0.049 0.060 0.077
41.174 -0.249 -0.309 0.059 0.060 0.077
41.188 -0.260 -0.311 0.051 0.060 0.077
41.201 -0.257 -0.314 0.056 0.060 0.077
41.215 -0.262 -0.316 0.054 0.060 0.077
41.229 -0.265 -0.314 0.049 0.060 0.077
41.243 -0.262 -0.320 0.058 0.060 0.077
41.257 -0.270 -0.324 0.054 0.060 0.077
41.271 -0.263 -0.326 0.063 0.060 0.077
41.285 -0.267 -0.324 0.057 0.060 0.077
41.299 -0.272 -0.325 0.053 0.060 0.077
41.312 -0.269 -0.323 0.054 0.060 0.077
41.326 -0.277 -0.326 0.049 0.060 0.077
41.340 -0.278 -0.329 0.051 0.060 0.077
41.354 -0.282 -0.329 0.047 0.060 0.077
41.368 -0.280 -0.333 0.053 0.060 0.077
41.382 -0.281 -0.335 0.054 0.060 0.077
41.396 -0.290 -0.337 0.047 0.060 0.077
41.410 -0.285 -0.329 0.044 0.060 0.077
41.424 -0.298 -0.334 0.036 0.060 0.077
41.438 -0.290 -0.333 0.043 0.060 0.077
41.451 -0.298 -0.336 0.038 0.060 0.077
41.465 -0.296 -0.336 0.040 0.060 0.077
41.479 -0.298 -0.336 0.038 0.060 0.077
41.493 -0.302 -0.338 0.036 0.060 0.077
41.507 -0.301 -0.341 0.040 0.060 0.077
41.521 -0.309 -0.335 0.025 0.060 0.077
41.535 -0.302 -0.344 0.042 0.060 0.077
41.549 -0.311 -0.344 0.033 0.060 0.077
41.562 -0.303 -0.347 0.044 0.060 0.077
41.576 -0.308 -0.349 0.041 0.060 0.077
41.590 -0.300 -0.347 0.047 0.060 0.077
41.604 -0.310 -0.351 0.041 0.060 0.077
41.618 -0.308 -0.359 0.051 0.060 0.077
41.632 -0.309 -0.362 0.053 0.060 0.077
41.646 -0.308 -0.356 0.048 0.060 0.077
41.660 -0.304 -0.365 0.061 0.060 0.077
41.674 -0.306 -0.363 0.056 0.060 0.077
41.688 -0.310 -0.370 0.060 0.060 0.077
41.701 -0.307 -0.367 0.060 0.060 0.077
41.715 -0.312 -0.372 0.060 0.060 0.077
41.729 -0.312 -0.370 0.058 0.060 0.077
41.743 -0.317 -0.371 0.053 0.060 0.077
41.757 -0.314 -0.372 0.058 0.060 0.077
41.771 -0.320 -0.368 0.048 0.060 0.077
41.785 -0.317 -0.370 0.053 0.060 0.077
41.799 -0.320 -0.367 0.047 0.060 0.077
41.812 -0.317 -0.373 0.056 0.060 0.077
41.826 -0.324 -0.369 0.045 0.060 0.077
41.840 -0.321 -0.364 0.043 0.060 0.077
41.854 -0.324 -0.364 0.040 0.060 0.077
41.868 -0.329 -0.367 0.038 0.060 0.077
41.882 -0.328 -0.368 0.040 0.060 0.077
41.896 -0.331 -0.368 0.037 0.060 0.077
41.910 -0.332 -0.374 0.042 0.060 0.077
41.924 -0.334 -0.376 0.041 0.060 0.077
41.938 -0.337 -0.378 0.041 0.060 0.077
41.951 -0.338 -0.374 0.036 0.060 0.077
41.965 -0.338 -0.383 0.045 0.060 0.077
41.979 -0.342 -0.379 0.037 0.060 0.077
41.993 -0.345 -0.380 0.035 0.060 0.077
42.007 -0.349 -0.391 0.041 0.060 0.077
42.021 -0.351 -0.390 0.039 0.060 0.077
42.035 -0.354 -0.401 0.047 0.060 0.077
42.049 -0.356 -0.388 0.032 0.060 0.077
42.062 -0.355 -0.392 0.036 0.060 0.077
42.076 -0.359 -0.403 0.044 0.060 0.077
42.090 -0.360 -0.403 0.043 0.060 0.077
42.104 -0.362 -0.405 0.043 0.060 0.077
42.118 -0.364 -0.407 0.043 0.060 0.077
42.132 -0.366 -0.410 0.044 0.060 0.077
42.146 -0.368 -0.413 0.045 0.060 0.077
42.160 -0.371 -0.410 0.039 0.060 0.077
42.174 -0.373 -0.418 0.045 0.060 0.077
42.188 -0.370 -0.425 0.054 0.060 0.077
42.201 -0.377 -0.417 0.039 0.060 0.077
42.215 -0.382 -0.431 0.049 0.060 0.077
42.229 -0.387 -0.424 0.037 0.060 0.077
42.243 -0.384 -0.425 0.041 0.060 0.077
42.257 -0.388 -0.419 0.031 0.060 0.077
42.271 -0.389 -0.426 0.037 0.060 0.077
42.285 -0.394 -0.422 0.028 0.060 0.077
42.299 -0.397 -0.436 0.039 0.060 0.077
42.312 -0.397 -0.442 0.045 0.060 0.077
42.326 -0.397 -0.437 0.040 0.060 0.077
42.340 -0.400 -0.440 0.040 0.060 0.077
42.354 -0.407 -0.444 0.037 0.060 0.077
42.368 -0.410 -0.454 0.044 0.060 0.077
42.382 -0.414 -0.453 0.038 0.060 0.077
42.396 -0.413 -0.451 0.038 0.060 0.077
42.410 -0.421 -0.456 0.035 0.060 0.077
42.424 -0.423 -0.461 0.038 0.060 0.077
42.438 -0.424 -0.469 0.045 0.060 0.077
42.451 -0.429 -0.470 0.041 0.060 0.077
42.465 -0.431 -0.473 0.041 0.060 0.077
42.479 -0.432 -0.478 0.046 0.060 0.077
42.493 -0.438 -0.481 0.043 0.060 0.077
42.507 -0.443 -0.481 0.038 0.060 0.077
42.521 -0.449 -0.481 0.032 0.060 0.077
42.535 -0.451 -0.480 0.029 0.060 0.077
42.549 -0.455 -0.477 0.022 0.060 0.077
42.562 -0.457 -0.482 0.025 0.060 0.077
42.576 -0.459 -0.478 0.019 0.060 0.077
42.590 -0.462 -0.488 0.026 0.060 0.077
42.604 -0.468 -0.487 0.019 0.060 0.077
42.618 -0.466 -0.492 0.026 0.060 0.077
42.632 -0.469 -0.496 0.027 0.060 0.077
42.646 -0.474 -0.495 0.021 0.060 0.077
42.660 -0.478 -0.495 0.017 0.060 0.077
42.674 -0.476 -0.497 0.021 0.060 0.077
42.688 -0.485 -0.510 0.025 0.060 0.077
42.701 -0.483 -0.512 0.028 0.060 0.077
42.715 -0.488 -0.515 0.027 0.060 0.077
42.729 -0.485 -0.523 0.037 0.060 0.077
42.743 -0.492 -0.518 0.026 0.060 0.077
42.757 -0.489 -0.530 0.041 0.060 0.077
42.771 -0.494 -0.530 0.036 0.060 0.077
42.785 -0.493 -0.537 0.044 0.060 0.077
42.799 -0.494 -0.534 0.039 0.060 0.077
42.812 -0.497 -0.544 0.047 0.060 0.077
42.826 -0.501 -0.550 0.049 0.060 0.077
42.840 -0.500 -0.552 0.052 0.060 0.077
42.854 -0.504 -0.557 0.053 0.060 0.077
42.868 -0.507 -0.556 0.049 0.060 0.077
42.882 -0.509 -0.560 0.051 0.060 0.077
42.896 -0.511 -0.565 0.053 0.060 0.077
42.910 -0.512 -0.575 0.063 0.060 0.077
42.924 -0.515 -0.573 0.057 0.060 0.077
42.938 -0.516 -0.571 0.055 0.060 0.077
42.951 -0.527 -0.582 0.055 0.060 0.077
42.965 -0.521 -0.588 0.067 0.060 0.077
42.979 -0.530 -0.584 0.054 0.060 0.077
42.993 -0.523 -0.592 0.069 0.060 0.077
43.007 -0.524 -0.588 0.064 0.060 0.077
43.021 -0.531 -0.594 0.063 0.060 0.077
43.035 -0.531 -0.594 0.063 0.060 0.077
43.049 -0.535 -0.592 0.057 0.060 0.077
43.062 -0.531 -0.598 0.067 0.060 0.077
43.076 -0.540 -0.602 0.062 0.060 0.077
43.090 -0.538 -0.606 0.068 0.060 0.077
43.104 -0.540 -0.595 0.055 0.060 0.077
43.118 -0.545 -0.603 0.058 0.060 0.077
43.132 -0.543 -0.608 0.065 0.060 0.077
43.146 -0.544 -0.602 0.058 0.060 0.077
43.160 -0.544 -0.607 0.063 0.060 0.077
43.174 -0.551 -0.605 0.054 0.060 0.077
43.188 -0.551 -0.606 0.055 0.060 0.077
43.201 -0.549 -0.614 0.065 0.060 0.077
43.215 -0.553 -0.602 0.049 0.060 0.077
43.229 -0.547 -0.613 0.066 0.060 0.077
43.243 -0.552 -0.612 0.059 0.060 0.077
43.257 -0.549 -0.610 0.060 0.060 0.077
43.271 -0.553 -0.609 0.056 0.060 0.077
43.285 -0.553 -0.611 0.058 0.060 0.077
43.299 -0.552 -0.632 0.080 0.060 0.077
43.312 -0.557 -0.622 0.064 0.060 0.077
43.326 -0.556 -0.613 0.057 0.060 0.077
43.340 -0.556 -0.620 0.064 0.060 0.077
43.354 -0.557 -0.610 0.052 0.060 0.077
43.368 -0.556 -0.609 0.053 0.060 0.077
43.382 -0.562 -0.611 0.049 0.060 0.077
43.396 -0.556 -0.613 0.057 0.060 0.077
43.410 -0.552 -0.616 0.064 0.060 0.077
43.424 -0.554 -0.610 0.056 0.060 0.077
43.438 -0.546 -0.615 0.068 0.060 0.077
43.451 -0.547 -0.616 0.069 0.060 0.077
43.465 -0.544 -0.619 0.075 0.060 0.077
43.479 -0.541 -0.615 0.074 0.060 0.077
43.493 -0.545 -0.615 0.070 0.060 0.077
43.507 -0.544 -0.614 0.070 0.060 0.077
43.521 -0.543 -0.612 0.069 0.060 0.077
43.535 -0.541 -0.611 0.070 0.060 0.077
43.549 -0.546 -0.606 0.060 0.060 0.077
43.562 -0.538 -0.609 0.071 0.060 0.077
43.576 -0.543 -0.606 0.063 0.060 0.077
43.590 -0.544 -0.605 0.061 0.060 0.077
43.604 -0.535 -0.609 0.074 0.060 0.077
43.618 -0.537 -0.607 0.070 0.060 0.077
43.632 -0.534 -0.604 0.070 0.060 0.077
43.646 -0.535 -0.603 0.068 0.060 0.077
43.660 -0.533 -0.602 0.069 0.060 0.077
43.674 -0.528 -0.604 0.075 0.060 0.077
43.688 -0.525 -0.598 0.073 0.060 0.077
43.701 -0.527 -0.598 0.070 0.060 0.077
43.715 -0.527 -0.598 0.071 0.060 0.077
43.729 -0.519 -0.599 0.080 0.060 0.077
43.743 -0.519 -0.601 0.081 0.060 0.077
43.757 -0.520 -0.597 0.077 0.060 0.077
43.771 -0.510 -0.592 0.081 0.060 0.077
43.785 -0.516 -0.592 0.076 0.060 0.077
43.799 -0.506 -0.595 0.089 0.060 0.077
43.812 -0.503 -0.592 0.089 0.060 0.077
43.826 -0.500 -0.589 0.088 0.060 0.077
43.840 -0.493 -0.586 0.093 0.060 0.077
43.854 -0.492 -0.586 0.093 0.060 0.077
43.868 -0.486 -0.586 0.100 0.060 0.077
43.882 -0.489 -0.579 0.090 0.060 0.077
43.896 -0.481 -0.578 0.096 0.060 0.077
43.910 -0.473 -0.573 0.100 0.060 0.077
43.924 -0.470 -0.572 0.102 0.060 0.077
43.938 -0.465 -0.568 0.103 0.060 0.077
43.951 -0.456 -0.563 0.107 0.060 0.077
43.965 -0.453 -0.563 0.110 0.060 0.077
43.979 -0.456 -0.560 0.104 0.060 0.077
43.993 -0.451 -0.555 0.104 0.060 0.077
44.007 -0.451 -0.557 0.105 0.060 0.077
44.021 -0.432 -0.550 0.118 0.060 0.077
44.035 -0.435 -0.552 0.117 0.060 0.077
44.049 -0.431 -0.547 0.116 0.060 0.077
44.062 -0.436 -0.549 0.113 0.060 0.077
44.076 -0.421 -0.546 0.125 0.060 0.077
44.090 -0.418 -0.540 0.122 0.060 0.077
44.104 -0.414 -0.540 0.126 0.060 0.077
44.118 -0.405 -0.537 0.131 0.060 0.077
44.132 -0.412 -0.535 0.123 0.060 0.077
44.146 -0.398 -0.527 0.129 0.060 0.077
44.160 -0.395 -0.526 0.130 0.060 0.077
44.174 -0.392 -0.525 0.132 0.060 0.077
44.188 -0.388 -0.519 0.131 0.060 0.077
44.201 -0.382 -0.514 0.132 0.060 0.077
44.215 -0.374 -0.506 0.132 0.060 0.077
44.229 -0.375 -0.499 0.124 0.060 0.077
44.243 -0.366 -0.495 0.128 0.060 0.077
44.257 -0.365 -0.489 0.124 0.060 0.077
44.271 -0.353 -0.481 0.128 0.060 0.077
44.285 -0.351 -0.478 0.127 0.060 0.077
44.299 -0.349 -0.466 0.117 0.060 0.077
44.312 -0.333 -0.459 0.126 0.060 0.077
44.326 -0.335 -0.453 0.118 0.060 0.077
44.340 -0.324 -0.445 0.121 0.060 0.077
44.354 -0.317 -0.445 0.128 0.060 0.077
44.368 -0.312 -0.431 0.119 0.060 0.077
44.382 -0.299 -0.422 0.123 0.060 0.077
44.396 -0.299 -0.414 0.115 0.060 0.077
44.410 -0.290 -0.412 0.122 0.060 0.077
44.424 -0.269 -0.402 0.133 0.060 0.077
44.438 -0.267 -0.393 0.126 0.060 0.077
44.451 -0.258 -0.388 0.130 0.060 0.077
44.465 -0.247 -0.377 0.130 0.060 0.077
44.479 -0.252 -0.371 0.119 0.060 0.077
44.493 -0.238 -0.366 0.128 0.060 0.077
44.507 -0.218 -0.351 0.133 0.060 0.077
44.521 -0.220 -0.342 0.122 0.060 0.077
44.535 -0.204 -0.337 0.133 0.060 0.077
44.549 -0.191 -0.332 0.141 0.060 0.077
44.562 -0.193 -0.326 0.133 0.060 0.077
44.576 -0.183 -0.320 0.136 0.060 0.077
44.590 -0.165 -0.310 0.145 0.060 0.077
44.604 -0.168 -0.299 0.131 0.060 0.077
44.618 -0.153 -0.290 0.137 0.060 0.077
44.632 -0.136 -0.281 0.145 0.060 0.077
44.646 -0.134 -0.271 0.137 0.060 0.077
44.660 -0.134 -0.257 0.123 0.060 0.077
44.674 -0.115 -0.249 0.134 0.060 0.077
44.688 -0.105 -0.245 0.140 0.060 0.077
44.701 -0.104 -0.231 0.126 0.060 0.077
44.715 -0.088 -0.224 0.136 0.060 0.077
44.729 -0.080 -0.210 0.130 0.060 0.077
44.743 -0.079 -0.197 0.118 0.060 0.077
44.757 -0.070 -0.192 0.121 0.060 0.077
44.771 -0.050 -0.179 0.129 0.060 0.077
44.785 -0.046 -0.173 0.127 0.060 0.077
44.799 -0.046 -0.163 0.117 0.060 0.077
44.812 -0.029 -0.144 0.115 0.060 0.077
44.826 -0.017 -0.132 0.115 0.060 0.077
44.840 -0.013 -0.133 0.120 0.060 0.077
44.854 -0.002 -0.116 0.114 0.060 0.077
44.868 0.010 -0.105 0.115 0.060 0.077
44.882 0.019 -0.099 0.118 0.060 0.077
44.896 0.020 -0.093 0.113 0.060 0.077
44.910 0.029 -0.080 0.109 0.060 0.077
44.924 0.046 -0.070 0.116 0.060 0.077
44.938 0.056 -0.062 0.118 0.060 0.077
44.951 0.052 -0.050 0.102 0.060 0.077
44.965 0.058 -0.045 0.103 0.060 0.077
44.979 0.073 -0.038 0.111 0.060 0.077
44.993 0.083 -0.027 0.109 0.060 0.077
45.007 0.088 -0.017 0.105 0.060 0.077
45.021 0.095 -0.007 0.102 0.060 0.077
45.035 0.105 -0.004 0.109 0.060 0.077
45.049 0.115 0.007 0.108 0.060 0.077
45.062 0.118 0.016 0.102 0.060 0.077
45.076 0.121 0.025 0.096 0.060 0.077
45.090 0.131 0.031 0.100 0.060 0.077
45.104 0.146 0.042 0.104 0.060 0.077
45.118 0.140 0.046 0.094 0.060 0.077
45.132 0.146 0.065 0.081 0.060 0.077
45.146 0.160 0.059 0.101 0.060 0.077
45.160 0.164 0.069 0.095 0.060 0.077
45.174 0.171 0.074 0.096 0.060 0.077
45.188 0.179 0.079 0.100 0.060 0.077
45.201 0.177 0.078 0.099 0.060 0.077
45.215 0.186 0.100 0.086 0.060 0.077
45.229 0.196 0.097 0.099 0.060 0.077
45.243 0.200 0.110 0.090 0.060 0.077
45.257 0.210 0.114 0.096 0.060 0.077
45.271 0.212 0.116 0.095 0.060 0.077
45.285 0.214 0.122 0.092 0.060 0.077
45.299 0.233 0.130 0.102 0.060 0.077
45.312 0.241 0.131 0.110 0.060 0.077
45.326 0.235 0.129 0.106 0.060 0.077
45.340 0.246 0.144 0.102 0.060 0.077
45.354 0.252 0.147 0.105 0.060 0.077
45.368 0.252 0.154 0.098 0.060 0.077
45.382 0.266 0.159 0.107 0.060 0.077
45.396 0.273 0.174 0.099 0.060 0.077
45.410 0.276 0.180 0.096 0.060 0.077
45.424 0.283 0.186 0.097 0.060 0.077
45.438 0.290 0.194 0.096 0.060 0.077
45.451 0.289 0.199 0.090 0.060 0.077
45.465 0.296 0.208 0.087 0.060 0.077
45.479 0.303 0.217 0.086 0.060 0.077
45.493 0.310 0.228 0.082 0.060 0.077
45.507 0.308 0.234 0.073 0.060 0.077
45.521 0.316 0.242 0.074 0.060 0.077
45.535 0.323 0.255 0.068 0.060 0.077
45.549 0.328 0.262 0.066 0.060 0.077
45.562 0.336 0.263 0.073 0.060 0.077
45.576 0.350 0.268 0.082 0.060 0.077
45.590 0.345 0.278 0.067 0.060 0.077
45.604 0.349 0.278 0.071 0.060 0.077
45.618 0.364 0.284 0.080 0.060 0.077
45.632 0.368 0.283 0.085 0.060 0.077
45.646 0.368 0.290 0.078 0.060 0.077
45.660 0.377 0.301 0.076 0.060 0.077
45.674 0.383 0.302 0.081 0.060 0.077
45.688 0.388 0.314 0.074 0.060 0.077
45.701 0.391 0.322 0.069 0.060 0.077
45.715 0.395 0.314 0.081 0.060 0.077
45.729 0.401 0.324 0.077 0.060 0.077
45.743 0.404 0.330 0.073 0.060 0.077
45.757 0.411 0.334 0.077 0.060 0.077
45.771 0.425 0.342 0.083 0.060 0.077
45.785 0.420 0.350 0.070 0.060 0.077
45.799 0.421 0.358 0.063 0.060 0.077
45.812 0.437 0.361 0.076 0.060 0.077
45.826 0.435 0.364 0.071 0.060 0.077
45.840 0.432 0.373 0.058 0.060 0.077
45.854 0.439 0.385 0.053 0.060 0.077
45.868 0.441 0.384 0.057 0.060 0.077
45.882 0.448 0.381 0.067 0.060 0.077
45.896 0.448 0.386 0.062 0.060 0.077
45.910 0.449 0.391 0.058 0.060 0.077
45.924 0.457 0.393 0.064 0.060 0.077
45.938 0.458 0.407 0.051 0.060 0.077
45.951 0.449 0.414 0.035 0.060 0.077
45.965 0.465 0.421 0.043 0.060 0.077
45.979 0.465 0.414 0.051 0.060 0.077
45.993 0.455 0.421 0.034 0.060 0.077
46.007 0.455 0.417 0.038 0.060 0.077
46.021 0.465 0.428 0.037 0.060 0.077
46.035 0.471 0.436 0.035 0.060 0.077
46.049 0.466 0.430 0.036 0.060 0.077
46.062 0.467 0.441 0.026 0.060 0.077
46.076 0.472 0.431 0.041 0.060 0.077
46.090 0.472 0.447 0.025 0.060 0.077
46.104 0.464 0.440 0.024 0.060 0.077
46.118 0.466 0.444 0.022 0.060 0.077
46.132 0.483 0.446 0.037 0.060 0.077
46.146 0.478 0.447 0.031 0.060 0.077
46.160 0.472 0.450 0.022 0.060 0.077
46.174 0.486 0.477 0.009 0.060 0.077
46.188 0.498 0.456 0.042 0.060 0.077
46.201 0.486 0.459 0.027 0.060 0.077
46.215 0.474 0.461 0.012 0.060 0.077
46.229 0.494 0.463 0.031 0.060 0.077
46.243 0.505 0.466 0.039 0.060 0.077
46.257 0.498 0.470 0.028 0.060 0.077
46.271 0.479 0.473 0.006 0.060 0.077
46.285 0.496 0.474 0.022 0.060 0.077
46.299 0.510 0.473 0.037 0.060 0.077
46.312 0.494 0.473 0.021 0.060 0.077
46.326 0.484 0.473 0.010 0.060 0.077
46.340 0.498 0.469 0.029 0.060 0.077
46.354 0.506 0.475 0.031 0.060 0.077
46.368 0.507 0.464 0.042 0.060 0.077
46.382 0.499 0.468 0.030 0.060 0.077
46.396 0.499 0.470 0.029 0.060 0.077
46.410 0.510 0.463 0.047 0.060 0.077
46.424 0.507 0.468 0.039 0.060 0.077
46.438 0.499 0.468 0.031 0.060 0.077
46.451 0.497 0.470 0.026 0.060 0.077
46.465 0.509 0.458 0.051 0.060 0.077
46.479 0.517 0.473 0.044 0.060 0.077
46.493 0.496 0.476 0.019 0.060 0.077
46.507 0.490 0.480 0.010 0.060 0.077
46.521 0.511 0.481 0.029 0.060 0.077
46.535 0.508 0.478 0.029 0.060 0.077
46.549 0.492 0.476 0.016 0.060 0.077
46.562 0.489 0.473 0.015 0.060 0.077
46.576 0.499 0.486 0.013 0.060 0.077
46.590 0.503 0.484 0.019 0.060 0.077
46.604 0.485 0.480 0.005 0.060 0.077
46.618 0.479 0.484 0.005 0.060 0.077
46.632 0.491 0.481 0.010 0.060 0.077
46.646 0.493 0.488 0.005 0.060 0.077
46.660 0.482 0.488 0.006 0.060 0.077
46.674 0.470 0.489 0.019 0.060 0.077
46.688 0.475 0.483 0.008 0.060 0.077
46.701 0.488 0.483 0.005 0.060 0.077
46.715 0.467 0.484 0.017 0.060 0.077
46.729 0.467 0.476 0.009 0.060 0.077
46.743 0.480 0.472 0.008 0.060 0.077
46.757 0.477 0.474 0.003 0.060 0.077
46.771 0.471 0.471 0.000 0.060 0.077
46.785 0.462 0.470 0.008 0.060 0.077
46.799 0.466 0.467 0.001 0.060 0.077
46.812 0.480 0.464 0.016 0.060 0.077
46.826 0.461 0.464 0.003 0.060 0.077
46.840 0.452 0.462 0.011 0.060 0.077
46.854 0.466 0.458 0.008 0.060 0.077
46.868 0.466 0.459 0.007 0.060 0.077
46.882 0.453 0.458 0.006 0.060 0.077
46.896 0.448 0.455 0.007 0.060 0.077
46.910 0.456 0.448 0.008 0.060 0.077
46.924 0.459 0.451 0.008 0.060 0.077
46.938 0.440 0.445 0.005 0.060 0.077
46.951 0.436 0.438 0.002 0.060 0.077
46.965 0.457 0.431 0.026 0.060 0.077
46.979 0.443 0.434 0.009 0.060 0.077
46.993 0.424 0.425 0.001 0.060 0.077
47.007 0.431 0.423 0.008 0.060 0.077
47.021 0.436 0.427 0.009 0.060 0.077
47.035 0.428 0.425 0.003 0.060 0.077
47.049 0.411 0.418 0.008 0.060 0.077
47.062 0.414 0.413 0.001 0.060 0.077
47.076 0.425 0.411 0.014 0.060 0.077
47.090 0.400 0.406 0.007 0.060 0.077
47.104 0.387 0.396 0.009 0.060 0.077
47.118 0.411 0.399 0.012 0.060 0.077
47.132 0.399 0.394 0.005 0.060 0.077
47.146 0.375 0.387 0.012 0.060 0.077
47.160 0.382 0.384 0.002 0.060 0.077
47.174 0.381 0.379 0.002 0.060 0.077
47.188 0.370 0.373 0.003 0.060 0.077
47.201 0.363 0.364 0.001 0.060 0.077
47.215 0.364 0.366 0.002 0.060 0.077
47.229 0.364 0.362 0.001 0.060 0.077
47.243 0.350 0.357 0.007 0.060 0.077
47.257 0.351 0.350 0.000 0.060 0.077
47.271 0.358 0.359 0.002 0.060 0.077
47.285 0.346 0.351 0.005 0.060 0.077
47.299 0.330 0.350 0.020 0.060 0.077
47.312 0.341 0.340 0.001 0.060 0.077
47.326 0.334 0.335 0.001 0.060 0.077
47.340 0.323 0.333 0.010 0.060 0.077
47.354 0.329 0.327 0.002 0.060 0.077
47.368 0.322 0.322 0.000 0.060 0.077
47.382 0.308 0.318 0.010 0.060 0.077
47.396 0.312 0.316 0.005 0.060 0.077
47.410 0.315 0.307 0.008 0.060 0.077
47.424 0.300 0.306 0.006 0.060 0.077
47.438 0.300 0.300 0.001 0.060 0.077
47.451 0.302 0.294 0.008 0.060 0.077
47.465 0.291 0.289 0.002 0.060 0.077
47.479 0.285 0.286 0.002 0.060 0.077
47.493 0.295 0.282 0.013 0.060 0.077
47.507 0.280 0.278 0.002 0.060 0.077
47.521 0.270 0.272 0.002 0.060 0.077
47.535 0.278 0.274 0.004 0.060 0.077
47.549 0.271 0.264 0.007 0.060 0.077
47.562 0.263 0.268 0.005 0.060 0.077
47.576 0.261 0.260 0.000 0.060 0.077
47.590 0.255 0.258 0.003 0.060 0.077
47.604 0.248 0.244 0.003 0.060 0.077
47.618 0.250 0.247 0.003 0.060 0.077
47.632 0.240 0.235 0.005 0.060 0.077
47.646 0.230 0.236 0.006 0.060 0.077
47.660 0.222 0.229 0.007 0.060 0.077
47.674 0.224 0.217 0.007 0.060 0.077
47.688 0.218 0.216 0.001 0.060 0.077
47.701 0.207 0.210 0.003 0.060 0.077
47.715 0.199 0.201 0.003 0.060 0.077
47.729 0.190 0.192 0.002 0.060 0.077
47.743 0.187 0.184 0.003 0.060 0.077
47.757 0.183 0.177 0.006 0.060 0.077
47.771 0.174 0.171 0.003 0.060 0.077
47.785 0.165 0.166 0.001 0.060 0.077
47.799 0.160 0.153 0.007 0.060 0.077
47.812 0.156 0.147 0.009 0.060 0.077
47.826 0.152 0.139 0.013 0.060 0.077
47.840 0.141 0.130 0.011 0.060 0.077
47.854 0.135 0.126 0.009 0.060 0.077
47.868 0.133 0.125 0.008 0.060 0.077
47.882 0.126 0.122 0.004 0.060 0.077
47.896 0.118 0.112 0.006 0.060 0.077
47.910 0.115 0.106 0.008 0.060 0.077
47.924 0.109 0.094 0.015 0.060 0.077
47.938 0.103 0.089 0.014 0.060 0.077
47.951 0.098 0.086 0.012 0.060 0.077
47.965 0.087 0.079 0.007 0.060 0.077
47.979 0.081 0.072 0.009 0.060 0.077
47.993 0.074 0.067 0.007 0.060 0.077
48.007 0.065 0.057 0.008 0.060 0.077
48.021 0.058 0.052 0.006 0.060 0.077
48.035 0.050 0.042 0.007 0.060 0.077
48.049 0.042 0.037 0.004 0.060 0.077
48.062 0.037 0.025 0.012 0.060 0.077
48.076 0.028 0.018 0.010 0.060 0.077
48.090 0.018 0.008 0.010 0.060 0.077
48.104 0.010 0.004 0.006 0.060 0.077
48.118 0.006 -0.004 0.010 0.060 0.077
48.132 -0.002 -0.010 0.008 0.060 0.077
48.146 -0.013 -0.011 0.002 0.060 0.077
48.160 -0.021 -0.019 0.002 0.060 0.077
48.174 -0.027 -0.022 0.005 0.060 0.077
48.188 -0.032 -0.038 0.006 0.060 0.077
48.201 -0.045 -0.042 0.003 0.060 0.077
48.215 -0.047 -0.045 0.002 0.060 0.077
48.229 -0.050 -0.055 0.005 0.060 0.077
48.243 -0.060 -0.057 0.003 0.060 0.077
48.257 -0.066 -0.065 0.001 0.060 0.077
48.271 -0.074 -0.066 0.008 0.060 0.077
48.285 -0.074 -0.076 0.002 0.060 0.077
48.299 -0.083 -0.077 0.006 0.060 0.077
48.312 -0.087 -0.084 0.004 0.060 0.077
48.326 -0.090 -0.094 0.004 0.060 0.077
48.340 -0.096 -0.095 0.001 0.060 0.077
48.354 -0.103 -0.099 0.004 0.060 0.077
48.368 -0.108 -0.110 0.002 0.060 0.077
48.382 -0.109 -0.117 0.007 0.060 0.077
48.396 -0.118 -0.124 0.006 0.060 0.077
48.410 -0.125 -0.127 0.002 0.060 0.077
48.424 -0.129 -0.134 0.005 0.060 0.077
48.438 -0.131 -0.145 0.014 0.060 0.077
48.451 -0.143 -0.152 0.009 0.060 0.077
48.465 -0.150 -0.159 0.009 0.060 0.077
48.479 -0.157 -0.171 0.014 0.060 0.077
48.493 -0.165 -0.179 0.014 0.060 0.077
48.507 -0.173 -0.187 0.014 0.060 0.077
48.521 -0.178 -0.190 0.012 0.060 0.077
48.535 -0.188 -0.198 0.010 0.060 0.077
48.549 -0.194 -0.209 0.015 0.060 0.077
48.562 -0.203 -0.218 0.015 0.060 0.077
48.576 -0.208 -0.220 0.012 0.060 0.077
48.590 -0.220 -0.229 0.009 0.060 0.077
48.604 -0.220 -0.241 0.020 0.060 0.077
48.618 -0.227 -0.240 0.013 0.060 0.077
48.632 -0.237 -0.246 0.009 0.060 0.077
48.646 -0.241 -0.248 0.006 0.060 0.077
48.660 -0.247 -0.255 0.008 0.060 0.077
48.674 -0.253 -0.260 0.006 0.060 0.077
48.688 -0.256 -0.267 0.011 0.060 0.077
48.701 -0.259 -0.274 0.015 0.060 0.077
48.715 -0.264 -0.276 0.012 0.060 0.077
48.729 -0.270 -0.280 0.010 0.060 0.077
48.743 -0.275 -0.289 0.014 0.060 0.077
48.757 -0.284 -0.288 0.004 0.060 0.077
48.771 -0.287 -0.292 0.005 0.060 0.077
48.785 -0.288 -0.298 0.010 0.060 0.077
48.799 -0.292 -0.306 0.014 0.060 0.077
48.812 -0.296 -0.311 0.015 0.060 0.077
48.826 -0.307 -0.312 0.005 0.060 0.077
48.840 -0.308 -0.321 0.013 0.060 0.077
48.854 -0.316 -0.325 0.009 0.060 0.077
48.868 -0.318 -0.331 0.013 0.060 0.077
48.882 -0.327 -0.341 0.014 0.060 0.077
48.896 -0.329 -0.345 0.016 0.060 0.077
48.910 -0.334 -0.349 0.015 0.060 0.077
48.924 -0.343 -0.358 0.015 0.060 0.077
48.938 -0.350 -0.365 0.015 0.060 0.077
48.951 -0.355 -0.378 0.023 0.060 0.077
48.965 -0.365 -0.382 0.017 0.060 0.077
48.979 -0.366 -0.391 0.024 0.060 0.077
48.993 -0.375 -0.395 0.020 0.060 0.077
49.007 -0.376 -0.403 0.027 0.060 0.077
49.021 -0.385 -0.408 0.023 0.060 0.077
49.035 -0.389 -0.411 0.022 0.060 0.077
49.049 -0.396 -0.418 0.022 0.060 0.077
49.062 -0.402 -0.426 0.024 0.060 0.077
49.076 -0.404 -0.432 0.028 0.060 0.077
49.090 -0.409 -0.436 0.027 0.060 0.077
49.104 -0.409 -0.438 0.029 0.060 0.077
49.118 -0.412 -0.446 0.034 0.060 0.077
49.132 -0.416 -0.447 0.031 0.060 0.077
49.146 -0.422 -0.454 0.031 0.060 0.077
49.160 -0.426 -0.457 0.030 0.060 0.077
49.174 -0.432 -0.465 0.033 0.060 0.077
49.188 -0.430 -0.465 0.035 0.060 0.077
49.201 -0.437 -0.469 0.032 0.060 0.077
49.215 -0.439 -0.474 0.035 0.060 0.077
49.229 -0.445 -0.476 0.031 0.060 0.077
49.243 -0.452 -0.482 0.030 0.060 0.077
49.257 -0.456 -0.485 0.029 0.060 0.077
49.271 -0.456 -0.490 0.034 0.060 0.077
49.285 -0.462 -0.495 0.033 0.060 0.077
49.299 -0.462 -0.493 0.031 0.060 0.077
49.312 -0.466 -0.496 0.030 0.060 0.077
49.326 -0.468 -0.502 0.034 0.060 0.077
49.340 -0.477 -0.508 0.031 0.060 0.077
49.354 -0.479 -0.511 0.032 0.060 0.077
49.368 -0.485 -0.518 0.033 0.060 0.077
49.382 -0.483 -0.517 0.034 0.060 0.077
49.396 -0.490 -0.517 0.027 0.060 0.077
49.410 -0.490 -0.527 0.037 0.060 0.077
49.424 -0.496 -0.528 0.032 0.060 0.077
49.438 -0.493 -0.531 0.038 0.060 0.077
49.451 -0.501 -0.536 0.035 0.060 0.077
49.465 -0.494 -0.539 0.045 0.060 0.077
49.479 -0.505 -0.535 0.030 0.060 0.077
49.493 -0.503 -0.540 0.036 0.060 0.077
49.507 -0.510 -0.539 0.029 0.060 0.077
49.521 -0.503 -0.541 0.038 0.060 0.077
49.535 -0.514 -0.545 0.031 0.060 0.077
49.549 -0.508 -0.549 0.041 0.060 0.077
49.562 -0.516 -0.550 0.034 0.060 0.077
49.576 -0.512 -0.555 0.043 0.060 0.077
49.590 -0.514 -0.556 0.042 0.060 0.077
49.604 -0.514 -0.559 0.044 0.060 0.077
49.618 -0.516 -0.565 0.049 0.060 0.077
49.632 -0.519 -0.563 0.044 0.060 0.077
49.646 -0.516 -0.566 0.050 0.060 0.077
49.660 -0.517 -0.568 0.051 0.060 0.077
49.674 -0.510 -0.570 0.060 0.060 0.077
49.688 -0.518 -0.572 0.054 0.060 0.077
49.701 -0.516 -0.571 0.055 0.060 0.077
49.715 -0.513 -0.575 0.062 0.060 0.077
49.729 -0.509 -0.577 0.068 0.060 0.077
49.743 -0.504 -0.580 0.076 0.060 0.077
49.757 -0.515 -0.581 0.066 0.060 0.077
49.771 -0.506 -0.585 0.079 0.060 0.077
49.785 -0.514 -0.583 0.069 0.060 0.077
49.799 -0.497 -0.588 0.091 0.060 0.077
49.812 -0.508 -0.588 0.080 0.060 0.077
49.826 -0.504 -0.591 0.087 0.060 0.077
49.840 -0.500 -0.592 0.092 0.060 0.077
49.854 -0.501 -0.593 0.092 0.060 0.077
49.868 -0.498 -0.592 0.094 0.060 0.077
49.882 -0.496 -0.586 0.089 0.060 0.077
49.896 -0.498 -0.587 0.088 0.060 0.077
49.910 -0.492 -0.584 0.092 0.060 0.077
49.924 -0.490 -0.586 0.096 0.060 0.077
49.938 -0.485 -0.586 0.101 0.060 0.077
49.951 -0.496 -0.583 0.086 0.060 0.077
49.965 -0.485 -0.579 0.094 0.060 0.077
49.979 -0.480 -0.580 0.100 0.060 0.077
49.993 -0.474 -0.572 0.098 0.060 0.077
50.007 -0.479 -0.568 0.089 0.060 0.077
50.021 -0.479 -0.561 0.082 0.060 0.077
50.035 -0.464 -0.556 0.091 0.060 0.077
50.049 -0.472 -0.558 0.085 0.060 0.077
50.062 -0.462 -0.558 0.096 0.060 0.077
50.076 -0.465 -0.553 0.088 0.060 0.077
50.090 -0.452 -0.546 0.094 0.060 0.077
50.104 -0.456 -0.544 0.088 0.060 0.077
50.118 -0.444 -0.538 0.094 0.060 0.077
50.132 -0.440 -0.540 0.100 0.060 0.077
50.146 -0.440 -0.528 0.088 0.060 0.077
50.160 -0.437 -0.525 0.088 0.060 0.077
50.174 -0.425 -0.519 0.094 0.060 0.077
50.188 -0.416 -0.522 0.106 0.060 0.077
50.201 -0.427 -0.518 0.091 0.060 0.077
50.215 -0.411 -0.512 0.101 0.060 0.077
50.229 -0.417 -0.511 0.093 0.060 0.077
50.243 -0.402 -0.505 0.103 0.060 0.077
50.257 -0.400 -0.504 0.104 0.060 0.077
50.271 -0.391 -0.503 0.112 0.060 0.077
50.285 -0.388 -0.502 0.114 0.060 0.077
50.299 -0.382 -0.490 0.108 0.060 0.077
50.312 -0.375 -0.488 0.113 0.060 0.077
50.326 -0.378 -0.487 0.109 0.060 0.077
50.340 -0.371 -0.483 0.112 0.060 0.077
50.354 -0.366 -0.478 0.111 0.060 0.077
50.368 -0.360 -0.470 0.110 0.060 0.077
50.382 -0.353 -0.467 0.114 0.060 0.077
50.396 -0.350 -0.463 0.112 0.060 0.077
50.410 -0.350 -0.464 0.114 0.060 0.077
50.424 -0.342 -0.462 0.119 0.060 0.077
50.438 -0.336 -0.454 0.117 0.060 0.077
50.451 -0.329 -0.450 0.121 0.060 0.077
50.465 -0.332 -0.439 0.107 0.060 0.077
50.479 -0.330 -0.437 0.107 0.060 0.077
50.493 -0.329 -0.431 0.101 0.060 0.077
50.507 -0.322 -0.424 0.102 0.060 0.077
50.521 -0.316 -0.421 0.105 0.060 0.077
50.535 -0.313 -0.413 0.100 0.060 0.077
50.549 -0.309 -0.409 0.100 0.060 0.077
50.562 -0.304 -0.437 0.133 0.060 0.077
50.576 -0.309 -0.409 0.100 0.060 0.077
50.590 -0.301 -0.386 0.085 0.060 0.077
50.604 -0.297 -0.394 0.097 0.060 0.077
50.618 -0.286 -0.376 0.090 0.060 0.077
50.632 -0.287 -0.384 0.097 0.060 0.077
50.646 -0.275 -0.365 0.090 0.060 0.077
50.660 -0.279 -0.361 0.082 0.060 0.077
50.674 -0.277 -0.365 0.088 0.060 0.077
50.688 -0.273 -0.357 0.083 0.060 0.077
50.701 -0.258 -0.353 0.095 0.060 0.077
50.715 -0.266 -0.348 0.082 0.060 0.077
50.729 -0.249 -0.346 0.097 0.060 0.077
50.743 -0.259 -0.341 0.082 0.060 0.077
50.757 -0.244 -0.336 0.092 0.060 0.077
50.771 -0.244 -0.328 0.084 0.060 0.077
50.785 -0.235 -0.321 0.086 0.060 0.077
50.799 -0.241 -0.317 0.076 0.060 0.077
50.812 -0.231 -0.311 0.080 0.060 0.077
50.826 -0.231 -0.312 0.081 0.060 0.077
50.840 -0.225 -0.305 0.080 0.060 0.077
50.854 -0.223 -0.302 0.079 0.060 0.077
50.868 -0.220 -0.299 0.079 0.060 0.077
50.882 -0.213 -0.294 0.081 0.060 0.077
50.896 -0.216 -0.293 0.077 0.060 0.077
50.910 -0.198 -0.291 0.093 0.060 0.077
50.924 -0.205 -0.283 0.078 0.060 0.077
50.938 -0.186 -0.283 0.097 0.060 0.077
50.951 -0.197 -0.281 0.083 0.060 0.077
50.965 -0.186 -0.280 0.094 0.060 0.077
50.979 -0.192 -0.278 0.086 0.060 0.077
50.993 -0.176 -0.272 0.096 0.060 0.077
51.007 -0.177 -0.273 0.095 0.060 0.077
51.021 -0.170 -0.268 0.098 0.060 0.077
51.035 -0.173 -0.269 0.096 0.060 0.077
51.049 -0.166 -0.265 0.099 0.060 0.077
51.062 -0.168 -0.261 0.093 0.060 0.077
51.076 -0.162 -0.257 0.094 0.060 0.077
51.090 -0.160 -0.251 0.091 0.060 0.077
51.104 -0.161 -0.249 0.088 0.060 0.077
51.118 -0.163 -0.244 0.081 0.060 0.077
51.132 -0.156 -0.238 0.081 0.060 0.077
51.146 -0.161 -0.235 0.074 0.060 0.077
51.160 -0.162 -0.228 0.066 0.060 0.077
51.174 -0.158 -0.227 0.068 0.060 0.077
51.188 -0.161 -0.224 0.063 0.060 0.077
51.201 -0.151 -0.216 0.064 0.060 0.077
51.215 -0.161 -0.205 0.044 0.060 0.077
51.229 -0.153 -0.207 0.054 0.060 0.077
51.243 -0.158 -0.207 0.049 0.060 0.077
51.257 -0.156 -0.185 0.029 0.060 0.077
51.271 -0.158 -0.189 0.031 0.060 0.077
51.285 -0.153 -0.188 0.035 0.060 0.077
51.299 -0.152 -0.188 0.036 0.060 0.077
51.312 -0.147 -0.179 0.032 0.060 0.077
51.326 -0.150 -0.179 0.029 0.060 0.077
51.340 -0.147 -0.179 0.032 0.060 0.077
51.354 -0.154 -0.168 0.014 0.060 0.077
51.368 -0.151 -0.166 0.015 0.060 0.077
51.382 -0.149 -0.162 0.013 0.060 0.077
51.396 -0.150 -0.158 0.008 0.060 0.077
51.410 -0.152 -0.159 0.007 0.060 0.077
51.424 -0.156 -0.153 0.004 0.060 0.077
51.438 -0.153 -0.155 0.002 0.060 0.077
51.451 -0.154 -0.150 0.004 0.060 0.077
51.465 -0.156 -0.150 0.006 0.060 0.077
51.479 -0.154 -0.152 0.002 0.060 0.077
51.493 -0.158 -0.152 0.006 0.060 0.077
51.507 -0.156 -0.157 0.001 0.060 0.077
51.521 -0.162 -0.157 0.005 0.060 0.077
51.535 -0.160 -0.163 0.003 0.060 0.077
51.549 -0.158 -0.169 0.011 0.060 0.077
51.562 -0.169 -0.158 0.011 0.060 0.077
51.576 -0.168 -0.169 0.001 0.060 0.077
51.590 -0.173 -0.170 0.004 0.060 0.077
51.604 -0.174 -0.177 0.003 0.060 0.077
51.618 -0.181 -0.186 0.005 0.060 0.077
51.632 -0.176 -0.187 0.011 0.060 0.077
51.646 -0.192 -0.193 0.001 0.060 0.077
51.660 -0.191 -0.203 0.012 0.060 0.077
51.674 -0.200 -0.210 0.010 0.060 0.077
51.688 -0.204 -0.215 0.011 0.060 0.077
51.701 -0.201 -0.215 0.014 0.060 0.077
51.715 -0.212 -0.219 0.007 0.060 0.077
51.729 -0.214 -0.229 0.015 0.060 0.077
51.743 -0.219 -0.239 0.019 0.060 0.077
51.757 -0.223 -0.243 0.020 0.060 0.077
51.771 -0.227 -0.252 0.024 0.060 0.077
51.785 -0.222 -0.260 0.038 0.060 0.077
51.799 -0.236 -0.266 0.030 0.060 0.077
51.812 -0.233 -0.272 0.039 0.060 0.077
51.826 -0.240 -0.278 0.038 0.060 0.077
51.840 -0.244 -0.279 0.034 0.060 0.077
51.854 -0.248 -0.285 0.037 0.060 0.077
51.868 -0.251 -0.290 0.039 0.060 0.077
51.882 -0.253 -0.301 0.047 0.060 0.077
51.896 -0.256 -0.304 0.048 0.060 0.077
51.910 -0.260 -0.306 0.046 0.060 0.077
51.924 -0.264 -0.315 0.051 0.060 0.077
51.938 -0.266 -0.317 0.051 0.060 0.077
51.951 -0.271 -0.321 0.050 0.060 0.077
51.965 -0.270 -0.326 0.056 0.060 0.077
51.979 -0.275 -0.326 0.051 0.060 0.077
51.993 -0.281 -0.327 0.046 0.060 0.077
52.007 -0.279 -0.335 0.055 0.060 0.077
52.021 -0.288 -0.337 0.049 0.060 0.077
52.035 -0.286 -0.338 0.052 0.060 0.077
52.049 -0.289 -0.346 0.057 0.060 0.077
52.062 -0.293 -0.345 0.052 0.060 0.077
52.076 -0.295 -0.347 0.052 0.060 0.077
52.090 -0.297 -0.352 0.054 0.060 0.077
52.104 -0.299 -0.352 0.053 0.060 0.077
52.118 -0.301 -0.356 0.055 0.060 0.077
52.132 -0.306 -0.358 0.052 0.060 0.077
52.146 -0.298 -0.353 0.055 0.060 0.077
52.160 -0.303 -0.356 0.053 0.060 0.077
52.174 -0.299 -0.355 0.056 0.060 0.077
52.188 -0.301 -0.360 0.059 0.060 0.077
52.201 -0.303 -0.358 0.055 0.060 0.077
52.215 -0.299 -0.363 0.064 0.060 0.077
52.229 -0.302 -0.361 0.059 0.060 0.077
52.243 -0.299 -0.362 0.063 0.060 0.077
52.257 -0.299 -0.358 0.059 0.060 0.077
52.271 -0.302 -0.356 0.054 0.060 0.077
52.285 -0.298 -0.355 0.057 0.060 0.077
52.299 -0.303 -0.353 0.050 0.060 0.077
52.312 -0.297 -0.352 0.054 0.060 0.077
52.326 -0.299 -0.352 0.053 0.060 0.077
52.340 -0.301 -0.352 0.051 0.060 0.077
52.354 -0.305 -0.354 0.049 0.060 0.077
52.368 -0.303 -0.352 0.049 0.060 0.077
52.382 -0.303 -0.353 0.050 0.060 0.077
52.396 -0.301 -0.352 0.051 0.060 0.077
52.410 -0.302 -0.349 0.047 0.060 0.077
52.424 -0.305 -0.350 0.045 0.060 0.077
52.438 -0.307 -0.352 0.045 0.060 0.077
52.451 -0.305 -0.348 0.042 0.060 0.077
52.465 -0.303 -0.349 0.046 0.060 0.077
52.479 -0.302 -0.349 0.046 0.060 0.077
52.493 -0.305 -0.348 0.043 0.060 0.077
52.507 -0.306 -0.348 0.042 0.060 0.077
52.521 -0.305 -0.347 0.041 0.060 0.077
52.535 -0.309 -0.352 0.043 0.060 0.077
52.549 -0.307 -0.347 0.040 0.060 0.077
52.562 -0.311 -0.345 0.034 0.060 0.077
52.576 -0.310 -0.370 0.060 0.060 0.077
52.590 -0.308 -0.353 0.045 0.060 0.077
52.604 -0.316 -0.350 0.034 0.060 0.077
52.618 -0.311 -0.348 0.037 0.060 0.077
52.632 -0.320 -0.342 0.022 0.060 0.077
52.646 -0.323 -0.354 0.030 0.060 0.077
52.660 -0.330 -0.353 0.023 0.060 0.077
52.674 -0.326 -0.363 0.037 0.060 0.077
52.688 -0.338 -0.362 0.024 0.060 0.077
52.701 -0.338 -0.365 0.027 0.060 0.077
52.715 -0.341 -0.368 0.027 0.060 0.077
52.729 -0.349 -0.375 0.026 0.060 0.077
52.743 -0.353 -0.377 0.024 0.060 0.077
52.757 -0.361 -0.375 0.014 0.060 0.077
52.771 -0.357 -0.388 0.031 0.060 0.077
52.785 -0.359 -0.384 0.025 0.060 0.077
52.799 -0.363 -0.391 0.027 0.060 0.077
52.812 -0.360 -0.395 0.035 0.060 0.077
52.826 -0.367 -0.398 0.031 0.060 0.077
52.840 -0.366 -0.400 0.034 0.060 0.077
52.854 -0.368 -0.396 0.028 0.060 0.077
52.868 -0.371 -0.398 0.027 0.060 0.077
52.882 -0.367 -0.407 0.040 0.060 0.077
52.896 -0.371 -0.402 0.030 0.060 0.077
52.910 -0.362 -0.405 0.043 0.060 0.077
52.924 -0.373 -0.396 0.022 0.060 0.077
52.938 -0.369 -0.417 0.048 0.060 0.077
52.951 -0.377 -0.405 0.028 0.060 0.077
52.965 -0.368 -0.408 0.040 0.060 0.077
52.979 -0.378 -0.415 0.037 0.060 0.077
52.993 -0.378 -0.413 0.035 0.060 0.077
53.007 -0.384 -0.421 0.037 0.060 0.077
53.021 -0.384 -0.428 0.044 0.060 0.077
53.035 -0.383 -0.431 0.048 0.060 0.077
53.049 -0.391 -0.431 0.040 0.060 0.077
53.062 -0.394 -0.438 0.043 0.060 0.077
53.076 -0.403 -0.440 0.037 0.060 0.077
53.090 -0.400 -0.446 0.046 0.060 0.077
53.104 -0.407 -0.453 0.045 0.060 0.077
53.118 -0.411 -0.461 0.050 0.060 0.077
53.132 -0.419 -0.459 0.039 0.060 0.077
53.146 -0.426 -0.453 0.027 0.060 0.077
53.160 -0.429 -0.464 0.035 0.060 0.077
53.174 -0.434 -0.462 0.028 0.060 0.077
53.188 -0.435 -0.463 0.028 0.060 0.077
53.201 -0.438 -0.465 0.026 0.060 0.077
53.215 -0.442 -0.465 0.023 0.060 0.077
53.229 -0.439 -0.462 0.023 0.060 0.077
53.243 -0.435 -0.464 0.029 0.060 0.077
53.257 -0.438 -0.465 0.026 0.060 0.077
53.271 -0.437 -0.464 0.027 0.060 0.077
53.285 -0.441 -0.469 0.028 0.060 0.077
53.299 -0.439 -0.466 0.026 0.060 0.077
53.312 -0.441 -0.469 0.028 0.060 0.077
53.326 -0.439 -0.464 0.025 0.060 0.077
53.340 -0.446 -0.468 0.022 0.060 0.077
53.354 -0.447 -0.469 0.022 0.060 0.077
53.368 -0.443 -0.467 0.024 0.060 0.077
53.382 -0.450 -0.465 0.015 0.060 0.077
53.396 -0.446 -0.465 0.019 0.060 0.077
53.410 -0.451 -0.464 0.013 0.060 0.077
53.424 -0.450 -0.472 0.021 0.060 0.077
53.438 -0.453 -0.472 0.019 0.060 0.077
53.451 -0.454 -0.472 0.018 0.060 0.077
53.465 -0.461 -0.471 0.010 0.060 0.077
53.479 -0.456 -0.477 0.021 0.060 0.077
53.493 -0.464 -0.476 0.012 0.060 0.077
53.507 -0.462 -0.478 0.015 0.060 0.077
53.521 -0.467 -0.482 0.015 0.060 0.077
53.535 -0.459 -0.485 0.026 0.060 0.077
53.549 -0.469 -0.486 0.017 0.060 0.077
53.562 -0.466 -0.488 0.022 0.060 0.077
53.576 -0.476 -0.496 0.020 0.060 0.077
53.590 -0.474 -0.497 0.023 0.060 0.077
53.604 -0.481 -0.502 0.021 0.060 0.077
53.618 -0.481 -0.502 0.021 0.060 0.077
53.632 -0.485 -0.507 0.022 0.060 0.077
53.646 -0.483 -0.510 0.027 0.060 0.077
53.660 -0.489 -0.516 0.027 0.060 0.077
53.674 -0.486 -0.518 0.032 0.060 0.077
53.688 -0.494 -0.524 0.030 0.060 0.077
53.701 -0.498 -0.525 0.027 0.060 0.077
53.715 -0.505 -0.529 0.023 0.060 0.077
53.729 -0.504 -0.535 0.031 0.060 0.077
53.743 -0.507 -0.540 0.033 0.060 0.077
53.757 -0.513 -0.540 0.026 0.060 0.077
53.771 -0.516 -0.546 0.030 0.060 0.077
53.785 -0.520 -0.548 0.028 0.060 0.077
53.799 -0.518 -0.552 0.034 0.060 0.077
53.812 -0.529 -0.556 0.027 0.060 0.077
53.826 -0.525 -0.558 0.033 0.060 0.077
53.840 -0.532 -0.566 0.034 0.060 0.077
53.854 -0.532 -0.569 0.037 0.060 0.077
53.868 -0.533 -0.575 0.042 0.060 0.077
53.882 -0.538 -0.581 0.043 0.060 0.077
53.896 -0.544 -0.585 0.041 0.060 0.077
53.910 -0.546 -0.591 0.045 0.060 0.077
53.924 -0.547 -0.595 0.048 0.060 0.077
53.938 -0.551 -0.602 0.051 0.060 0.077
53.951 -0.551 -0.608 0.056 0.060 0.077
53.965 -0.558 -0.610 0.052 0.060 0.077
53.979 -0.553 -0.612 0.059 0.060 0.077
53.993 -0.559 -0.616 0.057 0.060 0.077
54.007 -0.562 -0.623 0.061 0.060 0.077
54.021 -0.561 -0.628 0.067 0.060 0.077
54.035 -0.565 -0.635 0.069 0.060 0.077
54.049 -0.556 -0.635 0.079 0.060 0.077
54.062 -0.563 -0.636 0.072 0.060 0.077
54.076 -0.562 -0.642 0.080 0.060 0.077
54.090 -0.558 -0.646 0.088 0.060 0.077
54.104 -0.564 -0.646 0.082 0.060 0.077
54.118 -0.554 -0.647 0.093 0.060 0.077
54.132 -0.566 -0.649 0.082 0.060 0.077
54.146 -0.556 -0.653 0.097 0.060 0.077
54.160 -0.552 -0.654 0.101 0.060 0.077
54.174 -0.551 -0.652 0.101 0.060 0.077
54.188 -0.551 -0.654 0.103 0.060 0.077
54.201 -0.550 -0.653 0.103 0.060 0.077
54.215 -0.542 -0.653 0.110 0.060 0.077
54.229 -0.537 -0.656 0.119 0.060 0.077
54.243 -0.531 -0.655 0.124 0.060 0.077
54.257 -0.528 -0.652 0.124 0.060 0.077
54.271 -0.524 -0.647 0.123 0.060 0.077
54.285 -0.522 -0.646 0.124 0.060 0.077
54.299 -0.509 -0.644 0.135 0.060 0.077
54.312 -0.511 -0.641 0.130 0.060 0.077
54.326 -0.503 -0.642 0.139 0.060 0.077
54.340 -0.502 -0.643 0.141 0.060 0.077
54.354 -0.491 -0.631 0.140 0.060 0.077
54.368 -0.487 -0.623 0.136 0.060 0.077
54.382 -0.484 -0.624 0.140 0.060 0.077
54.396 -0.482 -0.619 0.137 0.060 0.077
54.410 -0.475 -0.605 0.130 0.060 0.077
54.424 -0.469 -0.604 0.134 0.060 0.077
54.438 -0.458 -0.602 0.143 0.060 0.077
54.451 -0.455 -0.595 0.140 0.060 0.077
54.465 -0.449 -0.589 0.139 0.060 0.077
54.479 -0.443 -0.586 0.143 0.060 0.077
54.493 -0.442 -0.583 0.141 0.060 0.077
54.507 -0.432 -0.573 0.141 0.060 0.077
54.521 -0.437 -0.570 0.133 0.060 0.077
54.535 -0.419 -0.563 0.143 0.060 0.077
54.549 -0.422 -0.554 0.132 0.060 0.077
54.562 -0.414 -0.551 0.137 0.060 0.077
54.576 -0.410 -0.543 0.133 0.060 0.077
54.590 -0.402 -0.536 0.134 0.060 0.077
54.604 -0.392 -0.527 0.135 0.060 0.077
54.618 -0.384 -0.517 0.133 0.060 0.077
54.632 -0.376 -0.506 0.130 0.060 0.077
54.646 -0.367 -0.501 0.134 0.060 0.077
54.660 -0.372 -0.491 0.118 0.060 0.077
54.674 -0.353 -0.478 0.125 0.060 0.077
54.688 -0.356 -0.467 0.110 0.060 0.077
54.701 -0.341 -0.458 0.117 0.060 0.077
54.715 -0.332 -0.451 0.119 0.060 0.077
54.729 -0.330 -0.443 0.113 0.060 0.077
54.743 -0.321 -0.430 0.109 0.060 0.077
54.757 -0.308 -0.420 0.112 0.060 0.077
54.771 -0.308 -0.413 0.105 0.060 0.077
54.785 -0.293 -0.408 0.115 0.060 0.077
54.799 -0.290 -0.397 0.107 0.060 0.077
54.812 -0.286 -0.389 0.103 0.060 0.077
54.826 -0.264 -0.380 0.116 0.060 0.077
54.840 -0.266 -0.376 0.110 0.060 0.077
54.854 -0.255 -0.370 0.115 0.060 0.077
54.868 -0.241 -0.364 0.122 0.060 0.077
54.882 -0.244 -0.351 0.107 0.060 0.077
54.896 -0.231 -0.341 0.110 0.060 0.077
54.910 -0.214 -0.340 0.126 0.060 0.077
54.924 -0.219 -0.338 0.119 0.060 0.077
54.938 -0.216 -0.329 0.113 0.060 0.077
54.951 -0.189 -0.320 0.131 0.060 0.077
54.965 -0.191 -0.316 0.125 0.060 0.077
54.979 -0.185 -0.310 0.125 0.060 0.077
54.993 -0.165 -0.301 0.136 0.060 0.077
55.007 -0.162 -0.294 0.132 0.060 0.077
55.021 -0.163 -0.283 0.119 0.060 0.077
55.035 -0.143 -0.280 0.137 0.060 0.077
55.049 -0.130 -0.277 0.146 0.060 0.077
55.062 -0.133 -0.269 0.135 0.060 0.077
55.076 -0.123 -0.256 0.133 0.060 0.077
55.090 -0.103 -0.250 0.146 0.060 0.077
55.104 -0.109 -0.244 0.135 0.060 0.077
55.118 -0.104 -0.235 0.131 0.060 0.077
55.132 -0.087 -0.225 0.138 0.060 0.077
55.146 -0.073 -0.218 0.145 0.060 0.077
55.160 -0.074 -0.212 0.138 0.060 0.077
55.174 -0.065 -0.202 0.137 0.060 0.077
55.188 -0.053 -0.199 0.146 0.060 0.077
55.201 -0.049 -0.187 0.137 0.060 0.077
55.215 -0.048 -0.179 0.131 0.060 0.077
55.229 -0.033 -0.172 0.139 0.060 0.077
55.243 -0.016 -0.161 0.144 0.060 0.077
55.257 -0.022 -0.152 0.130 0.060 0.077
55.271 -0.013 -0.139 0.126 0.060 0.077
55.285 0.007 -0.137 0.144 0.060 0.077
55.299 0.013 -0.124 0.137 0.060 0.077
55.312 0.016 -0.115 0.131 0.060 0.077
55.326 0.023 -0.106 0.129 0.060 0.077
55.340 0.043 -0.091 0.133 0.060 0.077
55.354 0.050 -0.088 0.138 0.060 0.077
55.368 0.049 -0.084 0.133 0.060 0.077
55.382 0.068 -0.069 0.137 0.060 0.077
55.396 0.080 -0.053 0.133 0.060 0.077
55.410 0.096 -0.045 0.141 0.060 0.077
55.424 0.099 -0.031 0.129 0.060 0.077
55.438 0.111 -0.025 0.136 0.060 0.077
55.451 0.133 -0.011 0.144 0.060 0.077
55.465 0.140 0.004 0.136 0.060 0.077
55.479 0.151 0.016 0.135 0.060 0.077
55.493 0.152 0.027 0.125 0.060 0.077
55.507 0.171 0.035 0.136 0.060 0.077
55.521 0.185 0.052 0.132 0.060 0.077
55.535 0.192 0.063 0.129 0.060 0.077
55.549 0.200 0.077 0.123 0.060 0.077
55.562 0.211 0.093 0.118 0.060 0.077
55.576 0.227 0.102 0.125 0.060 0.077
55.590 0.242 0.110 0.132 0.060 0.077
55.604 0.252 0.127 0.125 0.060 0.077
55.618 0.260 0.135 0.125 0.060 0.077
55.632 0.273 0.150 0.123 0.060 0.077
55.646 0.279 0.161 0.118 0.060 0.077
55.660 0.295 0.184 0.111 0.060 0.077
55.674 0.309 0.192 0.117 0.060 0.077
55.688 0.312 0.210 0.102 0.060 0.077
55.701 0.317 0.217 0.100 0.060 0.077
55.715 0.327 0.230 0.097 0.060 0.077
55.729 0.333 0.239 0.094 0.060 0.077
55.743 0.345 0.246 0.099 0.060 0.077
55.757 0.360 0.259 0.101 0.060 0.077
55.771 0.367 0.265 0.102 0.060 0.077
55.785 0.366 0.274 0.092 0.060 0.077
55.799 0.370 0.277 0.093 0.060 0.077
55.812 0.383 0.291 0.091 0.060 0.077
55.826 0.391 0.302 0.089 0.060 0.077
55.840 0.396 0.301 0.095 0.060 0.077
55.854 0.410 0.313 0.097 0.060 0.077
55.868 0.408 0.319 0.088 0.060 0.077
55.882 0.408 0.329 0.079 0.060 0.077
55.896 0.418 0.336 0.082 0.060 0.077
55.910 0.424 0.343 0.081 0.060 0.077
55.924 0.428 0.351 0.076 0.060 0.077
55.938 0.433 0.359 0.074 0.060 0.077
55.951 0.440 0.370 0.070 0.060 0.077
55.965 0.448 0.379 0.069 0.060 0.077
55.979 0.450 0.387 0.062 0.060 0.077
55.993 0.454 0.394 0.060 0.060 0.077
56.007 0.462 0.403 0.059 0.060 0.077
56.021 0.466 0.404 0.062 0.060 0.077
56.035 0.464 0.412 0.051 0.060 0.077
56.049 0.469 0.416 0.053 0.060 0.077
56.062 0.477 0.426 0.051 0.060 0.077
56.076 0.483 0.430 0.053 0.060 0.077
56.090 0.481 0.435 0.046 0.060 0.077
56.104 0.487 0.443 0.044 0.060 0.077
56.118 0.485 0.446 0.039 0.060 0.077
56.132 0.501 0.447 0.054 0.060 0.077
56.146 0.506 0.459 0.047 0.060 0.077
56.160 0.492 0.455 0.037 0.060 0.077
56.174 0.510 0.456 0.053 0.060 0.077
56.188 0.521 0.458 0.063 0.060 0.077
56.201 0.509 0.458 0.051 0.060 0.077
56.215 0.509 0.469 0.040 0.060 0.077
56.229 0.521 0.470 0.050 0.060 0.077
56.243 0.527 0.477 0.050 0.060 0.077
56.257 0.518 0.481 0.037 0.060 0.077
56.271 0.509 0.476 0.033 0.060 0.077
56.285 0.523 0.483 0.040 0.060 0.077
56.299 0.527 0.474 0.053 0.060 0.077
56.312 0.513 0.480 0.033 0.060 0.077
56.326 0.513 0.483 0.030 0.060 0.077
56.340 0.527 0.481 0.046 0.060 0.077
56.354 0.534 0.480 0.054 0.060 0.077
56.368 0.522 0.480 0.042 0.060 0.077
56.382 0.512 0.484 0.028 0.060 0.077
56.396 0.530 0.480 0.050 0.060 0.077
56.410 0.540 0.485 0.055 0.060 0.077
56.424 0.526 0.489 0.036 0.060 0.077
56.438 0.509 0.485 0.024 0.060 0.077
56.451 0.516 0.478 0.038 0.060 0.077
56.465 0.534 0.489 0.044 0.060 0.077
56.479 0.526 0.489 0.037 0.060 0.077
56.493 0.513 0.497 0.016 0.060 0.077
56.507 0.518 0.486 0.032 0.060 0.077
56.521 0.527 0.494 0.032 0.060 0.077
56.535 0.532 0.506 0.025 0.060 0.077
56.549 0.521 0.509 0.012 0.060 0.077
56.562 0.512 0.496 0.016 0.060 0.077
56.576 0.530 0.500 0.030 0.060 0.077
56.590 0.540 0.506 0.034 0.060 0.077
56.604 0.526 0.511 0.015 0.060 0.077
56.618 0.525 0.509 0.016 0.060 0.077
56.632 0.525 0.510 0.015 0.060 0.077
56.646 0.545 0.512 0.033 0.060 0.077
56.660 0.548 0.521 0.027 0.060 0.077
56.674 0.530 0.517 0.013 0.060 0.077
56.688 0.536 0.518 0.017 0.060 0.077
56.701 0.542 0.517 0.025 0.060 0.077
56.715 0.549 0.513 0.035 0.060 0.077
56.729 0.548 0.518 0.030 0.060 0.077
56.743 0.532 0.513 0.019 0.060 0.077
56.757 0.533 0.516 0.017 0.060 0.077
56.771 0.557 0.513 0.043 0.060 0.077
56.785 0.549 0.511 0.038 0.060 0.077
56.799 0.533 0.506 0.026 0.060 0.077
56.812 0.534 0.506 0.028 0.060 0.077
56.826 0.545 0.500 0.045 0.060 0.077
56.840 0.546 0.504 0.041 0.060 0.077
56.854 0.530 0.506 0.024 0.060 0.077
56.868 0.521 0.502 0.019 0.060 0.077
56.882 0.534 0.502 0.032 0.060 0.077
56.896 0.533 0.506 0.027 0.060 0.077
56.910 0.521 0.506 0.015 0.060 0.077
56.924 0.507 0.506 0.001 0.060 0.077
56.938 0.522 0.502 0.020 0.060 0.077
56.951 0.534 0.497 0.037 0.060 0.077
56.965 0.522 0.492 0.030 0.060 0.077
56.979 0.517 0.492 0.025 0.060 0.077
56.993 0.527 0.496 0.031 0.060 0.077
57.007 0.528 0.495 0.033 0.060 0.077
57.021 0.532 0.500 0.032 0.060 0.077
57.035 0.518 0.499 0.019 0.060 0.077
57.049 0.517 0.497 0.020 0.060 0.077
57.062 0.535 0.491 0.043 0.060 0.077
57.076 0.529 0.493 0.036 0.060 0.077
57.090 0.518 0.488 0.030 0.060 0.077
57.104 0.516 0.489 0.026 0.060 0.077
57.118 0.522 0.490 0.032 0.060 0.077
57.132 0.538 0.496 0.042 0.060 0.077
57.146 0.519 0.490 0.029 0.060 0.077
57.160 0.505 0.492 0.013 0.060 0.077
57.174 0.524 0.494 0.029 0.060 0.077
57.188 0.526 0.491 0.035 0.060 0.077
57.201 0.507 0.495 0.012 0.060 0.077
57.215 0.499 0.487 0.012 0.060 0.077
57.229 0.500 0.489 0.011 0.060 0.077
57.243 0.515 0.493 0.022 0.060 0.077
57.257 0.506 0.495 0.011 0.060 0.077
57.271 0.488 0.497 0.009 0.060 0.077
57.285 0.496 0.499 0.003 0.060 0.077
57.299 0.507 0.497 0.010 0.060 0.077
57.312 0.504 0.488 0.016 0.060 0.077
57.326 0.483 0.493 0.010 0.060 0.077
57.340 0.486 0.493 0.007 0.060 0.077
57.354 0.500 0.492 0.008 0.060 0.077
57.368 0.492 0.493 0.001 0.060 0.077
57.382 0.473 0.492 0.019 0.060 0.077
57.396 0.478 0.491 0.013 0.060 0.077
57.410 0.486 0.487 0.001 0.060 0.077
57.424 0.483 0.480 0.003 0.060 0.077
57.438 0.472 0.477 0.005 0.060 0.077
57.451 0.462 0.477 0.015 0.060 0.077
57.465 0.474 0.474 0.000 0.060 0.077
57.479 0.483 0.470 0.013 0.060 0.077
57.493 0.453 0.468 0.015 0.060 0.077
57.507 0.455 0.465 0.010 0.060 0.077
57.521 0.467 0.461 0.006 0.060 0.077
57.535 0.455 0.457 0.002 0.060 0.077
57.549 0.443 0.450 0.007 0.060 0.077
57.562 0.443 0.440 0.003 0.060 0.077
57.576 0.445 0.434 0.011 0.060 0.077
57.590 0.435 0.426 0.009 0.060 0.077
57.604 0.423 0.418 0.005 0.060 0.077
57.618 0.430 0.410 0.020 0.060 0.077
57.632 0.430 0.405 0.025 0.060 0.077
57.646 0.408 0.398 0.010 0.060 0.077
57.660 0.404 0.389 0.015 0.060 0.077
57.674 0.404 0.383 0.021 0.060 0.077
57.688 0.388 0.373 0.015 0.060 0.077
57.701 0.379 0.369 0.009 0.060 0.077
57.715 0.378 0.361 0.017 0.060 0.077
57.729 0.378 0.356 0.021 0.060 0.077
57.743 0.358 0.349 0.009 0.060 0.077
57.757 0.349 0.343 0.006 0.060 0.077
57.771 0.351 0.333 0.018 0.060 0.077
57.785 0.334 0.331 0.003 0.060 0.077
57.799 0.324 0.330 0.006 0.060 0.077
57.812 0.330 0.326 0.004 0.060 0.077
57.826 0.315 0.321 0.006 0.060 0.077
57.840 0.306 0.313 0.008 0.060 0.077
57.854 0.307 0.310 0.003 0.060 0.077
57.868 0.299 0.303 0.004 0.060 0.077
57.882 0.286 0.298 0.012 0.060 0.077
57.896 0.289 0.292 0.003 0.060 0.077
57.910 0.283 0.289 0.007 0.060 0.077
57.924 0.271 0.288 0.018 0.060 0.077
57.938 0.269 0.278 0.010 0.060 0.077
57.951 0.264 0.269 0.005 0.060 0.077
57.965 0.255 0.262 0.007 0.060 0.077
57.979 0.247 0.258 0.011 0.060 0.077
57.993 0.243 0.252 0.009 0.060 0.077
58.007 0.239 0.244 0.006 0.060 0.077
58.021 0.234 0.233 0.001 0.060 0.077
58.035 0.228 0.227 0.001 0.060 0.077
58.049 0.225 0.221 0.003 0.060 0.077
58.062 0.213 0.217 0.004 0.060 0.077
58.076 0.208 0.209 0.001 0.060 0.077
58.090 0.201 0.203 0.002 0.060 0.077
58.104 0.194 0.196 0.002 0.060 0.077
58.118 0.185 0.188 0.003 0.060 0.077
58.132 0.180 0.185 0.005 0.060 0.077
58.146 0.179 0.175 0.004 0.060 0.077
58.160 0.170 0.168 0.002 0.060 0.077
58.174 0.161 0.159 0.002 0.060 0.077
58.188 0.152 0.154 0.002 0.060 0.077
58.201 0.148 0.148 0.000 0.060 0.077
58.215 0.139 0.141 0.002 0.060 0.077
58.229 0.136 0.137 0.001 0.060 0.077
58.243 0.125 0.126 0.001 0.060 0.077
58.257 0.115 0.118 0.003 0.060 0.077
58.271 0.110 0.112 0.002 0.060 0.077
58.285 0.104 0.109 0.005 0.060 0.077
58.299 0.099 0.097 0.002 0.060 0.077
58.312 0.090 0.090 0.000 0.060 0.077
58.326 0.085 0.086 0.001 0.060 0.077
58.340 0.080 0.076 0.004 0.060 0.077
58.354 0.070 0.069 0.001 0.060 0.077
58.368 0.067 0.063 0.003 0.060 0.077
58.382 0.056 0.056 0.000 0.060 0.077
58.396 0.051 0.046 0.004 0.060 0.077
58.410 0.045 0.041 0.004 0.060 0.077
58.424 0.041 0.031 0.010 0.060 0.077
58.438 0.027 0.022 0.005 0.060 0.077
58.451 0.025 0.021 0.004 0.060 0.077
58.465 0.018 0.014 0.004 0.060 0.077
58.479 0.008 0.006 0.002 0.060 0.077
58.493 -0.000 -0.001 0.001 0.060 0.077
58.507 -0.008 -0.003 0.005 0.060 0.077
58.521 -0.013 -0.010 0.004 0.060 0.077
58.535 -0.020 -0.022 0.002 0.060 0.077
58.549 -0.030 -0.023 0.007 0.060 0.077
58.562 -0.038 -0.035 0.003 0.060 0.077
58.576 -0.041 -0.036 0.005 0.060 0.077
58.590 -0.051 -0.054 0.003 0.060 0.077
58.604 -0.059 -0.053 0.007 0.060 0.077
58.618 -0.070 -0.070 0.000 0.060 0.077
58.632 -0.075 -0.073 0.002 0.060 0.077
58.646 -0.085 -0.083 0.002 0.060 0.077
58.660 -0.090 -0.093 0.003 0.060 0.077
58.674 -0.097 -0.097 0.000 0.060 0.077
58.688 -0.103 -0.107 0.004 0.060 0.077
58.701 -0.108 -0.117 0.008 0.060 0.077
58.715 -0.115 -0.124 0.009 0.060 0.077
58.729 -0.122 -0.131 0.009 0.060 0.077
58.743 -0.136 -0.139 0.003 0.060 0.077
58.757 -0.140 -0.147 0.006 0.060 0.077
58.771 -0.148 -0.154 0.006 0.060 0.077
58.785 -0.153 -0.160 0.007 0.060 0.077
58.799 -0.162 -0.167 0.005 0.060 0.077
58.812 -0.169 -0.175 0.006 0.060 0.077
58.826 -0.176 -0.180 0.004 0.060 0.077
58.840 -0.187 -0.190 0.003 0.060 0.077
58.854 -0.193 -0.200 0.007 0.060 0.077
58.868 -0.200 -0.209 0.009 0.060 0.077
58.882 -0.210 -0.215 0.005 0.060 0.077
58.896 -0.218 -0.219 0.001 0.060 0.077
58.910 -0.222 -0.229 0.006 0.060 0.077
58.924 -0.233 -0.238 0.005 0.060 0.077
58.938 -0.237 -0.245 0.008 0.060 0.077
58.951 -0.244 -0.253 0.009 0.060 0.077
58.965 -0.255 -0.260 0.005 0.060 0.077
58.979 -0.263 -0.281 0.018 0.060 0.077
58.993 -0.268 -0.282 0.014 0.060 0.077
59.007 -0.278 -0.289 0.011 0.060 0.077
59.021 -0.281 -0.294 0.013 0.060 0.077
59.035 -0.289 -0.302 0.012 0.060 0.077
59.049 -0.301 -0.310 0.009 0.060 0.077
59.062 -0.303 -0.319 0.016 0.060 0.077
59.076 -0.307 -0.324 0.016 0.060 0.077
59.090 -0.316 -0.331 0.015 0.060 0.077
59.104 -0.320 -0.336 0.016 0.060 0.077
59.118 -0.332 -0.350 0.018 0.060 0.077
59.132 -0.332 -0.352 0.020 0.060 0.077
59.146 -0.347 -0.361 0.014 0.060 0.077
59.160 -0.342 -0.365 0.023 0.060 0.077
59.174 -0.353 -0.368 0.014 0.060 0.077
59.188 -0.355 -0.373 0.017 0.060 0.077
59.201 -0.360 -0.380 0.020 0.060 0.077
59.215 -0.365 -0.389 0.024 0.060 0.077
59.229 -0.370 -0.395 0.025 0.060 0.077
59.243 -0.373 -0.400 0.027 0.060 0.077
59.257 -0.380 -0.404 0.024 0.060 0.077
59.271 -0.385 -0.411 0.026 0.060 0.077
59.285 -0.393 -0.422 0.029 0.060 0.077
59.299 -0.399 -0.416 0.017 0.060 0.077
59.312 -0.405 -0.430 0.025 0.060 0.077
59.326 -0.407 -0.430 0.023 0.060 0.077
59.340 -0.416 -0.439 0.023 0.060 0.077
59.354 -0.416 -0.436 0.020 0.060 0.077
59.368 -0.424 -0.487 0.063 0.060 0.077
59.382 -0.427 -0.477 0.050 0.060 0.077
59.396 -0.434 -0.468 0.033 0.060 0.077
59.410 -0.435 -0.472 0.037 0.060 0.077
59.424 -0.447 -0.472 0.025 0.060 0.077
59.438 -0.445 -0.477 0.031 0.060 0.077
59.451 -0.456 -0.484 0.028 0.060 0.077
59.465 -0.455 -0.498 0.043 0.060 0.077
59.479 -0.467 -0.495 0.028 0.060 0.077
59.493 -0.466 -0.497 0.031 0.060 0.077
59.507 -0.472 -0.505 0.032 0.060 0.077
59.521 -0.472 -0.510 0.038 0.060 0.077
59.535 -0.482 -0.519 0.037 0.060 0.077
59.549 -0.482 -0.520 0.038 0.060 0.077
59.562 -0.493 -0.525 0.032 0.060 0.077
59.576 -0.491 -0.529 0.037 0.060 0.077
59.590 -0.498 -0.534 0.036 0.060 0.077
59.604 -0.500 -0.539 0.039 0.060 0.077
59.618 -0.506 -0.543 0.037 0.060 0.077
59.632 -0.503 -0.549 0.046 0.060 0.077
59.646 -0.514 -0.554 0.040 0.060 0.077
59.660 -0.508 -0.560 0.052 0.060 0.077
59.674 -0.517 -0.560 0.042 0.060 0.077
59.688 -0.518 -0.567 0.049 0.060 0.077
59.701 -0.521 -0.569 0.048 0.060 0.077
59.715 -0.520 -0.575 0.055 0.060 0.077
59.729 -0.523 -0.573 0.050 0.060 0.077
59.743 -0.522 -0.580 0.057 0.060 0.077
59.757 -0.525 -0.585 0.060 0.060 0.077
59.771 -0.530 -0.583 0.053 0.060 0.077
59.785 -0.531 -0.589 0.057 0.060 0.077
59.799 -0.535 -0.590 0.055 0.060 0.077
59.812 -0.539 -0.593 0.054 0.060 0.077
59.826 -0.540 -0.599 0.059 0.060 0.077
59.840 -0.541 -0.604 0.063 0.060 0.077
59.854 -0.543 -0.602 0.058 0.060 0.077
59.868 -0.539 -0.608 0.069 0.060 0.077
59.882 -0.544 -0.611 0.067 0.060 0.077
59.896 -0.544 -0.612 0.068 0.060 0.077
59.910 -0.544 -0.614 0.070 0.060 0.077
59.924 -0.545 -0.615 0.070 0.060 0.077
59.938 -0.543 -0.618 0.075 0.060 0.077
59.951 -0.550 -0.619 0.069 0.060 0.077
59.965 -0.552 -0.621 0.069 0.060 0.077
59.979 -0.552 -0.627 0.075 0.060 0.077
59.993 -0.555 -0.629 0.073 0.060 0.077
60.007 -0.551 -0.630 0.079 0.060 0.077
60.021 -0.559 -0.629 0.070 0.060 0.077
60.035 -0.551 -0.631 0.080 0.060 0.077
60.049 -0.552 -0.633 0.081 0.060 0.077
60.062 -0.552 -0.635 0.083 0.060 0.077
60.076 -0.546 -0.636 0.090 0.060 0.077
60.090 -0.542 -0.639 0.096 0.060 0.077
60.104 -0.529 -0.641 0.111 0.060 0.077
60.118 -0.528 -0.642 0.114 0.060 0.077
60.132 -0.528 -0.635 0.107 0.060 0.077
60.146 -0.527 -0.638 0.111 0.060 0.077
60.160 -0.516 -0.637 0.121 0.060 0.077
60.174 -0.518 -0.639 0.121 0.060 0.077
60.188 -0.510 -0.635 0.125 0.060 0.077
60.201 -0.511 -0.631 0.120 0.060 0.077
60.215 -0.510 -0.629 0.119 0.060 0.077
60.229 -0.507 -0.627 0.120 0.060 0.077
60.243 -0.507 -0.625 0.118 0.060 0.077
60.257 -0.501 -0.616 0.115 0.060 0.077
60.271 -0.493 -0.612 0.119 0.060 0.077
60.285 -0.492 -0.608 0.116 0.060 0.077
60.299 -0.487 -0.603 0.116 0.060 0.077
60.312 -0.478 -0.597 0.119 0.060 0.077
60.326 -0.472 -0.594 0.122 0.060 0.077
60.340 -0.473 -0.593 0.120 0.060 0.077
60.354 -0.472 -0.588 0.116 0.060 0.077
60.368 -0.461 -0.584 0.123 0.060 0.077
60.382 -0.453 -0.580 0.127 0.060 0.077
60.396 -0.451 -0.572 0.121 0.060 0.077
60.410 -0.447 -0.569 0.122 0.060 0.077
60.424 -0.439 -0.565 0.126 0.060 0.077
60.438 -0.426 -0.558 0.132 0.060 0.077
60.451 -0.429 -0.553 0.124 0.060 0.077
60.465 -0.413 -0.546 0.133 0.060 0.077
60.479 -0.414 -0.542 0.128 0.060 0.077
60.493 -0.406 -0.537 0.131 0.060 0.077
60.507 -0.389 -0.534 0.144 0.060 0.077
60.521 -0.396 -0.525 0.129 0.060 0.077
60.535 -0.379 -0.516 0.137 0.060 0.077
60.549 -0.378 -0.507 0.129 0.060 0.077
60.562 -0.371 -0.500 0.129 0.060 0.077
60.576 -0.347 -0.492 0.144 0.060 0.077
60.590 -0.361 -0.487 0.125 0.060 0.077
60.604 -0.341 -0.479 0.138 0.060 0.077
60.618 -0.333 -0.473 0.140 0.060 0.077
60.632 -0.335 -0.455 0.120 0.060 0.077
60.646 -0.308 -0.473 0.165 0.060 0.077
60.660 -0.312 -0.455 0.143 0.060 0.077
60.674 -0.308 -0.421 0.113 0.060 0.077
60.688 -0.287 -0.430 0.142 0.060 0.077
60.701 -0.293 -0.420 0.127 0.060 0.077
60.715 -0.283 -0.417 0.134 0.060 0.077
60.729 -0.259 -0.406 0.147 0.060 0.077
60.743 -0.262 -0.401 0.139 0.060 0.077
60.757 -0.267 -0.393 0.126 0.060 0.077
60.771 -0.242 -0.385 0.143 0.060 0.077
60.785 -0.250 -0.378 0.128 0.060 0.077
60.799 -0.244 -0.372 0.128 0.060 0.077
60.812 -0.218 -0.364 0.146 0.060 0.077
60.826 -0.223 -0.357 0.133 0.060 0.077
60.840 -0.217 -0.353 0.135 0.060 0.077
60.854 -0.200 -0.343 0.143 0.060 0.077
60.868 -0.211 -0.338 0.126 0.060 0.077
60.882 -0.203 -0.331 0.127 0.060 0.077
60.896 -0.185 -0.323 0.138 0.060 0.077
60.910 -0.186 -0.314 0.128 0.060 0.077
60.924 -0.185 -0.306 0.121 0.060 0.077
60.938 -0.165 -0.295 0.130 0.060 0.077
60.951 -0.170 -0.285 0.115 0.060 0.077
60.965 -0.170 -0.280 0.110 0.060 0.077
60.979 -0.147 -0.271 0.124 0.060 0.077
60.993 -0.146 -0.263 0.117 0.060 0.077
61.007 -0.149 -0.253 0.104 0.060 0.077
61.021 -0.132 -0.241 0.109 0.060 0.077
61.035 -0.129 -0.241 0.112 0.060 0.077
61.049 -0.132 -0.222 0.090 0.060 0.077
61.062 -0.119 -0.218 0.099 0.060 0.077
61.076 -0.102 -0.219 0.116 0.060 0.077
61.090 -0.104 -0.211 0.107 0.060 0.077
61.104 -0.102 -0.200 0.098 0.060 0.077
61.118 -0.089 -0.194 0.105 0.060 0.077
61.132 -0.089 -0.183 0.094 0.060 0.077
61.146 -0.091 -0.174 0.083 0.060 0.077
61.160 -0.077 -0.169 0.092 0.060 0.077
61.174 -0.063 -0.167 0.104 0.060 0.077
61.188 -0.072 -0.164 0.092 0.060 0.077
61.201 -0.072 -0.160 0.088 0.060 0.077
61.215 -0.061 -0.150 0.089 0.060 0.077
61.229 -0.057 -0.149 0.092 0.060 0.077
61.243 -0.060 -0.137 0.077 0.060 0.077
61.257 -0.057 -0.132 0.075 0.060 0.077
61.271 -0.046 -0.130 0.084 0.060 0.077
61.285 -0.044 -0.128 0.084 0.060 0.077
61.299 -0.034 -0.123 0.088 0.060 0.077
61.312 -0.031 -0.120 0.089 0.060 0.077
61.326 -0.035 -0.121 0.086 0.060 0.077
61.340 -0.029 -0.116 0.086 0.060 0.077
61.354 -0.028 -0.106 0.078 0.060 0.077
61.368 -0.020 -0.101 0.080 0.060 0.077
61.382 -0.016 -0.099 0.083 0.060 0.077
61.396 -0.017 -0.090 0.073 0.060 0.077
61.410 -0.010 -0.087 0.077 0.060 0.077
61.424 -0.008 -0.081 0.073 0.060 0.077
61.438 0.002 -0.077 0.079 0.060 0.077
61.451 0.008 -0.080 0.087 0.060 0.077
61.465 0.009 -0.083 0.091 0.060 0.077
61.479 0.012 -0.042 0.053 0.060 0.077
61.493 0.006 -0.065 0.071 0.060 0.077
61.507 0.014 -0.065 0.078 0.060 0.077
61.521 0.016 -0.057 0.073 0.060 0.077
61.535 0.020 -0.042 0.062 0.060 0.077
61.549 0.016 -0.047 0.063 0.060 0.077
61.562 0.014 -0.050 0.064 0.060 0.077
61.576 0.021 -0.035 0.056 0.060 0.077
61.590 0.020 -0.038 0.058 0.060 0.077
61.604 0.018 -0.041 0.059 0.060 0.077
61.618 0.020 -0.035 0.055 0.060 0.077
61.632 0.017 -0.036 0.053 0.060 0.077
61.646 0.031 -0.028 0.059 0.060 0.077
61.660 0.021 -0.028 0.049 0.060 0.077
61.674 0.026 -0.024 0.050 0.060 0.077
61.688 0.020 -0.025 0.044 0.060 0.077
61.701 0.022 -0.023 0.045 0.060 0.077
61.715 0.022 -0.020 0.042 0.060 0.077
61.729 0.028 -0.022 0.050 0.060 0.077
61.743 0.029 -0.019 0.048 0.060 0.077
61.757 0.024 -0.018 0.042 0.060 0.077
61.771 0.029 -0.019 0.048 0.060 0.077
61.785 0.026 -0.013 0.039 0.060 0.077
61.799 0.022 -0.009 0.031 0.060 0.077
61.812 0.024 -0.006 0.030 0.060 0.077
61.826 0.024 -0.005 0.029 0.060 0.077
61.840 0.032 -0.003 0.035 0.060 0.077
61.854 0.026 -0.004 0.030 0.060 0.077
61.868 0.027 -0.006 0.033 0.060 0.077
61.882 0.027 -0.006 0.033 0.060 0.077
61.896 0.029 -0.004 0.032 0.060 0.077
61.910 0.027 -0.004 0.031 0.060 0.077
61.924 0.027 -0.001 0.027 0.060 0.077
61.938 0.029 -0.005 0.034 0.060 0.077
61.951 0.029 -0.002 0.031 0.060 0.077
61.965 0.032 -0.004 0.035 0.060 0.077
61.979 0.029 -0.003 0.032 0.060 0.077
61.993 0.030 -0.006 0.036 0.060 0.077
62.007 0.031 -0.001 0.032 0.060 0.077
62.021 0.026 -0.001 0.027 0.060 0.077
62.035 0.028 -0.006 0.034 0.060 0.077
62.049 0.030 -0.004 0.034 0.060 0.077
62.062 0.027 -0.002 0.029 0.060 0.077
62.076 0.026 -0.004 0.030 0.060 0.077
62.090 0.031 -0.003 0.034 0.060 0.077
62.104 0.023 -0.006 0.029 0.060 0.077
62.118 0.028 -0.006 0.034 0.060 0.077
62.132 0.027 -0.009 0.035 0.060 0.077
62.146 0.026 -0.012 0.038 0.060 0.077
62.160 0.031 -0.015 0.046 0.060 0.077
62.174 0.023 -0.015 0.038 0.060 0.077
62.188 0.024 -0.014 0.037 0.060 0.077
62.201 0.027 -0.019 0.045 0.060 0.077
62.215 0.020 -0.017 0.036 0.060 0.077
62.229 0.027 -0.019 0.046 0.060 0.077
62.243 0.016 -0.016 0.032 0.060 0.077
62.257 0.019 -0.019 0.038 0.060 0.077
62.271 0.021 -0.021 0.042 0.060 0.077
62.285 0.020 -0.030 0.050 0.060 0.077
62.299 0.020 -0.026 0.046 0.060 0.077
62.312 0.012 -0.028 0.039 0.060 0.077
62.326 0.011 -0.029 0.040 0.060 0.077
62.340 0.004 -0.029 0.033 0.060 0.077
62.354 0.004 -0.033 0.037 0.060 0.077
62.368 0.005 -0.034 0.039 0.060 0.077
62.382 -0.001 -0.030 0.029 0.060 0.077
62.396 -0.001 -0.038 0.037 0.060 0.077
62.410 -0.006 -0.045 0.039 0.060 0.077
62.424 -0.006 -0.048 0.042 0.060 0.077
62.438 -0.013 -0.055 0.042 0.060 0.077
62.451 -0.016 -0.056 0.040 0.060 0.077
62.465 -0.019 -0.056 0.037 0.060 0.077
62.479 -0.020 -0.059 0.039 0.060 0.077
62.493 -0.018 -0.060 0.042 0.060 0.077
62.507 -0.025 -0.058 0.033 0.060 0.077
62.521 -0.025 -0.063 0.038 0.060 0.077
62.535 -0.029 -0.066 0.037 0.060 0.077
62.549 -0.031 -0.068 0.037 0.060 0.077
62.562 -0.031 -0.065 0.033 0.060 0.077
62.576 -0.037 -0.071 0.034 0.060 0.077
62.590 -0.035 -0.073 0.037 0.060 0.077
62.604 -0.035 -0.069 0.034 0.060 0.077
62.618 -0.039 -0.070 0.031 0.060 0.077
62.632 -0.040 -0.068 0.027 0.060 0.077
62.646 -0.043 -0.066 0.022 0.060 0.077
62.660 -0.048 -0.070 0.022 0.060 0.077
62.674 -0.056 -0.069 0.013 0.060 0.077
62.688 -0.054 -0.065 0.011 0.060 0.077
62.701 -0.056 -0.072 0.016 0.060 0.077
62.715 -0.053 -0.078 0.025 0.060 0.077
62.729 -0.062 -0.083 0.021 0.060 0.077
62.743 -0.061 -0.073 0.012 0.060 0.077
62.757 -0.069 -0.091 0.022 0.060 0.077
62.771 -0.071 -0.086 0.015 0.060 0.077
62.785 -0.071 -0.100 0.028 0.060 0.077
62.799 -0.076 -0.100 0.023 0.060 0.077
62.812 -0.074 -0.104 0.029 0.060 0.077
62.826 -0.082 -0.104 0.022 0.060 0.077
62.840 -0.083 -0.113 0.030 0.060 0.077
62.854 -0.087 -0.118 0.031 0.060 0.077
62.868 -0.094 -0.127 0.033 0.060 0.077
62.882 -0.099 -0.134 0.035 0.060 0.077
62.896 -0.104 -0.129 0.025 0.060 0.077
62.910 -0.105 -0.135 0.029 0.060 0.077
62.924 -0.116 -0.134 0.018 0.060 0.077
62.938 -0.113 -0.137 0.024 0.060 0.077
62.951 -0.116 -0.133 0.017 0.060 0.077
62.965 -0.123 -0.141 0.018 0.060 0.077
62.979 -0.130 -0.143 0.013 0.060 0.077
62.993 -0.130 -0.150 0.020 0.060 0.077
63.007 -0.133 -0.149 0.016 0.060 0.077
63.021 -0.141 -0.150 0.009 0.060 0.077
63.035 -0.144 -0.152 0.008 0.060 0.077
63.049 -0.144 -0.157 0.013 0.060 0.077
63.062 -0.152 -0.157 0.004 0.060 0.077
63.076 -0.148 -0.157 0.009 0.060 0.077
63.090 -0.158 -0.162 0.003 0.060 0.077
63.104 -0.159 -0.171 0.012 0.060 0.077
63.118 -0.166 -0.174 0.008 0.060 0.077
63.132 -0.165 -0.176 0.011 0.060 0.077
63.146 -0.171 -0.191 0.019 0.060 0.077
63.160 -0.172 -0.189 0.017 0.060 0.077
63.174 -0.174 -0.199 0.025 0.060 0.077
63.188 -0.177 -0.205 0.028 0.060 0.077
63.201 -0.188 -0.198 0.010 0.060 0.077
63.215 -0.186 -0.207 0.021 0.060 0.077
63.229 -0.192 -0.216 0.024 0.060 0.077
63.243 -0.191 -0.226 0.035 0.060 0.077
63.257 -0.194 -0.226 0.032 0.060 0.077
63.271 -0.193 -0.231 0.038 0.060 0.077
63.285 -0.205 -0.247 0.042 0.060 0.077
63.299 -0.200 -0.230 0.030 0.060 0.077
63.312 -0.203 -0.235 0.032 0.060 0.077
63.326 -0.209 -0.237 0.028 0.060 0.077
63.340 -0.207 -0.238 0.031 0.060 0.077
63.354 -0.220 -0.243 0.023 0.060 0.077
63.368 -0.216 -0.243 0.027 0.060 0.077
63.382 -0.216 -0.254 0.038 0.060 0.077
63.396 -0.222 -0.253 0.031 0.060 0.077
63.410 -0.220 -0.260 0.040 0.060 0.077
63.424 -0.224 -0.260 0.036 0.060 0.077
63.438 -0.232 -0.261 0.029 0.060 0.077
63.451 -0.228 -0.263 0.035 0.060 0.077
63.465 -0.240 -0.264 0.024 0.060 0.077
63.479 -0.235 -0.267 0.032 0.060 0.077
63.493 -0.238 -0.275 0.037 0.060 0.077
63.507 -0.243 -0.275 0.031 0.060 0.077
63.521 -0.253 -0.285 0.032 0.060 0.077
63.535 -0.256 -0.293 0.037 0.060 0.077
63.549 -0.260 -0.295 0.035 0.060 0.077
63.562 -0.266 -0.304 0.038 0.060 0.077
63.576 -0.264 -0.309 0.045 0.060 0.077
63.590 -0.269 -0.313 0.044 0.060 0.077
63.604 -0.276 -0.320 0.043 0.060 0.077
63.618 -0.276 -0.319 0.043 0.060 0.077
63.632 -0.283 -0.320 0.036 0.060 0.077
63.646 -0.285 -0.325 0.040 0.060 0.077
63.660 -0.286 -0.331 0.045 0.060 0.077
63.674 -0.293 -0.331 0.038 0.060 0.077
63.688 -0.290 -0.335 0.044 0.060 0.077
63.701 -0.290 -0.343 0.052 0.060 0.077
63.715 -0.291 -0.336 0.045 0.060 0.077
63.729 -0.297 -0.333 0.036 0.060 0.077
63.743 -0.299 -0.338 0.039 0.060 0.077
63.757 -0.305 -0.335 0.030 0.060 0.077
63.771 -0.309 -0.336 0.027 0.060 0.077
63.785 -0.307 -0.338 0.031 0.060 0.077
63.799 -0.302 -0.339 0.036 0.060 0.077
63.812 -0.311 -0.344 0.033 0.060 0.077
63.826 -0.309 -0.345 0.036 0.060 0.077
63.840 -0.320 -0.354 0.034 0.060 0.077
63.854 -0.313 -0.356 0.042 0.060 0.077
63.868 -0.324 -0.359 0.035 0.060 0.077
63.882 -0.322 -0.358 0.036 0.060 0.077
63.896 -0.321 -0.364 0.043 0.060 0.077
63.910 -0.327 -0.361 0.034 0.060 0.077
63.924 -0.330 -0.363 0.033 0.060 0.077
63.938 -0.337 -0.364 0.027 0.060 0.077
63.951 -0.331 -0.366 0.035 0.060 0.077
63.965 -0.337 -0.375 0.038 0.060 0.077
63.979 -0.337 -0.376 0.038 0.060 0.077
63.993 -0.342 -0.386 0.043 0.060 0.077
64.007 -0.346 -0.387 0.041 0.060 0.077
64.021 -0.339 -0.390 0.051 0.060 0.077
64.035 -0.349 -0.392 0.043 0.060 0.077
64.049 -0.342 -0.388 0.045 0.060 0.077
64.062 -0.354 -0.391 0.037 0.060 0.077
64.076 -0.352 -0.386 0.034 0.060 0.077
64.090 -0.355 -0.386 0.031 0.060 0.077
64.104 -0.355 -0.393 0.038 0.060 0.077
64.118 -0.352 -0.400 0.048 0.060 0.077
64.132 -0.360 -0.404 0.044 0.060 0.077
64.146 -0.361 -0.406 0.044 0.060 0.077
64.160 -0.367 -0.405 0.038 0.060 0.077
64.174 -0.368 -0.411 0.043 0.060 0.077
64.188 -0.374 -0.410 0.036 0.060 0.077
64.201 -0.372 -0.414 0.042 0.060 0.077
64.215 -0.374 -0.420 0.046 0.060 0.077
64.229 -0.380 -0.422 0.042 0.060 0.077
64.243 -0.381 -0.426 0.045 0.060 0.077
64.257 -0.388 -0.433 0.045 0.060 0.077
64.271 -0.386 -0.438 0.052 0.060 0.077
64.285 -0.395 -0.444 0.049 0.060 0.077
64.299 -0.394 -0.448 0.054 0.060 0.077
64.312 -0.407 -0.453 0.046 0.060 0.077
64.326 -0.403 -0.453 0.049 0.060 0.077
64.340 -0.407 -0.454 0.047 0.060 0.077
64.354 -0.409 -0.453 0.044 0.060 0.077
64.368 -0.414 -0.452 0.038 0.060 0.077
64.382 -0.423 -0.456 0.033 0.060 0.077
64.396 -0.418 -0.456 0.038 0.060 0.077
64.410 -0.422 -0.456 0.034 0.060 0.077
64.424 -0.425 -0.459 0.034 0.060 0.077
64.438 -0.430 -0.462 0.032 0.060 0.077
64.451 -0.429 -0.462 0.033 0.060 0.077
64.465 -0.426 -0.466 0.040 0.060 0.077
64.479 -0.421 -0.467 0.046 0.060 0.077
64.493 -0.421 -0.459 0.038 0.060 0.077
64.507 -0.418 -0.459 0.041 0.060 0.077
64.521 -0.424 -0.458 0.034 0.060 0.077
64.535 -0.417 -0.459 0.042 0.060 0.077
64.549 -0.421 -0.458 0.037 0.060 0.077
64.562 -0.413 -0.460 0.047 0.060 0.077
64.576 -0.420 -0.464 0.044 0.060 0.077
64.590 -0.410 -0.472 0.062 0.060 0.077
64.604 -0.415 -0.471 0.056 0.060 0.077
64.618 -0.407 -0.475 0.068 0.060 0.077
64.632 -0.409 -0.476 0.067 0.060 0.077
64.646 -0.399 -0.480 0.081 0.060 0.077
64.660 -0.404 -0.478 0.074 0.060 0.077
64.674 -0.400 -0.482 0.082 0.060 0.077
64.688 -0.405 -0.484 0.079 0.060 0.077
64.701 -0.404 -0.488 0.084 0.060 0.077
64.715 -0.399 -0.493 0.094 0.060 0.077
64.729 -0.392 -0.496 0.104 0.060 0.077
64.743 -0.389 -0.496 0.107 0.060 0.077
64.757 -0.387 -0.496 0.109 0.060 0.077
64.771 -0.383 -0.495 0.112 0.060 0.077
64.785 -0.382 -0.495 0.113 0.060 0.077
64.799 -0.375 -0.506 0.131 0.060 0.077
64.812 -0.377 -0.499 0.122 0.060 0.077
64.826 -0.371 -0.486 0.114 0.060 0.077
64.840 -0.376 -0.484 0.108 0.060 0.077
64.854 -0.372 -0.496 0.124 0.060 0.077
64.868 -0.369 -0.486 0.117 0.060 0.077
64.882 -0.361 -0.486 0.125 0.060 0.077
64.896 -0.360 -0.478 0.118 0.060 0.077
64.910 -0.354 -0.471 0.117 0.060 0.077
64.924 -0.354 -0.476 0.122 0.060 0.077
64.938 -0.348 -0.469 0.121 0.060 0.077
64.951 -0.345 -0.461 0.116 0.060 0.077
64.965 -0.334 -0.452 0.118 0.060 0.077
64.979 -0.334 -0.448 0.114 0.060 0.077
64.993 -0.324 -0.442 0.118 0.060 0.077
65.007 -0.322 -0.435 0.113 0.060 0.077
65.021 -0.306 -0.437 0.131 0.060 0.077
65.035 -0.310 -0.427 0.117 0.060 0.077
65.049 -0.297 -0.420 0.123 0.060 0.077
65.062 -0.297 -0.418 0.121 0.060 0.077
65.076 -0.288 -0.413 0.125 0.060 0.077
65.090 -0.276 -0.408 0.132 0.060 0.077
65.104 -0.271 -0.399 0.128 0.060 0.077
65.118 -0.266 -0.397 0.131 0.060 0.077
65.132 -0.258 -0.392 0.133 0.060 0.077
65.146 -0.259 -0.383 0.124 0.060 0.077
65.160 -0.248 -0.379 0.131 0.060 0.077
65.174 -0.244 -0.373 0.129 0.060 0.077
65.188 -0.244 -0.365 0.121 0.060 0.077
65.201 -0.224 -0.359 0.135 0.060 0.077
65.215 -0.222 -0.350 0.128 0.060 0.077
65.229 -0.223 -0.342 0.119 0.060 0.077
65.243 -0.200 -0.332 0.132 0.060 0.077
65.257 -0.199 -0.323 0.123 0.060 0.077
65.271 -0.199 -0.319 0.120 0.060 0.077
65.285 -0.176 -0.310 0.133 0.060 0.077
65.299 -0.182 -0.301 0.119 0.060 0.077
65.312 -0.171 -0.296 0.124 0.060 0.077
65.326 -0.151 -0.285 0.134 0.060 0.077
65.340 -0.147 -0.279 0.132 0.060 0.077
65.354 -0.148 -0.271 0.123 0.060 0.077
65.368 -0.131 -0.255 0.124 0.060 0.077
65.382 -0.123 -0.250 0.127 0.060 0.077
65.396 -0.119 -0.243 0.124 0.060 0.077
65.410 -0.105 -0.239 0.134 0.060 0.077
65.424 -0.086 -0.226 0.140 0.060 0.077
65.438 -0.091 -0.223 0.132 0.060 0.077
65.451 -0.080 -0.218 0.138 0.060 0.077
65.465 -0.064 -0.205 0.141 0.060 0.077
65.479 -0.060 -0.199 0.139 0.060 0.077
65.493 -0.051 -0.189 0.138 0.060 0.077
65.507 -0.043 -0.181 0.138 0.060 0.077
65.521 -0.029 -0.173 0.144 0.060 0.077
65.535 -0.029 -0.165 0.135 0.060 0.077
65.549 -0.015 -0.160 0.145 0.060 0.077
65.562 0.003 -0.152 0.155 0.060 0.077
65.576 0.008 -0.142 0.150 0.060 0.077
65.590 0.012 -0.132 0.144 0.060 0.077
65.604 0.022 -0.122 0.144 0.060 0.077
65.618 0.037 -0.111 0.148 0.060 0.077
65.632 0.043 -0.099 0.141 0.060 0.077
65.646 0.050 -0.091 0.141 0.060 0.077
65.660 0.067 -0.085 0.152 0.060 0.077
65.674 0.077 -0.074 0.151 0.060 0.077
65.688 0.078 -0.064 0.142 0.060 0.077
65.701 0.093 -0.059 0.152 0.060 0.077
65.715 0.112 -0.050 0.162 0.060 0.077
65.729 0.121 -0.035 0.156 0.060 0.077
65.743 0.125 -0.024 0.148 0.060 0.077
65.757 0.130 -0.018 0.148 0.060 0.077
65.771 0.151 -0.008 0.159 0.060 0.077
65.785 0.163 0.009 0.154 0.060 0.077
65.799 0.171 0.022 0.149 0.060 0.077
65.812 0.176 0.035 0.141 0.060 0.077
65.826 0.188 0.044 0.144 0.060 0.077
65.840 0.203 0.049 0.154 0.060 0.077
65.854 0.217 0.066 0.151 0.060 0.077
65.868 0.218 0.078 0.140 0.060 0.077
65.882 0.227 0.089 0.138 0.060 0.077
65.896 0.242 0.104 0.138 0.060 0.077
65.910 0.259 0.117 0.142 0.060 0.077
65.924 0.268 0.130 0.138 0.060 0.077
65.938 0.268 0.149 0.119 0.060 0.077
65.951 0.278 0.154 0.124 0.060 0.077
65.965 0.299 0.161 0.138 0.060 0.077
65.979 0.309 0.168 0.141 0.060 0.077
65.993 0.315 0.179 0.136 0.060 0.077
66.007 0.323 0.193 0.130 0.060 0.077
66.021 0.330 0.202 0.128 0.060 0.077
66.035 0.340 0.211 0.129 0.060 0.077
66.049 0.353 0.226 0.127 0.060 0.077
66.062 0.366 0.232 0.133 0.060 0.077
66.076 0.381 0.246 0.135 0.060 0.077
66.090 0.386 0.259 0.127 0.060 0.077
66.104 0.389 0.268 0.120 0.060 0.077
66.118 0.401 0.279 0.122 0.060 0.077
66.132 0.408 0.296 0.112 0.060 0.077
66.146 0.418 0.310 0.108 0.060 0.077
66.160 0.431 0.321 0.110 0.060 0.077
66.174 0.441 0.336 0.105 0.060 0.077
66.188 0.450 0.344 0.106 0.060 0.077
66.201 0.456 0.355 0.101 0.060 0.077
66.215 0.462 0.365 0.097 0.060 0.077
66.229 0.471 0.375 0.096 0.060 0.077
66.243 0.480 0.384 0.095 0.060 0.077
66.257 0.486 0.398 0.088 0.060 0.077
66.271 0.495 0.405 0.090 0.060 0.077
66.285 0.508 0.410 0.098 0.060 0.077
66.299 0.513 0.428 0.084 0.060 0.077
66.312 0.523 0.434 0.089 0.060 0.077
66.326 0.529 0.442 0.087 0.060 0.077
66.340 0.530 0.440 0.090 0.060 0.077
66.354 0.539 0.451 0.088 0.060 0.077
66.368 0.540 0.459 0.080 0.060 0.077
66.382 0.545 0.469 0.076 0.060 0.077
66.396 0.552 0.478 0.074 0.060 0.077
66.410 0.551 0.481 0.070 0.060 0.077
66.424 0.566 0.489 0.076 0.060 0.077
66.438 0.558 0.491 0.067 0.060 0.077
66.451 0.557 0.495 0.062 0.060 0.077
66.465 0.569 0.497 0.072 0.060 0.077
66.479 0.576 0.501 0.075 0.060 0.077
66.493 0.571 0.513 0.058 0.060 0.077
66.507 0.576 0.518 0.058 0.060 0.077
66.521 0.579 0.524 0.055 0.060 0.077
66.535 0.580 0.527 0.053 0.060 0.077
66.549 0.592 0.527 0.065 0.060 0.077
66.562 0.591 0.534 0.057 0.060 0.077
66.576 0.591 0.541 0.050 0.060 0.077
66.590 0.599 0.538 0.061 0.060 0.077
66.604 0.606 0.540 0.066 0.060 0.077
66.618 0.605 0.546 0.059 0.060 0.077
66.632 0.605 0.552 0.053 0.060 0.077
66.646 0.600 0.559 0.041 0.060 0.077
66.660 0.606 0.561 0.045 0.060 0.077
66.674 0.620 0.566 0.054 0.060 0.077
66.688 0.611 0.571 0.040 0.060 0.077
66.701 0.613 0.568 0.045 0.060 0.077
66.715 0.619 0.574 0.045 0.060 0.077
66.729 0.622 0.580 0.042 0.060 0.077
66.743 0.621 0.579 0.042 0.060 0.077
66.757 0.620 0.580 0.040 0.060 0.077
66.771 0.618 0.583 0.035 0.060 0.077
66.785 0.618 0.577 0.041 0.060 0.077
66.799 0.624 0.585 0.039 0.060 0.077
66.812 0.617 0.587 0.030 0.060 0.077
66.826 0.610 0.588 0.022 0.060 0.077
66.840 0.619 0.588 0.031 0.060 0.077
66.854 0.620 0.593 0.027 0.060 0.077
66.868 0.621 0.593 0.028 0.060 0.077
66.882 0.616 0.591 0.025 0.060 0.077
66.896 0.619 0.590 0.029 0.060 0.077
66.910 0.633 0.589 0.044 0.060 0.077
66.924 0.629 0.593 0.036 0.060 0.077
66.938 0.620 0.596 0.024 0.060 0.077
66.951 0.616 0.599 0.017 0.060 0.077
66.965 0.615 0.598 0.017 0.060 0.077
66.979 0.634 0.595 0.039 0.060 0.077
66.993 0.634 0.598 0.036 0.060 0.077
67.007 0.625 0.600 0.025 0.060 0.077
67.021 0.617 0.597 0.020 0.060 0.077
67.035 0.619 0.600 0.019 0.060 0.077
67.049 0.641 0.599 0.042 0.060 0.077
67.062 0.638 0.603 0.035 0.060 0.077
67.076 0.620 0.600 0.020 0.060 0.077
67.090 0.619 0.603 0.016 0.060 0.077
67.104 0.627 0.597 0.030 0.060 0.077
67.118 0.641 0.597 0.044 0.060 0.077
67.132 0.630 0.597 0.033 0.060 0.077
67.146 0.616 0.591 0.025 0.060 0.077
67.160 0.614 0.588 0.026 0.060 0.077
67.174 0.624 0.585 0.039 0.060 0.077
67.188 0.637 0.585 0.052 0.060 0.077
67.201 0.621 0.582 0.039 0.060 0.077
67.215 0.604 0.584 0.020 0.060 0.077
67.229 0.611 0.584 0.027 0.060 0.077
67.243 0.611 0.582 0.029 0.060 0.077
67.257 0.620 0.585 0.035 0.060 0.077
67.271 0.600 0.580 0.020 0.060 0.077
67.285 0.580 0.577 0.003 0.060 0.077
67.299 0.594 0.576 0.017 0.060 0.077
67.312 0.602 0.576 0.025 0.060 0.077
67.326 0.593 0.572 0.021 0.060 0.077
67.340 0.573 0.575 0.002 0.060 0.077
67.354 0.573 0.575 0.002 0.060 0.077
67.368 0.590 0.565 0.025 0.060 0.077
67.382 0.592 0.557 0.035 0.060 0.077
67.396 0.575 0.563 0.012 0.060 0.077
67.410 0.562 0.563 0.001 0.060 0.077
67.424 0.567 0.567 0.000 0.060 0.077
67.438 0.578 0.557 0.021 0.060 0.077
67.451 0.583 0.561 0.021 0.060 0.077
67.465 0.559 0.556 0.003 0.060 0.077
67.479 0.557 0.566 0.009 0.060 0.077
67.493 0.569 0.566 0.003 0.060 0.077
67.507 0.572 0.564 0.008 0.060 0.077
67.521 0.563 0.568 0.005 0.060 0.077
67.535 0.546 0.567 0.021 0.060 0.077
67.549 0.553 0.560 0.007 0.060 0.077
67.562 0.562 0.556 0.006 0.060 0.077
67.576 0.556 0.556 0.000 0.060 0.077
67.590 0.540 0.551 0.012 0.060 0.077
67.604 0.530 0.547 0.017 0.060 0.077
67.618 0.546 0.541 0.005 0.060 0.077
67.632 0.549 0.543 0.005 0.060 0.077
67.646 0.531 0.534 0.003 0.060 0.077
67.660 0.521 0.531 0.010 0.060 0.077
67.674 0.523 0.524 0.001 0.060 0.077
67.688 0.531 0.520 0.011 0.060 0.077
67.701 0.526 0.519 0.007 0.060 0.077
67.715 0.502 0.514 0.012 0.060 0.077
67.729 0.506 0.514 0.008 0.060 0.077
67.743 0.522 0.510 0.011 0.060 0.077
67.757 0.500 0.509 0.009 0.060 0.077
67.771 0.483 0.507 0.024 0.060 0.077
67.785 0.491 0.503 0.012 0.060 0.077
67.799 0.497 0.498 0.001 0.060 0.077
67.812 0.488 0.493 0.006 0.060 0.077
67.826 0.469 0.481 0.013 0.060 0.077
67.840 0.472 0.478 0.006 0.060 0.077
67.854 0.479 0.472 0.007 0.060 0.077
67.868 0.461 0.467 0.006 0.060 0.077
67.882 0.450 0.458 0.008 0.060 0.077
67.896 0.451 0.453 0.002 0.060 0.077
67.910 0.447 0.446 0.001 0.060 0.077
67.924 0.436 0.440 0.004 0.060 0.077
67.938 0.419 0.433 0.015 0.060 0.077
67.951 0.425 0.431 0.006 0.060 0.077
67.965 0.430 0.427 0.003 0.060 0.077
67.979 0.404 0.420 0.016 0.060 0.077
67.993 0.405 0.415 0.011 0.060 0.077
68.007 0.409 0.410 0.001 0.060 0.077
68.021 0.393 0.405 0.012 0.060 0.077
68.035 0.386 0.398 0.012 0.060 0.077
68.049 0.390 0.399 0.009 0.060 0.077
68.062 0.383 0.385 0.002 0.060 0.077
68.076 0.376 0.385 0.009 0.060 0.077
68.090 0.368 0.379 0.011 0.060 0.077
68.104 0.370 0.367 0.002 0.060 0.077
68.118 0.363 0.370 0.007 0.060 0.077
68.132 0.350 0.353 0.004 0.060 0.077
68.146 0.353 0.355 0.002 0.060 0.077
68.160 0.351 0.347 0.004 0.060 0.077
68.174 0.335 0.339 0.004 0.060 0.077
68.188 0.331 0.337 0.006 0.060 0.077
68.201 0.334 0.333 0.001 0.060 0.077
68.215 0.326 0.324 0.002 0.060 0.077
68.229 0.314 0.312 0.002 0.060 0.077
68.243 0.311 0.315 0.004 0.060 0.077
68.257 0.304 0.306 0.002 0.060 0.077
68.271 0.297 0.293 0.004 0.060 0.077
68.285 0.294 0.292 0.002 0.060 0.077
68.299 0.288 0.283 0.005 0.060 0.077
68.312 0.277 0.274 0.003 0.060 0.077
68.326 0.271 0.272 0.001 0.060 0.077
68.340 0.267 0.277 0.010 0.060 0.077
68.354 0.262 0.260 0.002 0.060 0.077
68.368 0.251 0.261 0.010 0.060 0.077
68.382 0.244 0.251 0.007 0.060 0.077
68.396 0.240 0.243 0.003 0.060 0.077
68.410 0.232 0.241 0.009 0.060 0.077
68.424 0.230 0.232 0.002 0.060 0.077
68.438 0.219 0.232 0.013 0.060 0.077
68.451 0.208 0.222 0.014 0.060 0.077
68.465 0.205 0.214 0.009 0.060 0.077
68.479 0.199 0.206 0.008 0.060 0.077
68.493 0.191 0.200 0.009 0.060 0.077
68.507 0.180 0.195 0.015 0.060 0.077
68.521 0.174 0.185 0.011 0.060 0.077
68.535 0.169 0.184 0.016 0.060 0.077
68.549 0.162 0.171 0.010 0.060 0.077
68.562 0.155 0.160 0.005 0.060 0.077
68.576 0.149 0.154 0.006 0.060 0.077
68.590 0.136 0.143 0.007 0.060 0.077
68.604 0.131 0.135 0.004 0.060 0.077
68.618 0.128 0.130 0.002 0.060 0.077
68.632 0.117 0.124 0.007 0.060 0.077
68.646 0.106 0.115 0.009 0.060 0.077
68.660 0.103 0.107 0.004 0.060 0.077
68.674 0.097 0.098 0.001 0.060 0.077
68.688 0.087 0.091 0.005 0.060 0.077
68.701 0.075 0.084 0.009 0.060 0.077
68.715 0.074 0.075 0.001 0.060 0.077
68.729 0.064 0.067 0.003 0.060 0.077
68.743 0.059 0.058 0.001 0.060 0.077
68.757 0.046 0.051 0.005 0.060 0.077
68.771 0.040 0.042 0.002 0.060 0.077
68.785 0.035 0.033 0.002 0.060 0.077
68.799 0.028 0.023 0.005 0.060 0.077
68.812 0.021 0.016 0.005 0.060 0.077
68.826 0.004 0.011 0.007 0.060 0.077
68.840 -0.000 -0.002 0.002 0.060 0.077
68.854 -0.006 -0.010 0.004 0.060 0.077
68.868 -0.015 -0.019 0.004 0.060 0.077
68.882 -0.028 -0.026 0.002 0.060 0.077
68.896 -0.033 -0.040 0.006 0.060 0.077
68.910 -0.039 -0.054 0.015 0.060 0.077
68.924 -0.050 -0.053 0.003 0.060 0.077
68.938 -0.063 -0.070 0.007 0.060 0.077
68.951 -0.067 -0.075 0.008 0.060 0.077
68.965 -0.077 -0.084 0.007 0.060 0.077
68.979 -0.088 -0.094 0.006 0.060 0.077
68.993 -0.095 -0.097 0.002 0.060 0.077
69.007 -0.099 -0.111 0.012 0.060 0.077
69.021 -0.113 -0.117 0.004 0.060 0.077
69.035 -0.124 -0.120 0.005 0.060 0.077
69.049 -0.126 -0.139 0.013 0.060 0.077
69.062 -0.142 -0.142 0.000 0.060 0.077
69.076 -0.146 -0.146 0.000 0.060 0.077
69.090 -0.155 -0.156 0.001 0.060 0.077
69.104 -0.163 -0.165 0.002 0.060 0.077
69.118 -0.172 -0.170 0.002 0.060 0.077
69.132 -0.179 -0.171 0.009 0.060 0.077
69.146 -0.176 -0.185 0.008 0.060 0.077
69.160 -0.194 -0.193 0.001 0.060 0.077
69.174 -0.199 -0.197 0.002 0.060 0.077
69.188 -0.204 -0.207 0.003 0.060 0.077
69.201 -0.216 -0.217 0.000 0.060 0.077
69.215 -0.221 -0.222 0.001 0.060 0.077
69.229 -0.228 -0.230 0.002 0.060 0.077
69.243 -0.235 -0.237 0.002 0.060 0.077
69.257 -0.245 -0.248 0.003 0.060 0.077
69.271 -0.249 -0.258 0.009 0.060 0.077
69.285 -0.257 -0.259 0.002 0.060 0.077
69.299 -0.262 -0.271 0.009 0.060 0.077
69.312 -0.269 -0.275 0.006 0.060 0.077
69.326 -0.281 -0.286 0.005 0.060 0.077
69.340 -0.286 -0.291 0.005 0.060 0.077
69.354 -0.291 -0.297 0.005 0.060 0.077
69.368 -0.305 -0.304 0.001 0.060 0.077
69.382 -0.307 -0.315 0.008 0.060 0.077
69.396 -0.317 -0.323 0.005 0.060 0.077
69.410 -0.323 -0.327 0.004 0.060 0.077
69.424 -0.330 -0.332 0.002 0.060 0.077
69.438 -0.340 -0.342 0.002 0.060 0.077
69.451 -0.346 -0.348 0.002 0.060 0.077
69.465 -0.353 -0.355 0.002 0.060 0.077
69.479 -0.357 -0.359 0.002 0.060 0.077
69.493 -0.366 -0.372 0.006 0.060 0.077
69.507 -0.374 -0.382 0.008 0.060 0.077
69.521 -0.381 -0.388 0.006 0.060 0.077
69.535 -0.390 -0.405 0.015 0.060 0.077
69.549 -0.396 -0.395 0.001 0.060 0.077
69.562 -0.400 -0.422 0.022 0.060 0.077
69.576 -0.403 -0.420 0.016 0.060 0.077
69.590 -0.411 -0.425 0.013 0.060 0.077
69.604 -0.421 -0.436 0.015 0.060 0.077
69.618 -0.422 -0.446 0.023 0.060 0.077
69.632 -0.429 -0.450 0.021 0.060 0.077
69.646 -0.434 -0.450 0.016 0.060 0.077
69.660 -0.442 -0.446 0.004 0.060 0.077
69.674 -0.443 -0.481 0.038 0.060 0.077
69.688 -0.453 -0.476 0.023 0.060 0.077
69.701 -0.454 -0.485 0.031 0.060 0.077
69.715 -0.465 -0.495 0.030 0.060 0.077
69.729 -0.469 -0.503 0.034 0.060 0.077
69.743 -0.478 -0.512 0.034 0.060 0.077
69.757 -0.484 -0.516 0.032 0.060 0.077
69.771 -0.494 -0.526 0.032 0.060 0.077
69.785 -0.493 -0.533 0.039 0.060 0.077
69.799 -0.502 -0.541 0.039 0.060 0.077
69.812 -0.505 -0.545 0.040 0.060 0.077
69.826 -0.513 -0.558 0.045 0.060 0.077
69.840 -0.511 -0.561 0.050 0.060 0.077
69.854 -0.521 -0.569 0.048 0.060 0.077
69.868 -0.524 -0.565 0.041 0.060 0.077
69.882 -0.538 -0.578 0.040 0.060 0.077
69.896 -0.540 -0.580 0.040 0.060 0.077
69.910 -0.542 -0.591 0.049 0.060 0.077
69.924 -0.548 -0.591 0.043 0.060 0.077
69.938 -0.551 -0.599 0.048 0.060 0.077
69.951 -0.553 -0.599 0.045 0.060 0.077
69.965 -0.559 -0.607 0.048 0.060 0.077
69.979 -0.562 -0.612 0.050 0.060 0.077
69.993 -0.562 -0.619 0.056 0.060 0.077
70.007 -0.570 -0.621 0.051 0.060 0.077
70.021 -0.572 -0.623 0.051 0.060 0.077
70.035 -0.574 -0.625 0.051 0.060 0.077
70.049 -0.573 -0.632 0.058 0.060 0.077
70.062 -0.578 -0.632 0.054 0.060 0.077
70.076 -0.580 -0.640 0.059 0.060 0.077
70.090 -0.574 -0.638 0.064 0.060 0.077
70.104 -0.579 -0.639 0.060 0.060 0.077
70.118 -0.579 -0.643 0.064 0.060 0.077
70.132 -0.580 -0.645 0.064 0.060 0.077
70.146 -0.589 -0.647 0.058 0.060 0.077
70.160 -0.573 -0.649 0.076 0.060 0.077
70.174 -0.580 -0.651 0.071 0.060 0.077
70.188 -0.579 -0.652 0.073 0.060 0.077
70.201 -0.577 -0.655 0.078 0.060 0.077
70.215 -0.578 -0.651 0.073 0.060 0.077
70.229 -0.572 -0.661 0.089 0.060 0.077
70.243 -0.581 -0.663 0.081 0.060 0.077
70.257 -0.572 -0.661 0.089 0.060 0.077
70.271 -0.566 -0.662 0.095 0.060 0.077
70.285 -0.567 -0.659 0.092 0.060 0.077
70.299 -0.558 -0.663 0.105 0.060 0.077
70.312 -0.565 -0.666 0.101 0.060 0.077
70.326 -0.551 -0.664 0.113 0.060 0.077
70.340 -0.553 -0.665 0.112 0.060 0.077
70.354 -0.556 -0.665 0.109 0.060 0.077
70.368 -0.541 -0.664 0.123 0.060 0.077
70.382 -0.546 -0.662 0.116 0.060 0.077
70.396 -0.539 -0.659 0.119 0.060 0.077
70.410 -0.534 -0.656 0.122 0.060 0.077
70.424 -0.536 -0.651 0.115 0.060 0.077
70.438 -0.520 -0.653 0.132 0.060 0.077
70.451 -0.534 -0.657 0.123 0.060 0.077
70.465 -0.517 -0.648 0.131 0.060 0.077
70.479 -0.517 -0.646 0.129 0.060 0.077
70.493 -0.512 -0.642 0.130 0.060 0.077
70.507 -0.510 -0.639 0.129 0.060 0.077
70.521 -0.503 -0.631 0.128 0.060 0.077
70.535 -0.502 -0.632 0.130 0.060 0.077
70.549 -0.494 -0.626 0.132 0.060 0.077
70.562 -0.491 -0.622 0.131 0.060 0.077
70.576 -0.480 -0.617 0.137 0.060 0.077
70.590 -0.476 -0.613 0.137 0.060 0.077
70.604 -0.472 -0.607 0.135 0.060 0.077
70.618 -0.460 -0.595 0.135 0.060 0.077
70.632 -0.459 -0.599 0.140 0.060 0.077
70.646 -0.442 -0.597 0.154 0.060 0.077
70.660 -0.442 -0.588 0.146 0.060 0.077
70.674 -0.424 -0.586 0.161 0.060 0.077
70.688 -0.425 -0.579 0.154 0.060 0.077
70.701 -0.416 -0.567 0.151 0.060 0.077
70.715 -0.403 -0.566 0.162 0.060 0.077
70.729 -0.405 -0.560 0.155 0.060 0.077
70.743 -0.397 -0.554 0.156 0.060 0.077
70.757 -0.386 -0.545 0.159 0.060 0.077
70.771 -0.391 -0.536 0.145 0.060 0.077
70.785 -0.363 -0.526 0.163 0.060 0.077
70.799 -0.364 -0.516 0.152 0.060 0.077
70.812 -0.358 -0.510 0.152 0.060 0.077
70.826 -0.343 -0.505 0.162 0.060 0.077
70.840 -0.346 -0.491 0.145 0.060 0.077
70.854 -0.329 -0.480 0.151 0.060 0.077
70.868 -0.318 -0.470 0.152 0.060 0.077
70.882 -0.315 -0.460 0.144 0.060 0.077
70.896 -0.298 -0.451 0.152 0.060 0.077
70.910 -0.301 -0.440 0.139 0.060 0.077
70.924 -0.289 -0.431 0.142 0.060 0.077
70.938 -0.272 -0.420 0.148 0.060 0.077
70.951 -0.279 -0.410 0.131 0.060 0.077
70.965 -0.263 -0.401 0.138 0.060 0.077
70.979 -0.245 -0.388 0.143 0.060 0.077
70.993 -0.245 -0.379 0.134 0.060 0.077
71.007 -0.232 -0.369 0.137 0.060 0.077
71.021 -0.218 -0.360 0.142 0.060 0.077
71.035 -0.221 -0.350 0.129 0.060 0.077
71.049 -0.204 -0.339 0.135 0.060 0.077
71.062 -0.192 -0.332 0.139 0.060 0.077
71.076 -0.189 -0.323 0.134 0.060 0.077
71.090 -0.175 -0.315 0.140 0.060 0.077
71.104 -0.164 -0.305 0.141 0.060 0.077
71.118 -0.167 -0.294 0.127 0.060 0.077
71.132 -0.149 -0.283 0.134 0.060 0.077
71.146 -0.132 -0.271 0.139 0.060 0.077
71.160 -0.132 -0.262 0.129 0.060 0.077
71.174 -0.121 -0.253 0.131 0.060 0.077
71.188 -0.102 -0.239 0.137 0.060 0.077
71.201 -0.099 -0.225 0.126 0.060 0.077
71.215 -0.095 -0.212 0.117 0.060 0.077
71.229 -0.071 -0.203 0.132 0.060 0.077
71.243 -0.066 -0.191 0.124 0.060 0.077
71.257 -0.063 -0.178 0.115 0.060 0.077
71.271 -0.045 -0.166 0.121 0.060 0.077
71.285 -0.030 -0.155 0.125 0.060 0.077
71.299 -0.029 -0.143 0.114 0.060 0.077
71.312 -0.023 -0.136 0.112 0.060 0.077
71.326 -0.006 -0.127 0.121 0.060 0.077
71.340 0.006 -0.115 0.121 0.060 0.077
71.354 0.005 -0.088 0.093 0.060 0.077
71.368 0.013 -0.097 0.110 0.060 0.077
71.382 0.031 -0.091 0.122 0.060 0.077
71.396 0.035 -0.081 0.116 0.060 0.077
71.410 0.032 -0.074 0.106 0.060 0.077
71.424 0.044 -0.065 0.109 0.060 0.077
71.438 0.058 -0.058 0.115 0.060 0.077
71.451 0.060 -0.049 0.109 0.060 0.077
71.465 0.064 -0.037 0.101 0.060 0.077
71.479 0.070 -0.032 0.102 0.060 0.077
71.493 0.080 -0.024 0.104 0.060 0.077
71.507 0.087 -0.013 0.100 0.060 0.077
71.521 0.088 -0.001 0.089 0.060 0.077
71.535 0.098 0.009 0.089 0.060 0.077
71.549 0.107 0.016 0.091 0.060 0.077
71.562 0.101 0.028 0.073 0.060 0.077
71.576 0.110 0.036 0.074 0.060 0.077
71.590 0.119 0.042 0.077 0.060 0.077
71.604 0.127 0.050 0.077 0.060 0.077
71.618 0.130 0.055 0.075 0.060 0.077
71.632 0.135 0.068 0.067 0.060 0.077
71.646 0.141 0.078 0.063 0.060 0.077
71.660 0.147 0.092 0.055 0.060 0.077
71.674 0.154 0.089 0.065 0.060 0.077
71.688 0.167 0.102 0.065 0.060 0.077
71.701 0.172 0.108 0.063 0.060 0.077
71.715 0.171 0.113 0.058 0.060 0.077
71.729 0.181 0.116 0.065 0.060 0.077
71.743 0.183 0.127 0.056 0.060 0.077
71.757 0.195 0.127 0.067 0.060 0.077
71.771 0.192 0.130 0.062 0.060 0.077
71.785 0.190 0.131 0.059 0.060 0.077
71.799 0.197 0.137 0.060 0.060 0.077
71.812 0.201 0.140 0.061 0.060 0.077
71.826 0.206 0.142 0.064 0.060 0.077
71.840 0.207 0.145 0.062 0.060 0.077
71.854 0.210 0.150 0.060 0.060 0.077
71.868 0.214 0.149 0.065 0.060 0.077
71.882 0.216 0.155 0.061 0.060 0.077
71.896 0.221 0.156 0.065 0.060 0.077
71.910 0.221 0.155 0.066 0.060 0.077
71.924 0.225 0.164 0.061 0.060 0.077
71.938 0.227 0.165 0.062 0.060 0.077
71.951 0.222 0.164 0.058 0.060 0.077
71.965 0.228 0.162 0.066 0.060 0.077
71.979 0.228 0.173 0.055 0.060 0.077
71.993 0.229 0.183 0.046 0.060 0.077
72.007 0.230 0.175 0.055 0.060 0.077
72.021 0.232 0.180 0.052 0.060 0.077
72.035 0.232 0.184 0.048 0.060 0.077
72.049 0.235 0.183 0.052 0.060 0.077
72.062 0.231 0.183 0.048 0.060 0.077
72.076 0.230 0.187 0.043 0.060 0.077
72.090 0.227 0.185 0.042 0.060 0.077
72.104 0.231 0.190 0.041 0.060 0.077
72.118 0.236 0.193 0.043 0.060 0.077
72.132 0.232 0.191 0.041 0.060 0.077
72.146 0.233 0.188 0.045 0.060 0.077
72.160 0.235 0.190 0.045 0.060 0.077
72.174 0.235 0.191 0.044 0.060 0.077
72.188 0.233 0.187 0.046 0.060 0.077
72.201 0.233 0.186 0.047 0.060 0.077
72.215 0.235 0.184 0.051 0.060 0.077
72.229 0.237 0.188 0.049 0.060 0.077
72.243 0.233 0.191 0.041 0.060 0.077
72.257 0.237 0.184 0.053 0.060 0.077
72.271 0.236 0.193 0.043 0.060 0.077
72.285 0.236 0.193 0.043 0.060 0.077
72.299 0.237 0.201 0.036 0.060 0.077
72.312 0.230 0.201 0.029 0.060 0.077
72.326 0.237 0.188 0.049 0.060 0.077
72.340 0.233 0.187 0.046 0.060 0.077
72.354 0.228 0.188 0.040 0.060 0.077
72.368 0.239 0.193 0.045 0.060 0.077
72.382 0.233 0.200 0.032 0.060 0.077
72.396 0.235 0.193 0.042 0.060 0.077
72.410 0.235 0.195 0.040 0.060 0.077
72.424 0.225 0.202 0.023 0.060 0.077
72.438 0.228 0.199 0.029 0.060 0.077
72.451 0.229 0.206 0.023 0.060 0.077
72.465 0.226 0.198 0.028 0.060 0.077
72.479 0.237 0.194 0.043 0.060 0.077
72.493 0.234 0.196 0.037 0.060 0.077
72.507 0.224 0.191 0.032 0.060 0.077
72.521 0.224 0.198 0.026 0.060 0.077
72.535 0.225 0.189 0.036 0.060 0.077
72.549 0.230 0.200 0.030 0.060 0.077
72.562 0.223 0.196 0.027 0.060 0.077
72.576 0.223 0.203 0.020 0.060 0.077
72.590 0.222 0.198 0.024 0.060 0.077
72.604 0.221 0.196 0.024 0.060 0.077
72.618 0.221 0.209 0.012 0.060 0.077
72.632 0.216 0.206 0.009 0.060 0.077
72.646 0.216 0.204 0.012 0.060 0.077
72.660 0.219 0.198 0.021 0.060 0.077
72.674 0.215 0.201 0.014 0.060 0.077
72.688 0.208 0.198 0.010 0.060 0.077
72.701 0.207 0.196 0.011 0.060 0.077
72.715 0.206 0.191 0.015 0.060 0.077
72.729 0.201 0.186 0.014 0.060 0.077
72.743 0.200 0.190 0.010 0.060 0.077
72.757 0.200 0.181 0.019 0.060 0.077
72.771 0.198 0.190 0.008 0.060 0.077
72.785 0.194 0.179 0.014 0.060 0.077
72.799 0.187 0.182 0.005 0.060 0.077
72.812 0.186 0.170 0.016 0.060 0.077
72.826 0.192 0.169 0.023 0.060 0.077
72.840 0.186 0.160 0.026 0.060 0.077
72.854 0.179 0.159 0.020 0.060 0.077
72.868 0.183 0.155 0.028 0.060 0.077
72.882 0.181 0.144 0.037 0.060 0.077
72.896 0.174 0.152 0.021 0.060 0.077
72.910 0.175 0.151 0.024 0.060 0.077
72.924 0.172 0.142 0.030 0.060 0.077
72.938 0.166 0.138 0.028 0.060 0.077
72.951 0.169 0.140 0.029 0.060 0.077
72.965 0.161 0.138 0.022 0.060 0.077
72.979 0.158 0.136 0.022 0.060 0.077
72.993 0.157 0.137 0.020 0.060 0.077
73.007 0.154 0.132 0.022 0.060 0.077
73.021 0.150 0.122 0.028 0.060 0.077
73.035 0.147 0.128 0.018 0.060 0.077
73.049 0.141 0.118 0.023 0.060 0.077
73.062 0.139 0.116 0.023 0.060 0.077
73.076 0.138 0.115 0.023 0.060 0.077
73.090 0.133 0.112 0.021 0.060 0.077
73.104 0.127 0.088 0.039 0.060 0.077
73.118 0.122 0.097 0.024 0.060 0.077
73.132 0.116 0.091 0.025 0.060 0.077
73.146 0.116 0.104 0.012 0.060 0.077
73.160 0.108 0.095 0.012 0.060 0.077
73.174 0.098 0.093 0.005 0.060 0.077
73.188 0.097 0.077 0.020 0.060 0.077
73.201 0.094 0.075 0.019 0.060 0.077
73.215 0.097 0.081 0.015 0.060 0.077
73.229 0.090 0.079 0.011 0.060 0.077
73.243 0.081 0.071 0.010 0.060 0.077
73.257 0.081 0.071 0.010 0.060 0.077
73.271 0.080 0.067 0.013 0.060 0.077
73.285 0.075 0.060 0.014 0.060 0.077
73.299 0.070 0.060 0.010 0.060 0.077
73.312 0.070 0.051 0.019 0.060 0.077
73.326 0.066 0.043 0.023 0.060 0.077
73.340 0.063 0.040 0.023 0.060 0.077
73.354 0.056 0.047 0.009 0.060 0.077
73.368 0.051 0.042 0.009 0.060 0.077
73.382 0.051 0.035 0.016 0.060 0.077
73.396 0.047 0.032 0.015 0.060 0.077
73.410 0.042 0.034 0.007 0.060 0.077
73.424 0.039 0.025 0.014 0.060 0.077
73.438 0.039 0.024 0.014 0.060 0.077
73.451 0.033 0.017 0.016 0.060 0.077
73.465 0.030 0.016 0.013 0.060 0.077
73.479 0.021 0.010 0.011 0.060 0.077
73.493 0.020 0.007 0.013 0.060 0.077
73.507 0.019 0.001 0.018 0.060 0.077
73.521 0.014 0.001 0.013 0.060 0.077
73.535 0.010 0.001 0.009 0.060 0.077
73.549 0.009 -0.010 0.019 0.060 0.077
73.562 0.006 -0.014 0.020 0.060 0.077
73.576 -0.003 -0.020 0.017 0.060 0.077
73.590 -0.005 -0.024 0.019 0.060 0.077
73.604 -0.004 -0.025 0.021 0.060 0.077
73.618 -0.011 -0.030 0.019 0.060 0.077
73.632 -0.017 -0.033 0.016 0.060 0.077
73.646 -0.024 -0.040 0.015 0.060 0.077
73.660 -0.022 -0.041 0.019 0.060 0.077
73.674 -0.027 -0.043 0.016 0.060 0.077
73.688 -0.032 -0.052 0.020 0.060 0.077
73.701 -0.037 -0.054 0.017 0.060 0.077
73.715 -0.038 -0.057 0.018 0.060 0.077
73.729 -0.045 -0.061 0.016 0.060 0.077
73.743 -0.048 -0.068 0.020 0.060 0.077
73.757 -0.043 -0.071 0.028 0.060 0.077
73.771 -0.049 -0.072 0.023 0.060 0.077
73.785 -0.054 -0.079 0.025 0.060 0.077
73.799 -0.057 -0.083 0.026 0.060 0.077
73.812 -0.055 -0.086 0.031 0.060 0.077
73.826 -0.062 -0.091 0.029 0.060 0.077
73.840 -0.069 -0.098 0.029 0.060 0.077
73.854 -0.069 -0.102 0.032 0.060 0.077
73.868 -0.075 -0.104 0.028 0.060 0.077
73.882 -0.071 -0.108 0.037 0.060 0.077
73.896 -0.083 -0.117 0.034 0.060 0.077
73.910 -0.086 -0.118 0.032 0.060 0.077
73.924 -0.092 -0.126 0.034 0.060 0.077
73.938 -0.099 -0.133 0.034 0.060 0.077
73.951 -0.103 -0.137 0.034 0.060 0.077
73.965 -0.106 -0.138 0.032 0.060 0.077
73.979 -0.113 -0.145 0.031 0.060 0.077
73.993 -0.124 -0.152 0.028 0.060 0.077
74.007 -0.124 -0.154 0.030 0.060 0.077
74.021 -0.129 -0.162 0.033 0.060 0.077
74.035 -0.136 -0.164 0.028 0.060 0.077
74.049 -0.141 -0.166 0.025 0.060 0.077
74.062 -0.140 -0.174 0.034 0.060 0.077
74.076 -0.147 -0.177 0.030 0.060 0.077
74.090 -0.153 -0.179 0.026 0.060 0.077
74.104 -0.149 -0.182 0.033 0.060 0.077
74.118 -0.155 -0.186 0.031 0.060 0.077
74.132 -0.157 -0.187 0.030 0.060 0.077
74.146 -0.159 -0.191 0.032 0.060 0.077
74.160 -0.165 -0.194 0.029 0.060 0.077
74.174 -0.162 -0.203 0.041 0.060 0.077
74.188 -0.170 -0.203 0.033 0.060 0.077
74.201 -0.168 -0.198 0.030 0.060 0.077
74.215 -0.176 -0.206 0.030 0.060 0.077
74.229 -0.175 -0.209 0.034 0.060 0.077
74.243 -0.180 -0.208 0.028 0.060 0.077
74.257 -0.186 -0.208 0.022 0.060 0.077
74.271 -0.185 -0.212 0.027 0.060 0.077
74.285 -0.186 -0.213 0.027 0.060 0.077
74.299 -0.194 -0.212 0.018 0.060 0.077
74.312 -0.191 -0.212 0.021 0.060 0.077
74.326 -0.199 -0.218 0.019 0.060 0.077
74.340 -0.200 -0.218 0.017 0.060 0.077
74.354 -0.199 -0.217 0.018 0.060 0.077
74.368 -0.200 -0.220 0.020 0.060 0.077
74.382 -0.207 -0.223 0.016 0.060 0.077
74.396 -0.205 -0.219 0.014 0.060 0.077
74.410 -0.213 -0.227 0.014 0.060 0.077
74.424 -0.214 -0.228 0.013 0.060 0.077
74.438 -0.215 -0.233 0.017 0.060 0.077
74.451 -0.219 -0.239 0.020 0.060 0.077
74.465 -0.221 -0.243 0.022 0.060 0.077
74.479 -0.225 -0.251 0.026 0.060 0.077
74.493 -0.232 -0.250 0.018 0.060 0.077
74.507 -0.236 -0.256 0.020 0.060 0.077
74.521 -0.239 -0.261 0.022 0.060 0.077
74.535 -0.240 -0.267 0.027 0.060 0.077
74.549 -0.244 -0.267 0.023 0.060 0.077
74.562 -0.246 -0.276 0.030 0.060 0.077
74.576 -0.250 -0.278 0.028 0.060 0.077
74.590 -0.250 -0.284 0.033 0.060 0.077
74.604 -0.263 -0.302 0.039 0.060 0.077
74.618 -0.264 -0.297 0.033 0.060 0.077
74.632 -0.267 -0.292 0.025 0.060 0.077
74.646 -0.270 -0.301 0.031 0.060 0.077
74.660 -0.273 -0.301 0.028 0.060 0.077
74.674 -0.281 -0.303 0.022 0.060 0.077
74.688 -0.288 -0.306 0.018 0.060 0.077
74.701 -0.287 -0.311 0.024 0.060 0.077
74.715 -0.297 -0.312 0.015 0.060 0.077
74.729 -0.298 -0.322 0.024 0.060 0.077
74.743 -0.309 -0.326 0.017 0.060 0.077
74.757 -0.311 -0.332 0.021 0.060 0.077
74.771 -0.315 -0.338 0.023 0.060 0.077
74.785 -0.323 -0.342 0.019 0.060 0.077
74.799 -0.325 -0.345 0.020 0.060 0.077
74.812 -0.335 -0.353 0.018 0.060 0.077
74.826 -0.338 -0.358 0.020 0.060 0.077
74.840 -0.339 -0.364 0.025 0.060 0.077
74.854 -0.348 -0.368 0.020 0.060 0.077
74.868 -0.347 -0.366 0.018 0.060 0.077
74.882 -0.351 -0.381 0.030 0.060 0.077
74.896 -0.354 -0.384 0.030 0.060 0.077
74.910 -0.356 -0.390 0.033 0.060 0.077
74.924 -0.363 -0.392 0.028 0.060 0.077
74.938 -0.360 -0.394 0.034 0.060 0.077
74.951 -0.363 -0.398 0.035 0.060 0.077
74.965 -0.361 -0.403 0.042 0.060 0.077
74.979 -0.364 -0.408 0.044 0.060 0.077
74.993 -0.362 -0.408 0.046 0.060 0.077
75.007 -0.370 -0.415 0.045 0.060 0.077
75.021 -0.364 -0.420 0.056 0.060 0.077
75.035 -0.368 -0.423 0.055 0.060 0.077
75.049 -0.369 -0.425 0.056 0.060 0.077
75.062 -0.368 -0.428 0.059 0.060 0.077
75.076 -0.365 -0.429 0.064 0.060 0.077
75.090 -0.359 -0.434 0.075 0.060 0.077
75.104 -0.359 -0.433 0.074 0.060 0.077
75.118 -0.347 -0.439 0.092 0.060 0.077
75.132 -0.354 -0.444 0.090 0.060 0.077
75.146 -0.346 -0.441 0.095 0.060 0.077
75.160 -0.349 -0.441 0.092 0.060 0.077
75.174 -0.338 -0.441 0.103 0.060 0.077
75.188 -0.345 -0.455 0.110 0.060 0.077
75.201 -0.340 -0.446 0.106 0.060 0.077
75.215 -0.339 -0.448 0.109 0.060 0.077
75.229 -0.330 -0.439 0.109 0.060 0.077
75.243 -0.332 -0.441 0.109 0.060 0.077
75.257 -0.325 -0.444 0.119 0.060 0.077
75.271 -0.328 -0.442 0.114 0.060 0.077
75.285 -0.321 -0.441 0.120 0.060 0.077
75.299 -0.320 -0.437 0.117 0.060 0.077
75.312 -0.309 -0.438 0.129 0.060 0.077
75.326 -0.308 -0.436 0.128 0.060 0.077
75.340 -0.300 -0.431 0.131 0.060 0.077
75.354 -0.295 -0.424 0.129 0.060 0.077
75.368 -0.290 -0.420 0.130 0.060 0.077
75.382 -0.286 -0.420 0.134 0.060 0.077
75.396 -0.277 -0.413 0.136 0.060 0.077
75.410 -0.275 -0.407 0.132 0.060 0.077
75.424 -0.265 -0.398 0.132 0.060 0.077
75.438 -0.261 -0.395 0.134 0.060 0.077
75.451 -0.245 -0.396 0.151 0.060 0.077
75.465 -0.241 -0.391 0.150 0.060 0.077
75.479 -0.239 -0.386 0.147 0.060 0.077
75.493 -0.232 -0.375 0.143 0.060 0.077
75.507 -0.226 -0.370 0.144 0.060 0.077
75.521 -0.221 -0.363 0.142 0.060 0.077
75.535 -0.212 -0.357 0.145 0.060 0.077
75.549 -0.198 -0.352 0.154 0.060 0.077
75.562 -0.196 -0.341 0.145 0.060 0.077
75.576 -0.178 -0.339 0.161 0.060 0.077
75.590 -0.181 -0.324 0.143 0.060 0.077
75.604 -0.173 -0.322 0.149 0.060 0.077
75.618 -0.165 -0.317 0.152 0.060 0.077
75.632 -0.155 -0.310 0.155 0.060 0.077
75.646 -0.147 -0.298 0.151 0.060 0.077
75.660 -0.134 -0.292 0.158 0.060 0.077
75.674 -0.130 -0.278 0.148 0.060 0.077
75.688 -0.113 -0.269 0.156 0.060 0.077
75.701 -0.109 -0.262 0.153 0.060 0.077
75.715 -0.101 -0.251 0.150 0.060 0.077
75.729 -0.087 -0.248 0.161 0.060 0.077
75.743 -0.077 -0.237 0.160 0.060 0.077
75.757 -0.071 -0.223 0.152 0.060 0.077
75.771 -0.061 -0.220 0.159 0.060 0.077
75.785 -0.047 -0.209 0.161 0.060 0.077
75.799 -0.039 -0.201 0.161 0.060 0.077
75.812 -0.026 -0.190 0.163 0.060 0.077
75.826 -0.020 -0.173 0.153 0.060 0.077
75.840 -0.002 -0.169 0.167 0.060 0.077
75.854 0.003 -0.154 0.157 0.060 0.077
75.868 0.012 -0.147 0.159 0.060 0.077
75.882 0.030 -0.132 0.162 0.060 0.077
75.896 0.040 -0.118 0.157 0.060 0.077
75.910 0.048 -0.114 0.162 0.060 0.077
75.924 0.059 -0.098 0.157 0.060 0.077
75.938 0.069 -0.091 0.160 0.060 0.077
75.951 0.087 -0.070 0.156 0.060 0.077
75.965 0.095 -0.063 0.158 0.060 0.077
75.979 0.101 -0.051 0.152 0.060 0.077
75.993 0.118 -0.042 0.160 0.060 0.077
76.007 0.134 -0.021 0.155 0.060 0.077
76.021 0.140 -0.012 0.152 0.060 0.077
76.035 0.143 -0.003 0.146 0.060 0.077
76.049 0.161 0.009 0.152 0.060 0.077
76.062 0.175 0.022 0.153 0.060 0.077
76.076 0.186 0.032 0.154 0.060 0.077
76.090 0.192 0.047 0.145 0.060 0.077
76.104 0.199 0.058 0.140 0.060 0.077
76.118 0.214 0.073 0.141 0.060 0.077
76.132 0.231 0.083 0.147 0.060 0.077
76.146 0.244 0.096 0.148 0.060 0.077
76.160 0.250 0.110 0.140 0.060 0.077
76.174 0.255 0.123 0.132 0.060 0.077
76.188 0.264 0.137 0.127 0.060 0.077
76.201 0.281 0.144 0.137 0.060 0.077
76.215 0.295 0.150 0.144 0.060 0.077
76.229 0.301 0.171 0.130 0.060 0.077
76.243 0.311 0.179 0.132 0.060 0.077
76.257 0.318 0.188 0.129 0.060 0.077
76.271 0.334 0.209 0.124 0.060 0.077
76.285 0.342 0.215 0.126 0.060 0.077
76.299 0.352 0.221 0.131 0.060 0.077
76.312 0.365 0.240 0.125 0.060 0.077
76.326 0.371 0.250 0.121 0.060 0.077
76.340 0.372 0.257 0.115 0.060 0.077
76.354 0.383 0.270 0.113 0.060 0.077
76.368 0.397 0.286 0.111 0.060 0.077
76.382 0.409 0.295 0.114 0.060 0.077
76.396 0.421 0.305 0.116 0.060 0.077
76.410 0.424 0.320 0.104 0.060 0.077
76.424 0.432 0.328 0.103 0.060 0.077
76.438 0.443 0.330 0.113 0.060 0.077
76.451 0.444 0.342 0.101 0.060 0.077
76.465 0.454 0.357 0.096 0.060 0.077
76.479 0.467 0.365 0.102 0.060 0.077
76.493 0.471 0.376 0.094 0.060 0.077
76.507 0.478 0.385 0.093 0.060 0.077
76.521 0.491 0.387 0.104 0.060 0.077
76.535 0.495 0.401 0.094 0.060 0.077
76.549 0.499 0.405 0.094 0.060 0.077
76.562 0.504 0.402 0.102 0.060 0.077
76.576 0.510 0.416 0.094 0.060 0.077
76.590 0.519 0.426 0.093 0.060 0.077
76.604 0.525 0.428 0.097 0.060 0.077
76.618 0.532 0.435 0.097 0.060 0.077
76.632 0.535 0.444 0.091 0.060 0.077
76.646 0.539 0.447 0.092 0.060 0.077
76.660 0.549 0.454 0.095 0.060 0.077
76.674 0.547 0.458 0.088 0.060 0.077
76.688 0.549 0.470 0.079 0.060 0.077
76.701 0.556 0.475 0.081 0.060 0.077
76.715 0.556 0.479 0.077 0.060 0.077
76.729 0.557 0.489 0.067 0.060 0.077
76.743 0.566 0.495 0.071 0.060 0.077
76.757 0.564 0.498 0.066 0.060 0.077
76.771 0.569 0.506 0.063 0.060 0.077
76.785 0.570 0.510 0.060 0.060 0.077
76.799 0.570 0.512 0.058 0.060 0.077
76.812 0.581 0.516 0.065 0.060 0.077
76.826 0.583 0.523 0.059 0.060 0.077
76.840 0.585 0.530 0.055 0.060 0.077
76.854 0.593 0.532 0.061 0.060 0.077
76.868 0.595 0.538 0.057 0.060 0.077
76.882 0.592 0.538 0.053 0.060 0.077
76.896 0.598 0.544 0.054 0.060 0.077
76.910 0.599 0.545 0.054 0.060 0.077
76.924 0.598 0.547 0.051 0.060 0.077
76.938 0.603 0.551 0.051 0.060 0.077
76.951 0.599 0.554 0.045 0.060 0.077
76.965 0.597 0.554 0.043 0.060 0.077
76.979 0.603 0.557 0.046 0.060 0.077
76.993 0.611 0.559 0.052 0.060 0.077
77.007 0.611 0.561 0.050 0.060 0.077
77.021 0.606 0.552 0.054 0.060 0.077
77.035 0.603 0.557 0.046 0.060 0.077
77.049 0.604 0.562 0.042 0.060 0.077
77.062 0.610 0.567 0.043 0.060 0.077
77.076 0.602 0.571 0.031 0.060 0.077
77.090 0.598 0.574 0.024 0.060 0.077
77.104 0.607 0.573 0.033 0.060 0.077
77.118 0.603 0.578 0.024 0.060 0.077
77.132 0.602 0.575 0.026 0.060 0.077
77.146 0.606 0.578 0.028 0.060 0.077
77.160 0.610 0.579 0.031 0.060 0.077
77.174 0.607 0.577 0.030 0.060 0.077
77.188 0.604 0.579 0.025 0.060 0.077
77.201 0.606 0.581 0.025 0.060 0.077
77.215 0.613 0.578 0.034 0.060 0.077
77.229 0.617 0.579 0.038 0.060 0.077
77.243 0.613 0.576 0.037 0.060 0.077
77.257 0.609 0.577 0.031 0.060 0.077
77.271 0.614 0.577 0.037 0.060 0.077
77.285 0.617 0.578 0.039 0.060 0.077
77.299 0.625 0.578 0.047 0.060 0.077
77.312 0.612 0.573 0.039 0.060 0.077
77.326 0.603 0.575 0.028 0.060 0.077
77.340 0.611 0.579 0.032 0.060 0.077
77.354 0.617 0.578 0.039 0.060 0.077
77.368 0.623 0.577 0.045 0.060 0.077
77.382 0.611 0.575 0.035 0.060 0.077
77.396 0.599 0.577 0.022 0.060 0.077
77.410 0.613 0.582 0.031 0.060 0.077
77.424 0.618 0.580 0.038 0.060 0.077
77.438 0.606 0.583 0.023 0.060 0.077
77.451 0.591 0.582 0.009 0.060 0.077
77.465 0.591 0.577 0.014 0.060 0.077
77.479 0.605 0.576 0.029 0.060 0.077
77.493 0.601 0.570 0.030 0.060 0.077
77.507 0.583 0.565 0.018 0.060 0.077
77.521 0.575 0.567 0.007 0.060 0.077
77.535 0.579 0.565 0.014 0.060 0.077
77.549 0.597 0.564 0.033 0.060 0.077
77.562 0.587 0.563 0.024 0.060 0.077
77.576 0.569 0.561 0.008 0.060 0.077
77.590 0.563 0.559 0.004 0.060 0.077
77.604 0.574 0.559 0.015 0.060 0.077
77.618 0.585 0.553 0.032 0.060 0.077
77.632 0.565 0.552 0.013 0.060 0.077
77.646 0.557 0.553 0.003 0.060 0.077
77.660 0.568 0.550 0.018 0.060 0.077
77.674 0.573 0.550 0.023 0.060 0.077
77.688 0.565 0.549 0.016 0.060 0.077
77.701 0.550 0.550 0.000 0.060 0.077
77.715 0.545 0.549 0.004 0.060 0.077
77.729 0.565 0.546 0.018 0.060 0.077
77.743 0.564 0.543 0.021 0.060 0.077
77.757 0.544 0.538 0.006 0.060 0.077
77.771 0.532 0.535 0.003 0.060 0.077
77.785 0.538 0.530 0.008 0.060 0.077
77.799 0.552 0.524 0.027 0.060 0.077
77.812 0.543 0.522 0.021 0.060 0.077
77.826 0.521 0.516 0.005 0.060 0.077
77.840 0.524 0.511 0.013 0.060 0.077
77.854 0.532 0.503 0.029 0.060 0.077
77.868 0.528 0.496 0.032 0.060 0.077
77.882 0.504 0.493 0.011 0.060 0.077
77.896 0.496 0.487 0.009 0.060 0.077
77.910 0.510 0.483 0.027 0.060 0.077
77.924 0.515 0.484 0.031 0.060 0.077
77.938 0.483 0.477 0.005 0.060 0.077
77.951 0.475 0.475 0.000 0.060 0.077
77.965 0.488 0.469 0.019 0.060 0.077
77.979 0.488 0.469 0.019 0.060 0.077
77.993 0.471 0.465 0.006 0.060 0.077
78.007 0.455 0.462 0.007 0.060 0.077
78.021 0.466 0.466 0.000 0.060 0.077
78.035 0.470 0.458 0.012 0.060 0.077
78.049 0.438 0.451 0.013 0.060 0.077
78.062 0.440 0.452 0.012 0.060 0.077
78.076 0.452 0.440 0.012 0.060 0.077
78.090 0.436 0.438 0.002 0.060 0.077
78.104 0.421 0.429 0.008 0.060 0.077
78.118 0.418 0.425 0.007 0.060 0.077
78.132 0.424 0.420 0.004 0.060 0.077
78.146 0.417 0.415 0.002 0.060 0.077
78.160 0.396 0.413 0.017 0.060 0.077
78.174 0.402 0.400 0.002 0.060 0.077
78.188 0.403 0.394 0.009 0.060 0.077
78.201 0.379 0.390 0.011 0.060 0.077
78.215 0.378 0.380 0.002 0.060 0.077
78.229 0.387 0.372 0.015 0.060 0.077
78.243 0.372 0.370 0.002 0.060 0.077
78.257 0.361 0.365 0.004 0.060 0.077
78.271 0.361 0.361 0.001 0.060 0.077
78.285 0.355 0.349 0.006 0.060 0.077
78.299 0.340 0.342 0.002 0.060 0.077
78.312 0.337 0.334 0.003 0.060 0.077
78.326 0.339 0.329 0.010 0.060 0.077
78.340 0.328 0.323 0.005 0.060 0.077
78.354 0.317 0.317 0.000 0.060 0.077
78.368 0.317 0.314 0.002 0.060 0.077
78.382 0.315 0.304 0.011 0.060 0.077
78.396 0.302 0.299 0.003 0.060 0.077
78.410 0.297 0.290 0.007 0.060 0.077
78.424 0.297 0.288 0.008 0.060 0.077
78.438 0.280 0.277 0.003 0.060 0.077
78.451 0.273 0.272 0.001 0.060 0.077
78.465 0.275 0.259 0.016 0.060 0.077
78.479 0.259 0.253 0.006 0.060 0.077
78.493 0.253 0.244 0.008 0.060 0.077
78.507 0.252 0.242 0.010 0.060 0.077
78.521 0.242 0.242 0.000 0.060 0.077
78.535 0.228 0.226 0.002 0.060 0.077
78.549 0.223 0.219 0.004 0.060 0.077
78.562 0.214 0.205 0.008 0.060 0.077
78.576 0.209 0.210 0.001 0.060 0.077
78.590 0.201 0.203 0.002 0.060 0.077
78.604 0.192 0.191 0.001 0.060 0.077
78.618 0.184 0.176 0.007 0.060 0.077
78.632 0.179 0.180 0.001 0.060 0.077
78.646 0.169 0.173 0.004 0.060 0.077
78.660 0.161 0.161 0.000 0.060 0.077
78.674 0.152 0.155 0.003 0.060 0.077
78.688 0.145 0.144 0.001 0.060 0.077
78.701 0.138 0.142 0.004 0.060 0.077
78.715 0.130 0.130 0.001 0.060 0.077
78.729 0.126 0.124 0.002 0.060 0.077
78.743 0.116 0.121 0.005 0.060 0.077
78.757 0.107 0.114 0.007 0.060 0.077
78.771 0.100 0.104 0.004 0.060 0.077
78.785 0.096 0.097 0.001 0.060 0.077
78.799 0.090 0.091 0.001 0.060 0.077
78.812 0.079 0.083 0.004 0.060 0.077
78.826 0.076 0.078 0.002 0.060 0.077
78.840 0.067 0.068 0.001 0.060 0.077
78.854 0.063 0.060 0.003 0.060 0.077
78.868 0.053 0.054 0.001 0.060 0.077
78.882 0.045 0.049 0.004 0.060 0.077
78.896 0.044 0.044 0.001 0.060 0.077
78.910 0.040 0.038 0.002 0.060 0.077
78.924 0.030 0.030 0.000 0.060 0.077
78.938 0.023 0.019 0.004 0.060 0.077
78.951 0.020 0.003 0.017 0.060 0.077
78.965 0.017 -0.003 0.020 0.060 0.077
78.979 0.009 0.007 0.002 0.060 0.077
78.993 -0.000 -0.008 0.008 0.060 0.077
79.007 -0.000 -0.015 0.015 0.060 0.077
79.021 -0.006 -0.022 0.016 0.060 0.077
79.035 -0.018 -0.031 0.013 0.060 0.077
79.049 -0.020 -0.030 0.010 0.060 0.077
79.062 -0.029 -0.038 0.009 0.060 0.077
79.076 -0.033 -0.052 0.019 0.060 0.077
79.090 -0.036 -0.058 0.022 0.060 0.077
79.104 -0.047 -0.064 0.017 0.060 0.077
79.118 -0.051 -0.082 0.030 0.060 0.077
79.132 -0.062 -0.075 0.012 0.060 0.077
79.146 -0.068 -0.080 0.012 0.060 0.077
79.160 -0.079 -0.096 0.017 0.060 0.077
79.174 -0.080 -0.110 0.030 0.060 0.077
79.188 -0.096 -0.111 0.015 0.060 0.077
79.201 -0.102 -0.117 0.015 0.060 0.077
79.215 -0.108 -0.123 0.014 0.060 0.077
79.229 -0.121 -0.122 0.000 0.060 0.077
79.243 -0.128 -0.145 0.017 0.060 0.077
79.257 -0.134 -0.143 0.009 0.060 0.077
79.271 -0.141 -0.156 0.014 0.060 0.077
79.285 -0.149 -0.157 0.008 0.060 0.077
79.299 -0.153 -0.181 0.027 0.060 0.077
79.312 -0.159 -0.182 0.023 0.060 0.077
79.326 -0.167 -0.191 0.023 0.060 0.077
79.340 -0.172 -0.191 0.018 0.060 0.077
79.354 -0.183 -0.204 0.021 0.060 0.077
79.368 -0.191 -0.206 0.015 0.060 0.077
79.382 -0.194 -0.209 0.015 0.060 0.077
79.396 -0.200 -0.225 0.025 0.060 0.077
79.410 -0.207 -0.226 0.019 0.060 0.077
79.424 -0.208 -0.230 0.022 0.060 0.077
79.438 -0.218 -0.236 0.018 0.060 0.077
79.451 -0.224 -0.224 0.000 0.060 0.077
79.465 -0.231 -0.239 0.008 0.060 0.077
79.479 -0.237 -0.239 0.002 0.060 0.077
79.493 -0.242 -0.263 0.021 0.060 0.077
79.507 -0.247 -0.260 0.013 0.060 0.077
79.521 -0.256 -0.277 0.021 0.060 0.077
79.535 -0.260 -0.274 0.014 0.060 0.077
79.549 -0.269 -0.274 0.005 0.060 0.077
79.562 -0.278 -0.290 0.011 0.060 0.077
79.576 -0.281 -0.307 0.026 0.060 0.077
79.590 -0.291 -0.302 0.011 0.060 0.077
79.604 -0.293 -0.318 0.025 0.060 0.077
79.618 -0.303 -0.313 0.010 0.060 0.077
79.632 -0.313 -0.316 0.003 0.060 0.077
79.646 -0.316 -0.334 0.017 0.060 0.077
79.660 -0.323 -0.342 0.019 0.060 0.077
79.674 -0.334 -0.348 0.014 0.060 0.077
79.688 -0.333 -0.351 0.017 0.060 0.077
79.701 -0.350 -0.360 0.010 0.060 0.077
79.715 -0.352 -0.370 0.018 0.060 0.077
79.729 -0.366 -0.378 0.011 0.060 0.077
79.743 -0.368 -0.386 0.018 0.060 0.077
79.757 -0.379 -0.391 0.012 0.060 0.077
79.771 -0.388 -0.397 0.009 0.060 0.077
79.785 -0.390 -0.403 0.012 0.060 0.077
79.799 -0.400 -0.417 0.017 0.060 0.077
79.812 -0.403 -0.421 0.017 0.060 0.077
79.826 -0.415 -0.429 0.014 0.060 0.077
79.840 -0.420 -0.436 0.016 0.060 0.077
79.854 -0.430 -0.446 0.016 0.060 0.077
79.868 -0.431 -0.433 0.002 0.060 0.077
79.882 -0.442 -0.465 0.023 0.060 0.077
79.896 -0.448 -0.464 0.016 0.060 0.077
79.910 -0.453 -0.462 0.009 0.060 0.077
79.924 -0.460 -0.494 0.034 0.060 0.077
79.938 -0.465 -0.511 0.046 0.060 0.077
79.951 -0.472 -0.472 0.001 0.060 0.077
79.965 -0.475 -0.518 0.043 0.060 0.077
79.979 -0.487 -0.511 0.023 0.060 0.077
79.993 -0.493 -0.522 0.029 0.060 0.077
80.007 -0.498 -0.521 0.023 0.060 0.077
80.021 -0.505 -0.532 0.027 0.060 0.077
80.035 -0.509 -0.537 0.027 0.060 0.077
80.049 -0.515 -0.542 0.026 0.060 0.077


==> processed_TDM3winM01.dat <==
ti si sm ea ma rm
0.007 -0.390 -0.369 0.022 0.060 0.077
0.002 -0.390 -0.372 0.019 0.060 0.077
0.004 -0.391 -0.379 0.012 0.060 0.077
0.005 -0.393 -0.389 0.004 0.060 0.077
0.006 -0.377 -0.393 0.016 0.060 0.077
0.008 -0.388 -0.400 0.012 0.060 0.077
0.009 -0.386 -0.401 0.015 0.060 0.077
0.010 -0.384 -0.404 0.020 0.060 0.077
0.012 -0.387 -0.409 0.022 0.060 0.077
0.013 -0.387 -0.421 0.034 0.060 0.077
0.015 -0.388 -0.425 0.037 0.060 0.077
0.016 -0.398 -0.423 0.025 0.060 0.077
0.017 -0.400 -0.425 0.025 0.060 0.077
0.019 -0.406 -0.403 0.003 0.060 0.077
0.020 -0.409 -0.429 0.020 0.060 0.077
0.021 -0.408 -0.446 0.038 0.060 0.077
0.023 -0.413 -0.444 0.031 0.060 0.077
0.024 -0.414 -0.452 0.038 0.060 0.077
0.026 -0.420 -0.453 0.033 0.060 0.077
0.027 -0.419 -0.455 0.036 0.060 0.077
0.028 -0.432 -0.455 0.023 0.060 0.077
0.030 -0.424 -0.457 0.033 0.060 0.077
0.031 -0.438 -0.460 0.022 0.060 0.077
0.033 -0.437 -0.471 0.034 0.060 0.077
0.034 -0.448 -0.471 0.023 0.060 0.077
0.035 -0.442 -0.477 0.035 0.060 0.077
0.037 -0.453 -0.480 0.027 0.060 0.077
0.038 -0.449 -0.479 0.030 0.060 0.077
0.040 -0.458 -0.485 0.027 0.060 0.077
0.041 -0.452 -0.486 0.034 0.060 0.077
0.042 -0.462 -0.493 0.031 0.060 0.077
0.044 -0.461 -0.491 0.030 0.060 0.077
0.045 -0.468 -0.490 0.022 0.060 0.077
0.046 -0.462 -0.494 0.032 0.060 0.077
0.048 -0.467 -0.500 0.032 0.060 0.077
0.049 -0.467 -0.502 0.035 0.060 0.077
0.051 -0.473 -0.506 0.033 0.060 0.077
0.052 -0.473 -0.496 0.023 0.060 0.077
0.054 -0.471 -0.494 0.023 0.060 0.077
0.055 -0.474 -0.502 0.028 0.060 0.077
0.056 -0.475 -0.513 0.038 0.060 0.077
0.058 -0.477 -0.518 0.041 0.060 0.077
0.059 -0.474 -0.510 0.036 0.060 0.077
0.060 -0.475 -0.517 0.042 0.060 0.077
0.062 -0.480 -0.513 0.033 0.060 0.077
0.063 -0.482 -0.519 0.037 0.060 0.077
0.065 -0.486 -0.524 0.038 0.060 0.077
0.066 -0.487 -0.518 0.030 0.060 0.077
0.067 -0.484 -0.518 0.033 0.060 0.077
0.069 -0.486 -0.520 0.033 0.060 0.077
0.070 -0.488 -0.515 0.027 0.060 0.077
0.071 -0.492 -0.520 0.028 0.060 0.077
0.073 -0.493 -0.519 0.026 0.060 0.077
0.074 -0.495 -0.521 0.025 0.060 0.077
0.076 -0.500 -0.522 0.022 0.060 0.077
0.077 -0.496 -0.520 0.024 0.060 0.077
0.079 -0.507 -0.522 0.015 0.060 0.077
0.080 -0.503 -0.526 0.022 0.060 0.077
0.081 -0.512 -0.528 0.016 0.060 0.077
0.083 -0.506 -0.529 0.023 0.060 0.077
0.084 -0.516 -0.528 0.012 0.060 0.077
0.085 -0.517 -0.534 0.016 0.060 0.077
0.087 -0.515 -0.538 0.023 0.060 0.077
0.088 -0.519 -0.541 0.022 0.060 0.077
0.090 -0.520 -0.541 0.021 0.060 0.077
0.091 -0.524 -0.545 0.021 0.060 0.077
0.092 -0.525 -0.548 0.022 0.060 0.077
0.094 -0.531 -0.552 0.021 0.060 0.077
0.095 -0.534 -0.557 0.023 0.060 0.077
0.097 -0.535 -0.559 0.024 0.060 0.077
0.098 -0.541 -0.561 0.020 0.060 0.077
0.099 -0.541 -0.570 0.029 0.060 0.077
0.101 -0.547 -0.574 0.027 0.060 0.077
0.102 -0.545 -0.579 0.034 0.060 0.077
0.103 -0.553 -0.583 0.030 0.060 0.077
0.105 -0.552 -0.584 0.032 0.060 0.077
0.106 -0.552 -0.587 0.035 0.060 0.077
0.108 -0.557 -0.591 0.034 0.060 0.077
0.109 -0.555 -0.598 0.043 0.060 0.077
0.110 -0.562 -0.600 0.038 0.060 0.077
0.112 -0.561 -0.603 0.042 0.060 0.077
0.113 -0.568 -0.605 0.037 0.060 0.077
0.115 -0.572 -0.617 0.045 0.060 0.077
0.116 -0.569 -0.620 0.051 0.060 0.077
0.117 -0.582 -0.625 0.043 0.060 0.077
0.119 -0.576 -0.627 0.051 0.060 0.077
0.120 -0.584 -0.633 0.049 0.060 0.077
0.122 -0.584 -0.634 0.050 0.060 0.077
0.123 -0.586 -0.636 0.050 0.060 0.077
0.124 -0.588 -0.641 0.053 0.060 0.077
0.126 -0.590 -0.642 0.052 0.060 0.077
0.127 -0.597 -0.644 0.047 0.060 0.077
0.129 -0.597 -0.646 0.049 0.060 0.077
0.130 -0.596 -0.659 0.062 0.060 0.077
0.131 -0.601 -0.650 0.049 0.060 0.077
0.133 -0.599 -0.654 0.055 0.060 0.077
0.134 -0.602 -0.662 0.060 0.060 0.077
0.135 -0.604 -0.660 0.056 0.060 0.077
0.137 -0.604 -0.664 0.060 0.060 0.077
0.138 -0.610 -0.667 0.057 0.060 0.077
0.140 -0.608 -0.667 0.059 0.060 0.077
0.141 -0.616 -0.665 0.048 0.060 0.077
0.142 -0.613 -0.668 0.055 0.060 0.077
0.144 -0.617 -0.673 0.056 0.060 0.077
0.145 -0.620 -0.677 0.057 0.060 0.077
0.147 -0.617 -0.682 0.065 0.060 0.077
0.148 -0.620 -0.683 0.063 0.060 0.077
0.149 -0.622 -0.683 0.061 0.060 0.077
0.151 -0.620 -0.684 0.064 0.060 0.077
0.152 -0.624 -0.683 0.059 0.060 0.077
0.153 -0.623 -0.686 0.063 0.060 0.077
0.155 -0.624 -0.687 0.063 0.060 0.077
0.156 -0.623 -0.689 0.066 0.060 0.077
0.158 -0.618 -0.696 0.078 0.060 0.077
0.159 -0.613 -0.692 0.079 0.060 0.077
0.160 -0.604 -0.694 0.090 0.060 0.077
0.162 -0.604 -0.691 0.087 0.060 0.077
0.163 -0.604 -0.695 0.091 0.060 0.077
0.165 -0.613 -0.695 0.082 0.060 0.077
0.166 -0.597 -0.695 0.098 0.060 0.077
0.167 -0.599 -0.697 0.098 0.060 0.077
0.169 -0.591 -0.698 0.107 0.060 0.077
0.170 -0.599 -0.699 0.100 0.060 0.077
0.172 -0.594 -0.699 0.105 0.060 0.077
0.173 -0.589 -0.700 0.111 0.060 0.077
0.174 -0.590 -0.705 0.115 0.060 0.077
0.176 -0.593 -0.705 0.112 0.060 0.077
0.177 -0.587 -0.703 0.116 0.060 0.077
0.178 -0.583 -0.702 0.118 0.060 0.077
0.180 -0.581 -0.699 0.118 0.060 0.077
0.181 -0.586 -0.692 0.106 0.060 0.077
0.183 -0.573 -0.701 0.128 0.060 0.077
0.184 -0.581 -0.696 0.115 0.060 0.077
0.185 -0.575 -0.692 0.117 0.060 0.077
0.187 -0.572 -0.682 0.110 0.060 0.077
0.188 -0.569 -0.676 0.107 0.060 0.077
0.190 -0.569 -0.677 0.108 0.060 0.077
0.191 -0.565 -0.667 0.102 0.060 0.077
0.192 -0.562 -0.659 0.096 0.060 0.077
0.194 -0.559 -0.654 0.094 0.060 0.077
0.195 -0.556 -0.647 0.091 0.060 0.077
0.197 -0.547 -0.654 0.107 0.060 0.077
0.198 -0.547 -0.642 0.095 0.060 0.077
0.199 -0.542 -0.636 0.094 0.060 0.077
0.201 -0.542 -0.637 0.095 0.060 0.077
0.202 -0.530 -0.631 0.101 0.060 0.077
0.204 -0.527 -0.634 0.107 0.060 0.077
0.205 -0.517 -0.633 0.116 0.060 0.077
0.206 -0.509 -0.629 0.120 0.060 0.077
0.208 -0.505 -0.624 0.119 0.060 0.077
0.209 -0.500 -0.626 0.126 0.060 0.077
0.210 -0.492 -0.622 0.130 0.060 0.077
0.212 -0.488 -0.633 0.145 0.060 0.077
0.213 -0.484 -0.630 0.146 0.060 0.077
0.215 -0.476 -0.625 0.149 0.060 0.077
0.216 -0.470 -0.618 0.148 0.060 0.077
0.217 -0.467 -0.628 0.161 0.060 0.077
0.219 -0.452 -0.616 0.164 0.060 0.077
0.220 -0.446 -0.614 0.168 0.060 0.077
0.221 -0.437 -0.608 0.170 0.060 0.077
0.223 -0.437 -0.603 0.166 0.060 0.077
0.224 -0.426 -0.600 0.174 0.060 0.077
0.226 -0.420 -0.594 0.174 0.060 0.077
0.227 -0.406 -0.588 0.182 0.060 0.077
0.229 -0.408 -0.578 0.170 0.060 0.077
0.230 -0.401 -0.586 0.185 0.060 0.077
0.231 -0.387 -0.582 0.194 0.060 0.077
0.233 -0.387 -0.553 0.166 0.060 0.077
0.234 -0.370 -0.543 0.173 0.060 0.077
0.235 -0.371 -0.527 0.156 0.060 0.077
0.237 -0.356 -0.523 0.167 0.060 0.077
0.238 -0.345 -0.519 0.174 0.060 0.077
0.240 -0.341 -0.512 0.171 0.060 0.077
0.241 -0.324 -0.500 0.176 0.060 0.077
0.242 -0.328 -0.491 0.163 0.060 0.077
0.244 -0.309 -0.480 0.171 0.060 0.077
0.245 -0.294 -0.471 0.177 0.060 0.077
0.246 -0.296 -0.463 0.167 0.060 0.077
0.248 -0.274 -0.450 0.176 0.060 0.077
0.249 -0.271 -0.438 0.167 0.060 0.077
0.251 -0.263 -0.428 0.165 0.060 0.077
0.252 -0.240 -0.419 0.179 0.060 0.077
0.254 -0.234 -0.409 0.175 0.060 0.077
0.255 -0.232 -0.398 0.166 0.060 0.077
0.256 -0.209 -0.392 0.183 0.060 0.077
0.258 -0.211 -0.382 0.171 0.060 0.077
0.259 -0.193 -0.367 0.174 0.060 0.077
0.260 -0.173 -0.357 0.184 0.060 0.077
0.262 -0.173 -0.344 0.171 0.060 0.077
0.263 -0.161 -0.334 0.173 0.060 0.077
0.265 -0.139 -0.320 0.180 0.060 0.077
0.266 -0.140 -0.311 0.170 0.060 0.077
0.267 -0.131 -0.294 0.163 0.060 0.077
0.269 -0.104 -0.289 0.185 0.060 0.077
0.270 -0.098 -0.273 0.174 0.060 0.077
0.271 -0.095 -0.259 0.164 0.060 0.077
0.273 -0.076 -0.250 0.174 0.060 0.077
0.274 -0.063 -0.237 0.174 0.060 0.077
0.276 -0.065 -0.219 0.153 0.060 0.077
0.277 -0.047 -0.207 0.160 0.060 0.077
0.279 -0.023 -0.196 0.173 0.060 0.077
0.280 -0.025 -0.185 0.160 0.060 0.077
0.281 -0.018 -0.171 0.153 0.060 0.077
0.283 0.001 -0.161 0.162 0.060 0.077
0.284 0.017 -0.147 0.164 0.060 0.077
0.285 0.023 -0.131 0.154 0.060 0.077
0.287 0.029 -0.122 0.151 0.060 0.077
0.288 0.049 -0.104 0.152 0.060 0.077
0.290 0.065 -0.098 0.163 0.060 0.077
0.291 0.064 -0.086 0.150 0.060 0.077
0.292 0.078 -0.077 0.155 0.060 0.077
0.294 0.099 -0.058 0.157 0.060 0.077
0.295 0.113 -0.047 0.159 0.060 0.077
0.296 0.113 -0.040 0.153 0.060 0.077
0.298 0.125 -0.030 0.155 0.060 0.077
0.299 0.140 -0.016 0.156 0.060 0.077
0.301 0.158 -0.003 0.160 0.060 0.077
0.302 0.171 0.009 0.162 0.060 0.077
0.303 0.171 0.023 0.148 0.060 0.077
0.305 0.185 0.033 0.151 0.060 0.077
0.306 0.203 0.047 0.156 0.060 0.077
0.308 0.217 0.061 0.155 0.060 0.077
0.309 0.230 0.075 0.154 0.060 0.077
0.310 0.228 0.087 0.141 0.060 0.077
0.312 0.243 0.099 0.144 0.060 0.077
0.313 0.259 0.109 0.150 0.060 0.077
0.315 0.273 0.126 0.147 0.060 0.077
0.316 0.288 0.133 0.155 0.060 0.077
0.317 0.291 0.146 0.145 0.060 0.077
0.319 0.293 0.137 0.156 0.060 0.077
0.320 0.310 0.177 0.133 0.060 0.077
0.322 0.323 0.170 0.152 0.060 0.077
0.323 0.330 0.196 0.134 0.060 0.077
0.324 0.348 0.205 0.143 0.060 0.077
0.326 0.349 0.210 0.139 0.060 0.077
0.327 0.356 0.218 0.138 0.060 0.077
0.329 0.364 0.245 0.119 0.060 0.077
0.330 0.378 0.250 0.128 0.060 0.077
0.331 0.389 0.249 0.140 0.060 0.077
0.333 0.398 0.265 0.133 0.060 0.077
0.334 0.404 0.263 0.141 0.060 0.077
0.335 0.410 0.284 0.126 0.060 0.077
0.337 0.418 0.299 0.119 0.060 0.077
0.338 0.426 0.310 0.116 0.060 0.077
0.340 0.442 0.321 0.121 0.060 0.077
0.341 0.449 0.326 0.123 0.060 0.077
0.342 0.460 0.345 0.114 0.060 0.077
0.344 0.468 0.355 0.113 0.060 0.077
0.345 0.472 0.363 0.109 0.060 0.077
0.346 0.480 0.367 0.113 0.060 0.077
0.348 0.487 0.382 0.105 0.060 0.077
0.349 0.493 0.379 0.113 0.060 0.077
0.351 0.502 0.399 0.103 0.060 0.077
0.352 0.513 0.408 0.105 0.060 0.077
0.354 0.522 0.417 0.104 0.060 0.077
0.355 0.534 0.425 0.109 0.060 0.077
0.356 0.540 0.430 0.110 0.060 0.077
0.358 0.546 0.441 0.105 0.060 0.077
0.359 0.554 0.446 0.108 0.060 0.077
0.360 0.555 0.453 0.102 0.060 0.077
0.362 0.557 0.463 0.094 0.060 0.077
0.363 0.570 0.471 0.099 0.060 0.077
0.365 0.573 0.483 0.090 0.060 0.077
0.366 0.578 0.495 0.083 0.060 0.077
0.367 0.592 0.502 0.090 0.060 0.077
0.369 0.597 0.515 0.082 0.060 0.077
0.370 0.607 0.523 0.083 0.060 0.077
0.371 0.609 0.529 0.080 0.060 0.077
0.373 0.609 0.528 0.080 0.060 0.077
0.374 0.622 0.538 0.084 0.060 0.077
0.376 0.629 0.547 0.082 0.060 0.077
0.377 0.630 0.561 0.069 0.060 0.077
0.379 0.641 0.568 0.073 0.060 0.077
0.380 0.642 0.572 0.070 0.060 0.077
0.381 0.639 0.570 0.069 0.060 0.077
0.383 0.651 0.578 0.073 0.060 0.077
0.384 0.655 0.577 0.078 0.060 0.077
0.385 0.662 0.583 0.078 0.060 0.077
0.387 0.662 0.595 0.067 0.060 0.077
0.388 0.663 0.590 0.073 0.060 0.077
0.390 0.667 0.595 0.072 0.060 0.077
0.391 0.668 0.598 0.070 0.060 0.077
0.392 0.669 0.604 0.065 0.060 0.077
0.394 0.673 0.613 0.060 0.060 0.077
0.395 0.672 0.610 0.062 0.060 0.077
0.396 0.683 0.600 0.083 0.060 0.077
0.398 0.683 0.613 0.070 0.060 0.077
0.399 0.680 0.633 0.047 0.060 0.077
0.401 0.688 0.633 0.055 0.060 0.077
0.402 0.685 0.633 0.051 0.060 0.077
0.404 0.688 0.636 0.052 0.060 0.077
0.405 0.688 0.637 0.051 0.060 0.077
0.406 0.682 0.646 0.036 0.060 0.077
0.408 0.687 0.649 0.038 0.060 0.077
0.409 0.696 0.652 0.043 0.060 0.077
0.410 0.701 0.657 0.044 0.060 0.077
0.412 0.696 0.661 0.035 0.060 0.077
0.413 0.698 0.659 0.039 0.060 0.077
0.415 0.689 0.663 0.026 0.060 0.077
0.416 0.695 0.666 0.029 0.060 0.077
0.417 0.709 0.674 0.035 0.060 0.077
0.419 0.693 0.672 0.021 0.060 0.077
0.420 0.694 0.677 0.017 0.060 0.077
0.421 0.706 0.677 0.029 0.060 0.077
0.423 0.711 0.686 0.025 0.060 0.077
0.424 0.708 0.682 0.026 0.060 0.077
0.426 0.697 0.687 0.009 0.060 0.077
0.427 0.700 0.688 0.011 0.060 0.077
0.428 0.711 0.690 0.021 0.060 0.077
0.430 0.715 0.690 0.025 0.060 0.077
0.431 0.712 0.706 0.006 0.060 0.077
0.433 0.697 0.695 0.002 0.060 0.077
0.434 0.702 0.700 0.002 0.060 0.077
0.435 0.708 0.698 0.010 0.060 0.077
0.437 0.719 0.702 0.017 0.060 0.077
0.438 0.724 0.699 0.025 0.060 0.077
0.440 0.715 0.705 0.010 0.060 0.077
0.441 0.711 0.701 0.010 0.060 0.077
0.442 0.708 0.698 0.010 0.060 0.077
0.444 0.719 0.700 0.019 0.060 0.077
0.445 0.724 0.697 0.027 0.060 0.077
0.447 0.717 0.695 0.022 0.060 0.077
0.448 0.715 0.693 0.022 0.060 0.077
0.449 0.706 0.693 0.013 0.060 0.077
0.451 0.710 0.697 0.012 0.060 0.077
0.452 0.723 0.693 0.030 0.060 0.077
0.454 0.726 0.692 0.034 0.060 0.077
0.455 0.722 0.691 0.031 0.060 0.077
0.456 0.709 0.689 0.020 0.060 0.077
0.458 0.704 0.686 0.018 0.060 0.077
0.459 0.711 0.685 0.026 0.060 0.077
0.460 0.723 0.688 0.035 0.060 0.077
0.462 0.719 0.696 0.023 0.060 0.077
0.463 0.705 0.691 0.014 0.060 0.077
0.465 0.700 0.688 0.012 0.060 0.077
0.466 0.701 0.695 0.006 0.060 0.077
0.467 0.709 0.688 0.021 0.060 0.077
0.469 0.717 0.683 0.034 0.060 0.077
0.470 0.705 0.681 0.024 0.060 0.077
0.471 0.694 0.680 0.014 0.060 0.077
0.473 0.689 0.676 0.013 0.060 0.077
0.474 0.698 0.671 0.027 0.060 0.077
0.476 0.709 0.669 0.040 0.060 0.077
0.477 0.693 0.662 0.031 0.060 0.077
0.479 0.681 0.667 0.014 0.060 0.077
0.480 0.677 0.658 0.019 0.060 0.077
0.481 0.684 0.662 0.022 0.060 0.077
0.483 0.700 0.661 0.038 0.060 0.077
0.484 0.689 0.661 0.028 0.060 0.077
0.485 0.673 0.653 0.020 0.060 0.077
0.487 0.665 0.663 0.002 0.060 0.077
0.488 0.663 0.653 0.010 0.060 0.077
0.490 0.683 0.645 0.037 0.060 0.077
0.491 0.676 0.644 0.032 0.060 0.077
0.492 0.657 0.641 0.016 0.060 0.077
0.494 0.645 0.646 0.001 0.060 0.077
0.495 0.644 0.645 0.002 0.060 0.077
0.496 0.661 0.639 0.022 0.060 0.077
0.498 0.651 0.627 0.024 0.060 0.077
0.499 0.635 0.634 0.001 0.060 0.077
0.501 0.628 0.625 0.003 0.060 0.077
0.502 0.629 0.620 0.008 0.060 0.077
0.504 0.642 0.615 0.027 0.060 0.077
0.505 0.631 0.617 0.014 0.060 0.077
0.506 0.609 0.614 0.005 0.060 0.077
0.508 0.612 0.611 0.001 0.060 0.077
0.509 0.616 0.607 0.009 0.060 0.077
0.510 0.632 0.602 0.030 0.060 0.077
0.512 0.610 0.611 0.001 0.060 0.077
0.513 0.600 0.601 0.002 0.060 0.077
0.515 0.600 0.595 0.005 0.060 0.077
0.516 0.605 0.588 0.017 0.060 0.077
0.517 0.613 0.592 0.021 0.060 0.077
0.519 0.595 0.590 0.004 0.060 0.077
0.520 0.580 0.591 0.012 0.060 0.077
0.521 0.589 0.592 0.003 0.060 0.077
0.523 0.602 0.575 0.027 0.060 0.077
0.524 0.587 0.577 0.009 0.060 0.077
0.526 0.573 0.585 0.012 0.060 0.077
0.527 0.569 0.569 0.000 0.060 0.077
0.528 0.586 0.572 0.014 0.060 0.077
0.530 0.586 0.566 0.020 0.060 0.077
0.531 0.560 0.567 0.007 0.060 0.077
0.533 0.548 0.557 0.009 0.060 0.077
0.534 0.550 0.552 0.002 0.060 0.077
0.535 0.564 0.550 0.014 0.060 0.077
0.537 0.559 0.546 0.013 0.060 0.077
0.538 0.524 0.535 0.011 0.060 0.077
0.540 0.526 0.530 0.004 0.060 0.077
0.541 0.538 0.532 0.006 0.060 0.077
0.542 0.531 0.525 0.006 0.060 0.077
0.544 0.518 0.520 0.002 0.060 0.077
0.545 0.503 0.518 0.015 0.060 0.077
0.546 0.512 0.511 0.001 0.060 0.077
0.548 0.519 0.512 0.007 0.060 0.077
0.549 0.492 0.512 0.020 0.060 0.077
0.551 0.485 0.505 0.020 0.060 0.077
0.552 0.497 0.498 0.001 0.060 0.077
0.553 0.495 0.494 0.001 0.060 0.077
0.555 0.480 0.490 0.011 0.060 0.077
0.556 0.475 0.487 0.012 0.060 0.077
0.558 0.484 0.477 0.007 0.060 0.077
0.559 0.486 0.480 0.006 0.060 0.077
0.560 0.462 0.477 0.015 0.060 0.077
0.562 0.464 0.461 0.003 0.060 0.077
0.563 0.471 0.459 0.012 0.060 0.077
0.565 0.466 0.453 0.013 0.060 0.077
0.566 0.451 0.453 0.002 0.060 0.077
0.567 0.442 0.444 0.002 0.060 0.077
0.569 0.454 0.430 0.024 0.060 0.077
0.570 0.454 0.427 0.027 0.060 0.077
0.572 0.421 0.418 0.002 0.060 0.077
0.573 0.424 0.420 0.004 0.060 0.077
0.574 0.440 0.424 0.015 0.060 0.077
0.576 0.418 0.410 0.008 0.060 0.077
0.577 0.406 0.406 0.000 0.060 0.077
0.579 0.413 0.412 0.001 0.060 0.077
0.580 0.414 0.400 0.014 0.060 0.077
0.581 0.398 0.392 0.005 0.060 0.077
0.583 0.384 0.388 0.004 0.060 0.077
0.584 0.392 0.389 0.003 0.060 0.077
0.585 0.382 0.381 0.001 0.060 0.077
0.587 0.363 0.381 0.018 0.060 0.077
0.588 0.379 0.372 0.006 0.060 0.077
0.590 0.371 0.366 0.005 0.060 0.077
0.591 0.345 0.358 0.013 0.060 0.077
0.592 0.350 0.348 0.002 0.060 0.077
0.594 0.354 0.356 0.002 0.060 0.077
0.595 0.338 0.341 0.003 0.060 0.077
0.597 0.330 0.334 0.004 0.060 0.077
0.598 0.332 0.329 0.003 0.060 0.077
0.599 0.325 0.327 0.002 0.060 0.077
0.601 0.316 0.318 0.002 0.060 0.077
0.602 0.315 0.314 0.000 0.060 0.077
0.604 0.308 0.305 0.003 0.060 0.077
0.605 0.299 0.297 0.002 0.060 0.077
0.606 0.294 0.292 0.002 0.060 0.077
0.608 0.295 0.285 0.010 0.060 0.077
0.609 0.286 0.279 0.007 0.060 0.077
0.610 0.277 0.270 0.007 0.060 0.077
0.612 0.272 0.271 0.001 0.060 0.077
0.613 0.274 0.266 0.008 0.060 0.077
0.615 0.264 0.261 0.003 0.060 0.077
0.616 0.256 0.247 0.009 0.060 0.077
0.617 0.250 0.245 0.005 0.060 0.077
0.619 0.245 0.241 0.004 0.060 0.077
0.620 0.243 0.240 0.003 0.060 0.077
0.621 0.238 0.225 0.013 0.060 0.077
0.623 0.233 0.234 0.001 0.060 0.077
0.624 0.230 0.226 0.004 0.060 0.077
0.626 0.220 0.222 0.002 0.060 0.077
0.627 0.216 0.214 0.002 0.060 0.077
0.629 0.213 0.207 0.006 0.060 0.077
0.630 0.204 0.202 0.001 0.060 0.077
0.631 0.199 0.199 0.000 0.060 0.077
0.633 0.195 0.194 0.001 0.060 0.077
0.634 0.192 0.184 0.007 0.060 0.077
0.635 0.185 0.177 0.008 0.060 0.077
0.637 0.177 0.172 0.005 0.060 0.077
0.638 0.171 0.165 0.006 0.060 0.077
0.640 0.165 0.156 0.009 0.060 0.077
0.641 0.160 0.152 0.008 0.060 0.077
0.642 0.155 0.146 0.009 0.060 0.077
0.644 0.146 0.138 0.008 0.060 0.077
0.645 0.140 0.134 0.006 0.060 0.077
0.646 0.137 0.127 0.010 0.060 0.077
0.648 0.128 0.119 0.009 0.060 0.077
0.649 0.119 0.120 0.001 0.060 0.077
0.651 0.119 0.130 0.011 0.060 0.077
0.652 0.112 0.119 0.007 0.060 0.077
0.653 0.109 0.099 0.010 0.060 0.077
0.655 0.106 0.102 0.004 0.060 0.077
0.656 0.093 0.086 0.007 0.060 0.077
0.658 0.095 0.098 0.003 0.060 0.077
0.659 0.092 0.097 0.005 0.060 0.077
0.660 0.086 0.084 0.002 0.060 0.077
0.662 0.077 0.081 0.004 0.060 0.077
0.663 0.074 0.075 0.001 0.060 0.077
0.665 0.072 0.063 0.009 0.060 0.077
0.666 0.066 0.054 0.012 0.060 0.077
0.667 0.058 0.054 0.004 0.060 0.077
0.669 0.053 0.046 0.007 0.060 0.077
0.670 0.052 0.043 0.009 0.060 0.077
0.671 0.047 0.037 0.009 0.060 0.077
0.673 0.039 0.032 0.007 0.060 0.077
0.674 0.035 0.023 0.012 0.060 0.077
0.676 0.037 0.018 0.019 0.060 0.077
0.677 0.030 0.012 0.018 0.060 0.077
0.678 0.020 0.005 0.015 0.060 0.077
0.680 0.022 0.000 0.022 0.060 0.077
0.681 0.020 -0.004 0.024 0.060 0.077
0.683 0.013 -0.008 0.021 0.060 0.077
0.684 0.009 -0.016 0.025 0.060 0.077
0.685 -0.004 -0.018 0.014 0.060 0.077
0.687 0.001 -0.023 0.023 0.060 0.077
0.688 -0.005 -0.030 0.025 0.060 0.077
0.690 -0.015 -0.036 0.021 0.060 0.077
0.691 -0.013 -0.042 0.028 0.060 0.077
0.692 -0.015 -0.046 0.031 0.060 0.077
0.694 -0.024 -0.050 0.026 0.060 0.077
0.695 -0.029 -0.057 0.028 0.060 0.077
0.697 -0.032 -0.063 0.031 0.060 0.077
0.698 -0.038 -0.069 0.031 0.060 0.077
0.699 -0.045 -0.072 0.027 0.060 0.077
0.701 -0.048 -0.077 0.029 0.060 0.077
0.702 -0.053 -0.084 0.031 0.060 0.077
0.704 -0.054 -0.092 0.037 0.060 0.077
0.705 -0.066 -0.094 0.028 0.060 0.077
0.706 -0.067 -0.093 0.025 0.060 0.077
0.708 -0.070 -0.102 0.031 0.060 0.077
0.709 -0.077 -0.105 0.028 0.060 0.077
0.710 -0.079 -0.115 0.035 0.060 0.077
0.712 -0.088 -0.114 0.026 0.060 0.077
0.713 -0.082 -0.119 0.037 0.060 0.077
0.715 -0.092 -0.127 0.035 0.060 0.077
0.716 -0.090 -0.129 0.039 0.060 0.077
0.717 -0.088 -0.135 0.047 0.060 0.077
0.719 -0.097 -0.130 0.033 0.060 0.077
0.720 -0.097 -0.135 0.038 0.060 0.077
0.722 -0.103 -0.140 0.037 0.060 0.077
0.723 -0.094 -0.147 0.052 0.060 0.077
0.724 -0.102 -0.146 0.044 0.060 0.077
0.726 -0.103 -0.147 0.044 0.060 0.077
0.727 -0.102 -0.147 0.045 0.060 0.077
0.729 -0.108 -0.151 0.043 0.060 0.077
0.730 -0.110 -0.151 0.041 0.060 0.077
0.731 -0.106 -0.155 0.049 0.060 0.077
0.733 -0.105 -0.156 0.051 0.060 0.077
0.734 -0.107 -0.157 0.050 0.060 0.077
0.735 -0.111 -0.159 0.048 0.060 0.077
0.737 -0.101 -0.163 0.062 0.060 0.077
0.738 -0.110 -0.160 0.049 0.060 0.077
0.740 -0.106 -0.163 0.057 0.060 0.077
0.741 -0.104 -0.163 0.059 0.060 0.077
0.742 -0.099 -0.165 0.066 0.060 0.077
0.744 -0.099 -0.168 0.069 0.060 0.077
0.745 -0.105 -0.168 0.062 0.060 0.077
0.746 -0.096 -0.171 0.075 0.060 0.077
0.748 -0.096 -0.170 0.074 0.060 0.077
0.749 -0.100 -0.171 0.071 0.060 0.077
0.751 -0.098 -0.171 0.073 0.060 0.077
0.752 -0.096 -0.169 0.073 0.060 0.077
0.754 -0.098 -0.166 0.067 0.060 0.077
0.755 -0.093 -0.166 0.073 0.060 0.077
0.756 -0.087 -0.163 0.076 0.060 0.077
0.758 -0.092 -0.164 0.072 0.060 0.077
0.759 -0.088 -0.161 0.073 0.060 0.077
0.760 -0.091 -0.160 0.069 0.060 0.077
0.762 -0.087 -0.157 0.070 0.060 0.077
0.763 -0.089 -0.155 0.066 0.060 0.077
0.765 -0.076 -0.154 0.078 0.060 0.077
0.766 -0.081 -0.152 0.071 0.060 0.077
0.767 -0.080 -0.149 0.069 0.060 0.077
0.769 -0.082 -0.149 0.067 0.060 0.077
0.770 -0.084 -0.149 0.065 0.060 0.077
0.771 -0.075 -0.152 0.077 0.060 0.077
0.773 -0.075 -0.150 0.075 0.060 0.077
0.774 -0.069 -0.149 0.080 0.060 0.077
0.776 -0.077 -0.146 0.069 0.060 0.077
0.777 -0.068 -0.146 0.077 0.060 0.077
0.778 -0.068 -0.146 0.078 0.060 0.077
0.780 -0.063 -0.142 0.079 0.060 0.077
0.781 -0.070 -0.140 0.070 0.060 0.077
0.783 -0.062 -0.139 0.076 0.060 0.077
0.784 -0.061 -0.137 0.076 0.060 0.077
0.785 -0.061 -0.135 0.074 0.060 0.077
0.787 -0.049 -0.133 0.084 0.060 0.077
0.788 -0.056 -0.127 0.071 0.060 0.077
0.790 -0.047 -0.123 0.076 0.060 0.077
0.791 -0.050 -0.121 0.071 0.060 0.077
0.792 -0.049 -0.118 0.069 0.060 0.077
0.794 -0.044 -0.113 0.069 0.060 0.077
0.795 -0.046 -0.108 0.062 0.060 0.077
0.796 -0.045 -0.104 0.059 0.060 0.077
0.798 -0.043 -0.103 0.060 0.060 0.077
0.799 -0.041 -0.100 0.059 0.060 0.077
0.801 -0.035 -0.099 0.064 0.060 0.077
0.802 -0.038 -0.095 0.057 0.060 0.077
0.803 -0.026 -0.095 0.068 0.060 0.077
0.805 -0.033 -0.090 0.057 0.060 0.077
0.806 -0.031 -0.089 0.058 0.060 0.077
0.808 -0.035 -0.088 0.053 0.060 0.077
0.809 -0.031 -0.090 0.059 0.060 0.077
0.810 -0.023 -0.089 0.066 0.060 0.077
0.812 -0.029 -0.086 0.057 0.060 0.077
0.813 -0.026 -0.085 0.059 0.060 0.077
0.815 -0.028 -0.083 0.055 0.060 0.077
0.816 -0.021 -0.084 0.063 0.060 0.077
0.817 -0.021 -0.078 0.057 0.060 0.077
0.819 -0.025 -0.072 0.047 0.060 0.077
0.820 -0.017 -0.071 0.053 0.060 0.077
0.822 -0.022 -0.070 0.048 0.060 0.077
0.823 -0.020 -0.066 0.045 0.060 0.077
0.824 -0.016 -0.059 0.043 0.060 0.077
0.826 -0.017 -0.058 0.040 0.060 0.077
0.827 -0.018 -0.056 0.038 0.060 0.077
0.829 -0.030 -0.059 0.029 0.060 0.077
0.830 -0.018 -0.054 0.036 0.060 0.077
0.831 -0.023 -0.050 0.027 0.060 0.077
0.833 -0.016 -0.054 0.038 0.060 0.077
0.834 -0.014 -0.057 0.043 0.060 0.077
0.835 -0.020 -0.056 0.036 0.060 0.077
0.837 -0.015 -0.057 0.042 0.060 0.077
0.838 -0.021 -0.056 0.035 0.060 0.077
0.840 -0.009 -0.059 0.050 0.060 0.077
0.841 -0.021 -0.070 0.049 0.060 0.077
0.842 -0.012 -0.068 0.056 0.060 0.077
0.844 -0.002 -0.068 0.065 0.060 0.077
0.845 -0.010 -0.067 0.057 0.060 0.077
0.847 -0.009 -0.068 0.059 0.060 0.077
0.848 -0.013 -0.074 0.061 0.060 0.077
0.849 -0.005 -0.074 0.069 0.060 0.077
0.851 -0.007 -0.069 0.061 0.060 0.077
0.852 -0.012 -0.067 0.055 0.060 0.077
0.854 -0.002 -0.066 0.064 0.060 0.077
0.855 -0.002 -0.063 0.060 0.060 0.077
0.856 -0.002 -0.063 0.061 0.060 0.077
0.858 -0.006 -0.058 0.052 0.060 0.077
0.859 -0.000 -0.064 0.064 0.060 0.077
0.860 -0.005 -0.065 0.060 0.060 0.077
0.862 -0.010 -0.064 0.054 0.060 0.077
0.863 -0.004 -0.062 0.058 0.060 0.077
0.865 -0.010 -0.065 0.055 0.060 0.077
0.866 -0.005 -0.067 0.062 0.060 0.077
0.867 -0.008 -0.066 0.058 0.060 0.077
0.869 -0.005 -0.066 0.061 0.060 0.077
0.870 -0.011 -0.071 0.060 0.060 0.077
0.871 -0.016 -0.073 0.057 0.060 0.077
0.873 -0.013 -0.075 0.062 0.060 0.077
0.874 -0.014 -0.075 0.061 0.060 0.077
0.876 -0.016 -0.072 0.056 0.060 0.077
0.877 -0.016 -0.070 0.054 0.060 0.077
0.879 -0.017 -0.067 0.050 0.060 0.077
0.880 -0.014 -0.065 0.051 0.060 0.077
0.881 -0.023 -0.065 0.042 0.060 0.077
0.883 -0.017 -0.060 0.043 0.060 0.077
0.884 -0.024 -0.057 0.033 0.060 0.077
0.885 -0.026 -0.055 0.028 0.060 0.077
0.887 -0.022 -0.055 0.033 0.060 0.077
0.888 -0.026 -0.048 0.022 0.060 0.077
0.890 -0.021 -0.045 0.024 0.060 0.077
0.891 -0.023 -0.040 0.016 0.060 0.077
0.892 -0.021 -0.040 0.019 0.060 0.077
0.894 -0.012 -0.036 0.024 0.060 0.077
0.895 -0.022 -0.034 0.012 0.060 0.077
0.896 -0.017 -0.033 0.016 0.060 0.077
0.898 -0.021 -0.035 0.014 0.060 0.077
0.899 -0.021 -0.038 0.017 0.060 0.077
0.901 -0.023 -0.041 0.018 0.060 0.077
0.902 -0.023 -0.045 0.022 0.060 0.077
0.903 -0.016 -0.047 0.030 0.060 0.077
0.905 -0.025 -0.048 0.023 0.060 0.077
0.906 -0.022 -0.055 0.033 0.060 0.077
0.908 -0.024 -0.053 0.029 0.060 0.077
0.909 -0.027 -0.057 0.030 0.060 0.077
0.910 -0.023 -0.057 0.034 0.060 0.077
0.912 -0.028 -0.062 0.034 0.060 0.077
0.913 -0.027 -0.063 0.035 0.060 0.077
0.915 -0.034 -0.066 0.032 0.060 0.077
0.916 -0.031 -0.063 0.032 0.060 0.077
0.917 -0.034 -0.061 0.027 0.060 0.077
0.919 -0.037 -0.063 0.026 0.060 0.077
0.920 -0.033 -0.068 0.035 0.060 0.077
0.921 -0.043 -0.068 0.025 0.060 0.077
0.923 -0.043 -0.069 0.026 0.060 0.077
0.924 -0.038 -0.068 0.029 0.060 0.077
0.926 -0.048 -0.078 0.030 0.060 0.077
0.927 -0.052 -0.078 0.026 0.060 0.077
0.928 -0.060 -0.088 0.028 0.060 0.077
0.930 -0.064 -0.095 0.031 0.060 0.077
0.931 -0.075 -0.098 0.023 0.060 0.077
0.933 -0.076 -0.105 0.029 0.060 0.077
0.934 -0.083 -0.115 0.032 0.060 0.077
0.935 -0.090 -0.118 0.028 0.060 0.077
0.937 -0.099 -0.127 0.028 0.060 0.077
0.938 -0.105 -0.135 0.030 0.060 0.077
0.940 -0.107 -0.138 0.031 0.060 0.077
0.941 -0.120 -0.142 0.022 0.060 0.077
0.942 -0.116 -0.146 0.030 0.060 0.077
0.944 -0.117 -0.154 0.037 0.060 0.077
0.945 -0.120 -0.157 0.037 0.060 0.077
0.947 -0.119 -0.158 0.039 0.060 0.077
0.948 -0.124 -0.155 0.031 0.060 0.077
0.949 -0.127 -0.158 0.031 0.060 0.077
0.951 -0.129 -0.156 0.027 0.060 0.077
0.952 -0.127 -0.159 0.032 0.060 0.077
0.954 -0.127 -0.157 0.030 0.060 0.077
0.955 -0.131 -0.158 0.027 0.060 0.077
0.956 -0.135 -0.159 0.024 0.060 0.077
0.958 -0.129 -0.163 0.034 0.060 0.077
0.959 -0.140 -0.165 0.025 0.060 0.077
0.960 -0.142 -0.164 0.022 0.060 0.077
0.962 -0.142 -0.163 0.021 0.060 0.077
0.963 -0.143 -0.167 0.024 0.060 0.077
0.965 -0.151 -0.169 0.018 0.060 0.077
0.966 -0.148 -0.174 0.026 0.060 0.077
0.967 -0.154 -0.175 0.021 0.060 0.077
0.969 -0.159 -0.181 0.022 0.060 0.077
0.970 -0.159 -0.187 0.028 0.060 0.077
0.972 -0.168 -0.195 0.027 0.060 0.077
0.973 -0.173 -0.200 0.027 0.060 0.077
0.974 -0.175 -0.198 0.023 0.060 0.077
0.976 -0.184 -0.204 0.020 0.060 0.077
0.977 -0.188 -0.208 0.020 0.060 0.077
0.979 -0.190 -0.213 0.023 0.060 0.077
0.980 -0.195 -0.217 0.022 0.060 0.077
0.981 -0.199 -0.220 0.021 0.060 0.077
0.983 -0.205 -0.225 0.020 0.060 0.077
0.984 -0.208 -0.224 0.016 0.060 0.077
0.985 -0.217 -0.242 0.025 0.060 0.077
0.987 -0.215 -0.235 0.020 0.060 0.077
0.988 -0.220 -0.236 0.016 0.060 0.077
0.990 -0.230 -0.240 0.010 0.060 0.077
0.991 -0.231 -0.245 0.014 0.060 0.077
0.992 -0.238 -0.250 0.012 0.060 0.077
0.994 -0.243 -0.249 0.006 0.060 0.077
0.995 -0.244 -0.257 0.013 0.060 0.077
0.996 -0.248 -0.265 0.017 0.060 0.077
0.998 -0.249 -0.271 0.022 0.060 0.077
0.999 -0.258 -0.272 0.014 0.060 0.077
1.001 -0.266 -0.277 0.011 0.060 0.077
1.002 -0.269 -0.279 0.010 0.060 0.077
1.004 -0.272 -0.288 0.016 0.060 0.077
1.005 -0.273 -0.297 0.024 0.060 0.077
1.006 -0.276 -0.308 0.031 0.060 0.077
1.008 -0.286 -0.305 0.019 0.060 0.077
1.009 -0.292 -0.318 0.026 0.060 0.077
1.010 -0.294 -0.322 0.028 0.060 0.077
1.012 -0.305 -0.332 0.026 0.060 0.077
1.013 -0.303 -0.338 0.035 0.060 0.077
1.015 -0.312 -0.342 0.030 0.060 0.077
1.016 -0.322 -0.341 0.019 0.060 0.077
1.017 -0.326 -0.351 0.025 0.060 0.077
1.019 -0.339 -0.359 0.020 0.060 0.077
1.020 -0.339 -0.368 0.029 0.060 0.077
1.022 -0.349 -0.374 0.025 0.060 0.077
1.023 -0.348 -0.379 0.031 0.060 0.077
1.024 -0.359 -0.384 0.025 0.060 0.077
1.026 -0.363 -0.391 0.028 0.060 0.077
1.027 -0.367 -0.398 0.031 0.060 0.077
1.028 -0.368 -0.403 0.034 0.060 0.077
1.030 -0.375 -0.411 0.036 0.060 0.077
1.031 -0.381 -0.414 0.033 0.060 0.077
1.033 -0.384 -0.418 0.034 0.060 0.077
1.034 -0.386 -0.427 0.041 0.060 0.077
1.035 -0.389 -0.431 0.042 0.060 0.077
1.037 -0.388 -0.428 0.040 0.060 0.077
1.038 -0.397 -0.430 0.033 0.060 0.077
1.040 -0.397 -0.446 0.048 0.060 0.077
1.041 -0.409 -0.451 0.042 0.060 0.077
1.042 -0.405 -0.457 0.052 0.060 0.077
1.044 -0.412 -0.463 0.051 0.060 0.077
1.045 -0.405 -0.461 0.056 0.060 0.077
1.046 -0.416 -0.466 0.050 0.060 0.077
1.048 -0.416 -0.471 0.054 0.060 0.077
1.049 -0.421 -0.476 0.055 0.060 0.077
1.051 -0.424 -0.481 0.057 0.060 0.077
1.052 -0.433 -0.481 0.048 0.060 0.077
1.054 -0.436 -0.487 0.051 0.060 0.077
1.055 -0.442 -0.490 0.048 0.060 0.077
1.056 -0.447 -0.511 0.064 0.060 0.077
1.058 -0.448 -0.506 0.058 0.060 0.077
1.059 -0.456 -0.505 0.049 0.060 0.077
1.060 -0.461 -0.502 0.041 0.060 0.077
1.062 -0.467 -0.512 0.045 0.060 0.077
1.063 -0.475 -0.520 0.045 0.060 0.077
1.065 -0.470 -0.519 0.049 0.060 0.077
1.066 -0.478 -0.519 0.040 0.060 0.077
1.067 -0.476 -0.527 0.051 0.060 0.077
1.069 -0.483 -0.534 0.051 0.060 0.077
1.070 -0.482 -0.536 0.054 0.060 0.077
1.071 -0.486 -0.540 0.054 0.060 0.077
1.073 -0.482 -0.542 0.060 0.060 0.077
1.074 -0.494 -0.548 0.054 0.060 0.077
1.076 -0.488 -0.554 0.066 0.060 0.077
1.077 -0.493 -0.556 0.063 0.060 0.077
1.079 -0.492 -0.553 0.061 0.060 0.077
1.080 -0.493 -0.558 0.065 0.060 0.077
1.081 -0.495 -0.556 0.061 0.060 0.077
1.083 -0.498 -0.559 0.061 0.060 0.077
1.084 -0.503 -0.555 0.051 0.060 0.077
1.085 -0.497 -0.556 0.059 0.060 0.077
1.087 -0.509 -0.558 0.049 0.060 0.077
1.088 -0.500 -0.561 0.061 0.060 0.077
1.090 -0.511 -0.559 0.048 0.060 0.077
1.091 -0.508 -0.557 0.049 0.060 0.077
1.092 -0.510 -0.562 0.052 0.060 0.077
1.094 -0.513 -0.560 0.047 0.060 0.077
1.095 -0.514 -0.563 0.049 0.060 0.077
1.097 -0.520 -0.560 0.039 0.060 0.077
1.098 -0.517 -0.558 0.040 0.060 0.077
1.099 -0.517 -0.556 0.039 0.060 0.077
1.101 -0.517 -0.549 0.031 0.060 0.077
1.102 -0.524 -0.580 0.056 0.060 0.077
1.103 -0.524 -0.560 0.036 0.060 0.077
1.105 -0.526 -0.571 0.045 0.060 0.077
1.106 -0.534 -0.574 0.040 0.060 0.077
1.108 -0.527 -0.574 0.047 0.060 0.077
1.109 -0.536 -0.577 0.041 0.060 0.077
1.110 -0.534 -0.577 0.043 0.060 0.077
1.112 -0.537 -0.582 0.045 0.060 0.077
1.113 -0.535 -0.579 0.044 0.060 0.077
1.115 -0.534 -0.586 0.051 0.060 0.077
1.116 -0.536 -0.592 0.056 0.060 0.077
1.117 -0.539 -0.593 0.054 0.060 0.077
1.119 -0.542 -0.590 0.048 0.060 0.077
1.120 -0.534 -0.590 0.056 0.060 0.077
1.121 -0.546 -0.593 0.047 0.060 0.077
1.123 -0.544 -0.603 0.059 0.060 0.077
1.124 -0.547 -0.603 0.056 0.060 0.077
1.126 -0.544 -0.599 0.054 0.060 0.077
1.127 -0.552 -0.596 0.044 0.060 0.077
1.129 -0.552 -0.606 0.054 0.060 0.077
1.130 -0.549 -0.612 0.063 0.060 0.077
1.131 -0.555 -0.610 0.055 0.060 0.077
1.133 -0.556 -0.608 0.052 0.060 0.077
1.134 -0.562 -0.609 0.047 0.060 0.077
1.135 -0.560 -0.614 0.053 0.060 0.077
1.137 -0.557 -0.619 0.062 0.060 0.077
1.138 -0.569 -0.623 0.054 0.060 0.077
1.140 -0.561 -0.620 0.059 0.060 0.077
1.141 -0.573 -0.620 0.047 0.060 0.077
1.142 -0.568 -0.623 0.055 0.060 0.077
1.144 -0.576 -0.628 0.052 0.060 0.077
1.145 -0.576 -0.631 0.055 0.060 0.077
1.147 -0.580 -0.628 0.048 0.060 0.077
1.148 -0.583 -0.624 0.041 0.060 0.077
1.149 -0.588 -0.632 0.044 0.060 0.077
1.151 -0.584 -0.630 0.046 0.060 0.077
1.152 -0.586 -0.635 0.049 0.060 0.077
1.153 -0.590 -0.631 0.041 0.060 0.077
1.155 -0.591 -0.632 0.041 0.060 0.077
1.156 -0.597 -0.634 0.037 0.060 0.077
1.158 -0.594 -0.637 0.043 0.060 0.077
1.159 -0.604 -0.641 0.036 0.060 0.077
1.160 -0.600 -0.643 0.043 0.060 0.077
1.162 -0.609 -0.645 0.036 0.060 0.077
1.163 -0.607 -0.653 0.046 0.060 0.077
1.165 -0.611 -0.657 0.046 0.060 0.077
1.166 -0.614 -0.659 0.045 0.060 0.077
1.167 -0.615 -0.662 0.046 0.060 0.077
1.169 -0.619 -0.666 0.046 0.060 0.077
1.170 -0.619 -0.671 0.052 0.060 0.077
1.171 -0.625 -0.680 0.055 0.060 0.077
1.173 -0.625 -0.686 0.061 0.060 0.077
1.174 -0.621 -0.688 0.067 0.060 0.077
1.176 -0.628 -0.692 0.064 0.060 0.077
1.177 -0.624 -0.702 0.078 0.060 0.077
1.179 -0.627 -0.700 0.073 0.060 0.077
1.180 -0.629 -0.703 0.074 0.060 0.077
1.181 -0.625 -0.710 0.085 0.060 0.077
1.183 -0.631 -0.711 0.080 0.060 0.077
1.184 -0.630 -0.712 0.082 0.060 0.077
1.185 -0.633 -0.719 0.086 0.060 0.077
1.187 -0.636 -0.718 0.082 0.060 0.077
1.188 -0.629 -0.714 0.085 0.060 0.077
1.190 -0.638 -0.713 0.075 0.060 0.077
1.191 -0.636 -0.719 0.082 0.060 0.077
1.192 -0.640 -0.719 0.079 0.060 0.077
1.194 -0.639 -0.722 0.083 0.060 0.077
1.195 -0.639 -0.724 0.084 0.060 0.077
1.196 -0.641 -0.727 0.086 0.060 0.077
1.198 -0.638 -0.726 0.087 0.060 0.077
1.199 -0.636 -0.731 0.094 0.060 0.077
1.201 -0.629 -0.733 0.104 0.060 0.077
1.202 -0.630 -0.738 0.108 0.060 0.077
1.204 -0.627 -0.740 0.113 0.060 0.077
1.205 -0.622 -0.745 0.123 0.060 0.077
1.206 -0.621 -0.748 0.127 0.060 0.077
1.208 -0.612 -0.751 0.139 0.060 0.077
1.209 -0.617 -0.751 0.134 0.060 0.077
1.210 -0.610 -0.752 0.142 0.060 0.077
1.212 -0.609 -0.754 0.145 0.060 0.077
1.213 -0.605 -0.759 0.154 0.060 0.077
1.215 -0.600 -0.757 0.157 0.060 0.077
1.216 -0.599 -0.755 0.156 0.060 0.077
1.217 -0.596 -0.753 0.157 0.060 0.077
1.219 -0.585 -0.747 0.162 0.060 0.077
1.220 -0.583 -0.744 0.161 0.060 0.077
1.222 -0.578 -0.743 0.165 0.060 0.077
1.223 -0.576 -0.748 0.172 0.060 0.077
1.224 -0.559 -0.730 0.171 0.060 0.077
1.226 -0.559 -0.727 0.168 0.060 0.077
1.227 -0.554 -0.721 0.167 0.060 0.077
1.228 -0.544 -0.719 0.175 0.060 0.077
1.230 -0.539 -0.711 0.172 0.060 0.077
1.231 -0.528 -0.704 0.176 0.060 0.077
1.233 -0.522 -0.698 0.176 0.060 0.077
1.234 -0.514 -0.693 0.179 0.060 0.077
1.235 -0.510 -0.688 0.178 0.060 0.077
1.237 -0.501 -0.676 0.175 0.060 0.077
1.238 -0.496 -0.673 0.176 0.060 0.077
1.240 -0.489 -0.668 0.179 0.060 0.077
1.241 -0.480 -0.660 0.179 0.060 0.077
1.242 -0.484 -0.655 0.171 0.060 0.077
1.244 -0.471 -0.645 0.174 0.060 0.077
1.245 -0.461 -0.645 0.183 0.060 0.077
1.246 -0.458 -0.634 0.176 0.060 0.077
1.248 -0.452 -0.619 0.167 0.060 0.077
1.249 -0.441 -0.613 0.172 0.060 0.077
1.251 -0.438 -0.610 0.172 0.060 0.077
1.252 -0.429 -0.596 0.167 0.060 0.077
1.254 -0.423 -0.589 0.166 0.060 0.077
1.255 -0.412 -0.580 0.168 0.060 0.077
1.256 -0.404 -0.570 0.166 0.060 0.077
1.258 -0.399 -0.555 0.156 0.060 0.077
1.259 -0.385 -0.553 0.168 0.060 0.077
1.260 -0.384 -0.537 0.153 0.060 0.077
1.262 -0.373 -0.525 0.152 0.060 0.077
1.263 -0.361 -0.521 0.160 0.060 0.077
1.265 -0.355 -0.512 0.157 0.060 0.077
1.266 -0.336 -0.502 0.166 0.060 0.077
1.267 -0.331 -0.490 0.159 0.060 0.077
1.269 -0.325 -0.478 0.153 0.060 0.077
1.270 -0.311 -0.474 0.163 0.060 0.077
1.272 -0.310 -0.459 0.149 0.060 0.077
1.273 -0.294 -0.451 0.156 0.060 0.077
1.274 -0.279 -0.437 0.158 0.060 0.077
1.276 -0.282 -0.432 0.149 0.060 0.077
1.277 -0.258 -0.420 0.162 0.060 0.077
1.278 -0.259 -0.415 0.156 0.060 0.077
1.280 -0.252 -0.410 0.158 0.060 0.077
1.281 -0.233 -0.400 0.167 0.060 0.077
1.283 -0.231 -0.392 0.161 0.060 0.077
1.284 -0.224 -0.386 0.162 0.060 0.077
1.285 -0.207 -0.378 0.171 0.060 0.077
1.287 -0.212 -0.369 0.157 0.060 0.077
1.288 -0.198 -0.361 0.163 0.060 0.077
1.290 -0.176 -0.356 0.180 0.060 0.077
1.291 -0.182 -0.348 0.166 0.060 0.077
1.292 -0.168 -0.338 0.170 0.060 0.077
1.294 -0.151 -0.330 0.179 0.060 0.077
1.295 -0.160 -0.323 0.163 0.060 0.077
1.296 -0.141 -0.311 0.170 0.060 0.077
1.298 -0.119 -0.303 0.184 0.060 0.077
1.299 -0.125 -0.297 0.172 0.060 0.077
1.301 -0.117 -0.280 0.163 0.060 0.077
1.302 -0.100 -0.271 0.171 0.060 0.077
1.304 -0.097 -0.260 0.163 0.060 0.077
1.305 -0.088 -0.238 0.150 0.060 0.077
1.306 -0.071 -0.236 0.164 0.060 0.077
1.308 -0.059 -0.223 0.164 0.060 0.077
1.309 -0.062 -0.214 0.151 0.060 0.077
1.310 -0.048 -0.204 0.156 0.060 0.077
1.312 -0.028 -0.188 0.160 0.060 0.077
1.313 -0.028 -0.181 0.153 0.060 0.077
1.315 -0.020 -0.170 0.150 0.060 0.077
1.316 0.002 -0.155 0.157 0.060 0.077
1.317 0.008 -0.143 0.150 0.060 0.077
1.319 0.010 -0.127 0.137 0.060 0.077
1.320 0.021 -0.122 0.143 0.060 0.077
1.321 0.037 -0.104 0.140 0.060 0.077
1.323 0.052 -0.101 0.153 0.060 0.077
1.324 0.047 -0.085 0.132 0.060 0.077
1.326 0.056 -0.081 0.137 0.060 0.077
1.327 0.080 -0.068 0.147 0.060 0.077
1.329 0.082 -0.060 0.142 0.060 0.077
1.330 0.090 -0.045 0.135 0.060 0.077
1.331 0.100 -0.039 0.138 0.060 0.077
1.333 0.118 -0.027 0.145 0.060 0.077
1.334 0.131 -0.016 0.147 0.060 0.077
1.335 0.128 -0.009 0.137 0.060 0.077
1.337 0.138 -0.002 0.140 0.060 0.077
1.338 0.156 0.016 0.140 0.060 0.077
1.340 0.165 0.024 0.141 0.060 0.077
1.341 0.175 0.031 0.143 0.060 0.077
1.342 0.182 0.039 0.143 0.060 0.077
1.344 0.188 0.046 0.142 0.060 0.077
1.345 0.204 0.062 0.142 0.060 0.077
1.347 0.217 0.073 0.144 0.060 0.077
1.348 0.222 0.085 0.137 0.060 0.077
1.349 0.230 0.090 0.140 0.060 0.077
1.351 0.235 0.098 0.137 0.060 0.077
1.352 0.255 0.108 0.147 0.060 0.077
1.353 0.266 0.120 0.146 0.060 0.077
1.355 0.272 0.138 0.133 0.060 0.077
1.356 0.278 0.144 0.134 0.060 0.077
1.358 0.282 0.152 0.130 0.060 0.077
1.359 0.291 0.167 0.123 0.060 0.077
1.360 0.308 0.183 0.125 0.060 0.077
1.362 0.322 0.189 0.133 0.060 0.077
1.363 0.329 0.198 0.130 0.060 0.077
1.365 0.332 0.213 0.118 0.060 0.077
1.366 0.343 0.224 0.119 0.060 0.077
1.367 0.353 0.238 0.115 0.060 0.077
1.369 0.364 0.242 0.122 0.060 0.077
1.370 0.377 0.251 0.125 0.060 0.077
1.371 0.388 0.261 0.126 0.060 0.077
1.373 0.393 0.270 0.123 0.060 0.077
1.374 0.400 0.287 0.113 0.060 0.077
1.376 0.409 0.296 0.113 0.060 0.077
1.377 0.422 0.305 0.117 0.060 0.077
1.379 0.429 0.313 0.116 0.060 0.077
1.380 0.447 0.324 0.123 0.060 0.077
1.381 0.453 0.335 0.118 0.060 0.077
1.383 0.460 0.336 0.124 0.060 0.077
1.384 0.466 0.349 0.117 0.060 0.077
1.385 0.475 0.361 0.114 0.060 0.077
1.387 0.485 0.371 0.114 0.060 0.077
1.388 0.491 0.379 0.112 0.060 0.077
1.390 0.506 0.390 0.115 0.060 0.077
1.391 0.517 0.402 0.115 0.060 0.077
1.392 0.527 0.414 0.113 0.060 0.077
1.394 0.533 0.422 0.110 0.060 0.077
1.395 0.542 0.424 0.118 0.060 0.077
1.397 0.553 0.442 0.111 0.060 0.077
1.398 0.549 0.461 0.088 0.060 0.077
1.399 0.559 0.462 0.097 0.060 0.077
1.401 0.572 0.480 0.092 0.060 0.077
1.402 0.579 0.485 0.093 0.060 0.077
1.403 0.587 0.494 0.093 0.060 0.077
1.405 0.595 0.496 0.099 0.060 0.077
1.406 0.599 0.503 0.096 0.060 0.077
1.408 0.604 0.518 0.086 0.060 0.077
1.409 0.608 0.526 0.081 0.060 0.077
1.410 0.619 0.521 0.098 0.060 0.077
1.412 0.619 0.536 0.083 0.060 0.077
1.413 0.622 0.543 0.079 0.060 0.077
1.415 0.629 0.551 0.078 0.060 0.077
1.416 0.630 0.554 0.076 0.060 0.077
1.417 0.636 0.565 0.071 0.060 0.077
1.419 0.643 0.569 0.074 0.060 0.077
1.420 0.644 0.581 0.063 0.060 0.077
1.421 0.658 0.587 0.071 0.060 0.077
1.423 0.663 0.595 0.068 0.060 0.077
1.424 0.658 0.596 0.062 0.060 0.077
1.426 0.670 0.599 0.071 0.060 0.077
1.427 0.671 0.608 0.062 0.060 0.077
1.429 0.676 0.603 0.073 0.060 0.077
1.430 0.677 0.621 0.056 0.060 0.077
1.431 0.683 0.619 0.064 0.060 0.077
1.433 0.685 0.623 0.061 0.060 0.077
1.434 0.691 0.625 0.066 0.060 0.077
1.435 0.698 0.631 0.067 0.060 0.077
1.437 0.698 0.634 0.063 0.060 0.077
1.438 0.703 0.627 0.076 0.060 0.077
1.440 0.703 0.630 0.072 0.060 0.077
1.441 0.710 0.639 0.071 0.060 0.077
1.442 0.711 0.649 0.062 0.060 0.077
1.444 0.711 0.655 0.056 0.060 0.077
1.445 0.709 0.660 0.049 0.060 0.077
1.446 0.710 0.661 0.049 0.060 0.077
1.448 0.721 0.667 0.054 0.060 0.077
1.449 0.731 0.669 0.061 0.060 0.077
1.451 0.729 0.679 0.050 0.060 0.077
1.452 0.735 0.676 0.059 0.060 0.077
1.454 0.736 0.675 0.061 0.060 0.077
1.455 0.737 0.680 0.057 0.060 0.077
1.456 0.744 0.686 0.057 0.060 0.077
1.458 0.749 0.683 0.065 0.060 0.077
1.459 0.747 0.692 0.055 0.060 0.077
1.460 0.743 0.691 0.051 0.060 0.077
1.462 0.749 0.692 0.057 0.060 0.077
1.463 0.749 0.689 0.060 0.060 0.077
1.465 0.753 0.689 0.063 0.060 0.077
1.466 0.742 0.691 0.051 0.060 0.077
1.467 0.739 0.692 0.047 0.060 0.077
1.469 0.742 0.690 0.052 0.060 0.077
1.470 0.741 0.691 0.050 0.060 0.077
1.472 0.745 0.692 0.053 0.060 0.077
1.473 0.739 0.702 0.036 0.060 0.077
1.474 0.740 0.695 0.045 0.060 0.077
1.476 0.748 0.701 0.047 0.060 0.077
1.477 0.746 0.709 0.037 0.060 0.077
1.478 0.748 0.712 0.036 0.060 0.077
1.480 0.736 0.711 0.025 0.060 0.077
1.481 0.730 0.705 0.025 0.060 0.077
1.483 0.743 0.711 0.032 0.060 0.077
1.484 0.750 0.716 0.033 0.060 0.077
1.485 0.735 0.711 0.024 0.060 0.077
1.487 0.738 0.717 0.021 0.060 0.077
1.488 0.735 0.715 0.020 0.060 0.077
1.490 0.731 0.717 0.013 0.060 0.077
1.491 0.739 0.718 0.021 0.060 0.077
1.492 0.747 0.725 0.022 0.060 0.077
1.494 0.732 0.711 0.020 0.060 0.077
1.495 0.728 0.706 0.021 0.060 0.077
1.496 0.733 0.716 0.017 0.060 0.077
1.498 0.743 0.708 0.035 0.060 0.077
1.499 0.741 0.708 0.032 0.060 0.077
1.501 0.737 0.708 0.029 0.060 0.077
1.502 0.725 0.714 0.011 0.060 0.077
1.504 0.726 0.716 0.010 0.060 0.077
1.505 0.734 0.708 0.026 0.060 0.077
1.506 0.734 0.710 0.023 0.060 0.077
1.508 0.737 0.707 0.030 0.060 0.077
1.509 0.723 0.704 0.019 0.060 0.077
1.510 0.723 0.707 0.016 0.060 0.077
1.512 0.732 0.709 0.022 0.060 0.077
1.513 0.731 0.701 0.030 0.060 0.077
1.515 0.738 0.698 0.040 0.060 0.077
1.516 0.728 0.708 0.020 0.060 0.077
1.517 0.711 0.698 0.013 0.060 0.077
1.519 0.713 0.699 0.014 0.060 0.077
1.520 0.719 0.694 0.025 0.060 0.077
1.522 0.731 0.699 0.032 0.060 0.077
1.523 0.730 0.689 0.041 0.060 0.077
1.524 0.716 0.691 0.025 0.060 0.077
1.526 0.708 0.684 0.024 0.060 0.077
1.527 0.715 0.688 0.027 0.060 0.077
1.528 0.724 0.693 0.031 0.060 0.077
1.530 0.725 0.689 0.036 0.060 0.077
1.531 0.718 0.692 0.026 0.060 0.077
1.533 0.703 0.680 0.023 0.060 0.077
1.534 0.696 0.694 0.002 0.060 0.077
1.535 0.712 0.693 0.019 0.060 0.077
1.537 0.713 0.681 0.031 0.060 0.077
1.538 0.712 0.684 0.028 0.060 0.077
1.540 0.702 0.678 0.024 0.060 0.077
1.541 0.687 0.681 0.006 0.060 0.077
1.542 0.693 0.677 0.015 0.060 0.077
1.544 0.703 0.677 0.026 0.060 0.077
1.545 0.705 0.682 0.023 0.060 0.077
1.546 0.695 0.677 0.018 0.060 0.077
1.548 0.682 0.671 0.011 0.060 0.077
1.549 0.682 0.665 0.017 0.060 0.077
1.551 0.685 0.663 0.022 0.060 0.077
1.552 0.689 0.664 0.025 0.060 0.077
1.554 0.685 0.651 0.034 0.060 0.077
1.555 0.669 0.660 0.009 0.060 0.077
1.556 0.660 0.662 0.002 0.060 0.077
1.558 0.665 0.662 0.003 0.060 0.077
1.559 0.674 0.664 0.010 0.060 0.077
1.560 0.666 0.663 0.002 0.060 0.077
1.562 0.638 0.631 0.007 0.060 0.077
1.563 0.641 0.631 0.009 0.060 0.077
1.565 0.640 0.632 0.008 0.060 0.077
1.566 0.658 0.643 0.015 0.060 0.077
1.567 0.651 0.641 0.010 0.060 0.077
1.569 0.632 0.640 0.008 0.060 0.077
1.570 0.625 0.628 0.003 0.060 0.077
1.571 0.624 0.626 0.002 0.060 0.077
1.573 0.635 0.621 0.013 0.060 0.077
1.574 0.640 0.601 0.039 0.060 0.077
1.576 0.623 0.605 0.017 0.060 0.077
1.577 0.611 0.606 0.005 0.060 0.077
1.579 0.615 0.609 0.006 0.060 0.077
1.580 0.625 0.601 0.024 0.060 0.077
1.581 0.622 0.598 0.024 0.060 0.077
1.583 0.605 0.604 0.001 0.060 0.077
1.584 0.600 0.593 0.007 0.060 0.077
1.585 0.608 0.590 0.017 0.060 0.077
1.587 0.617 0.580 0.037 0.060 0.077
1.588 0.606 0.578 0.027 0.060 0.077
1.590 0.582 0.580 0.002 0.060 0.077
1.591 0.590 0.574 0.016 0.060 0.077
1.592 0.596 0.573 0.023 0.060 0.077
1.594 0.592 0.567 0.025 0.060 0.077
1.595 0.579 0.562 0.017 0.060 0.077
1.597 0.561 0.553 0.008 0.060 0.077
1.598 0.570 0.547 0.023 0.060 0.077
1.599 0.577 0.540 0.037 0.060 0.077
1.601 0.553 0.536 0.017 0.060 0.077
1.602 0.542 0.530 0.012 0.060 0.077
1.603 0.550 0.531 0.019 0.060 0.077
1.605 0.555 0.524 0.031 0.060 0.077
1.606 0.548 0.522 0.026 0.060 0.077
1.608 0.524 0.516 0.008 0.060 0.077
1.609 0.524 0.506 0.018 0.060 0.077
1.610 0.536 0.510 0.026 0.060 0.077
1.612 0.529 0.504 0.025 0.060 0.077
1.613 0.510 0.498 0.012 0.060 0.077
1.615 0.506 0.495 0.011 0.060 0.077
1.616 0.521 0.495 0.026 0.060 0.077
1.617 0.521 0.493 0.028 0.060 0.077
1.619 0.493 0.492 0.001 0.060 0.077
1.620 0.497 0.486 0.010 0.060 0.077
1.621 0.505 0.478 0.027 0.060 0.077
1.623 0.509 0.476 0.033 0.060 0.077
1.624 0.495 0.473 0.022 0.060 0.077
1.626 0.482 0.465 0.016 0.060 0.077
1.627 0.497 0.471 0.026 0.060 0.077
1.629 0.502 0.475 0.027 0.060 0.077
1.630 0.471 0.468 0.003 0.060 0.077
1.631 0.466 0.457 0.009 0.060 0.077
1.633 0.478 0.452 0.026 0.060 0.077
1.634 0.476 0.445 0.031 0.060 0.077
1.635 0.456 0.445 0.011 0.060 0.077
1.637 0.443 0.445 0.002 0.060 0.077
1.638 0.460 0.440 0.020 0.060 0.077
1.640 0.458 0.434 0.024 0.060 0.077
1.641 0.424 0.429 0.005 0.060 0.077
1.642 0.423 0.437 0.014 0.060 0.077
1.644 0.441 0.422 0.019 0.060 0.077
1.645 0.422 0.421 0.001 0.060 0.077
1.647 0.401 0.406 0.006 0.060 0.077
1.648 0.404 0.409 0.005 0.060 0.077
1.649 0.414 0.409 0.005 0.060 0.077
1.651 0.400 0.405 0.005 0.060 0.077
1.652 0.383 0.405 0.022 0.060 0.077
1.653 0.388 0.392 0.004 0.060 0.077
1.655 0.393 0.394 0.001 0.060 0.077
1.656 0.372 0.391 0.020 0.060 0.077
1.658 0.370 0.386 0.016 0.060 0.077
1.659 0.383 0.380 0.002 0.060 0.077
1.660 0.371 0.371 0.001 0.060 0.077
1.662 0.356 0.360 0.004 0.060 0.077
1.663 0.363 0.363 0.000 0.060 0.077
1.665 0.361 0.347 0.014 0.060 0.077
1.666 0.348 0.348 0.000 0.060 0.077
1.667 0.342 0.341 0.001 0.060 0.077
1.669 0.348 0.340 0.008 0.060 0.077
1.670 0.337 0.325 0.012 0.060 0.077
1.671 0.322 0.322 0.000 0.060 0.077
1.673 0.337 0.306 0.031 0.060 0.077
1.674 0.333 0.303 0.030 0.060 0.077
1.676 0.306 0.301 0.005 0.060 0.077
1.677 0.312 0.298 0.014 0.060 0.077
1.679 0.312 0.287 0.025 0.060 0.077
1.680 0.292 0.277 0.015 0.060 0.077
1.681 0.295 0.273 0.022 0.060 0.077
1.683 0.286 0.268 0.018 0.060 0.077
1.684 0.266 0.256 0.009 0.060 0.077
1.685 0.263 0.251 0.012 0.060 0.077
1.687 0.266 0.240 0.025 0.060 0.077
1.688 0.247 0.241 0.006 0.060 0.077
1.690 0.237 0.229 0.008 0.060 0.077
1.691 0.241 0.222 0.019 0.060 0.077
1.692 0.231 0.218 0.012 0.060 0.077
1.694 0.217 0.208 0.009 0.060 0.077
1.695 0.214 0.204 0.010 0.060 0.077
1.696 0.208 0.196 0.012 0.060 0.077
1.698 0.204 0.180 0.024 0.060 0.077
1.699 0.195 0.176 0.019 0.060 0.077
1.701 0.186 0.165 0.021 0.060 0.077
1.702 0.175 0.164 0.011 0.060 0.077
1.704 0.170 0.153 0.017 0.060 0.077
1.705 0.166 0.147 0.019 0.060 0.077
1.706 0.156 0.130 0.026 0.060 0.077
1.708 0.147 0.131 0.016 0.060 0.077
1.709 0.144 0.126 0.018 0.060 0.077
1.710 0.132 0.114 0.018 0.060 0.077
1.712 0.133 0.108 0.025 0.060 0.077
1.713 0.126 0.110 0.016 0.060 0.077
1.715 0.118 0.099 0.018 0.060 0.077
1.716 0.114 0.097 0.017 0.060 0.077
1.717 0.108 0.086 0.022 0.060 0.077
1.719 0.107 0.077 0.030 0.060 0.077
1.720 0.102 0.072 0.029 0.060 0.077
1.722 0.091 0.063 0.028 0.060 0.077
1.723 0.093 0.062 0.031 0.060 0.077
1.724 0.089 0.054 0.034 0.060 0.077
1.726 0.084 0.050 0.034 0.060 0.077
1.727 0.077 0.046 0.031 0.060 0.077
1.728 0.071 0.040 0.031 0.060 0.077
1.730 0.075 0.030 0.045 0.060 0.077
1.731 0.071 0.029 0.042 0.060 0.077
1.733 0.065 0.024 0.041 0.060 0.077
1.734 0.059 0.026 0.033 0.060 0.077
1.735 0.060 0.031 0.029 0.060 0.077
1.737 0.055 0.031 0.024 0.060 0.077
1.738 0.053 0.018 0.035 0.060 0.077
1.740 0.048 0.008 0.040 0.060 0.077
1.741 0.049 -0.011 0.060 0.060 0.077
1.742 0.046 -0.008 0.054 0.060 0.077
1.744 0.040 -0.003 0.043 0.060 0.077
1.745 0.042 -0.005 0.047 0.060 0.077
1.746 0.038 -0.015 0.053 0.060 0.077
1.748 0.035 -0.011 0.046 0.060 0.077
1.749 0.030 -0.023 0.053 0.060 0.077
1.751 0.029 -0.020 0.049 0.060 0.077
1.752 0.029 -0.025 0.054 0.060 0.077
1.754 0.026 -0.030 0.056 0.060 0.077
1.755 0.023 -0.025 0.048 0.060 0.077
1.756 0.030 -0.033 0.063 0.060 0.077
1.758 0.021 -0.033 0.054 0.060 0.077
1.759 0.022 -0.039 0.061 0.060 0.077
1.760 0.016 -0.056 0.072 0.060 0.077
1.762 0.019 -0.056 0.075 0.060 0.077
1.763 0.025 -0.055 0.080 0.060 0.077
1.765 0.021 -0.055 0.076 0.060 0.077
1.766 0.023 -0.058 0.081 0.060 0.077
1.767 0.020 -0.056 0.076 0.060 0.077
1.769 0.028 -0.056 0.084 0.060 0.077
1.770 0.029 -0.064 0.093 0.060 0.077
1.772 0.029 -0.062 0.091 0.060 0.077
1.773 0.033 -0.051 0.084 0.060 0.077
1.774 0.031 -0.067 0.098 0.060 0.077
1.776 0.036 -0.066 0.102 0.060 0.077
1.777 0.035 -0.057 0.092 0.060 0.077
1.778 0.039 -0.066 0.105 0.060 0.077
1.780 0.040 -0.059 0.099 0.060 0.077
1.781 0.041 -0.052 0.093 0.060 0.077
1.783 0.046 -0.068 0.114 0.060 0.077
1.784 0.052 -0.069 0.121 0.060 0.077
1.785 0.052 -0.061 0.113 0.060 0.077
1.787 0.060 -0.062 0.122 0.060 0.077
1.788 0.063 -0.070 0.133 0.060 0.077
1.790 0.067 -0.065 0.132 0.060 0.077
1.791 0.072 -0.067 0.138 0.060 0.077
1.792 0.073 -0.061 0.133 0.060 0.077
1.794 0.075 -0.063 0.137 0.060 0.077
1.795 0.083 -0.074 0.157 0.060 0.077
1.796 0.086 -0.062 0.148 0.060 0.077
1.798 0.087 -0.058 0.144 0.060 0.077
1.799 0.093 -0.051 0.144 0.060 0.077
1.801 0.098 -0.047 0.144 0.060 0.077
1.802 0.103 -0.049 0.152 0.060 0.077
1.804 0.104 -0.033 0.137 0.060 0.077
1.805 0.115 -0.023 0.138 0.060 0.077
1.806 0.120 -0.030 0.150 0.060 0.077
1.808 0.122 -0.010 0.132 0.060 0.077
1.809 0.132 0.001 0.131 0.060 0.077
1.810 0.133 -0.002 0.135 0.060 0.077
1.812 0.145 0.002 0.143 0.060 0.077
1.813 0.153 0.009 0.144 0.060 0.077
1.815 0.148 0.017 0.131 0.060 0.077
1.816 0.158 0.014 0.144 0.060 0.077
1.817 0.165 0.033 0.132 0.060 0.077
1.819 0.164 0.036 0.128 0.060 0.077
1.820 0.175 0.045 0.130 0.060 0.077
1.821 0.176 0.042 0.133 0.060 0.077
1.823 0.178 0.055 0.123 0.060 0.077
1.824 0.187 0.054 0.133 0.060 0.077
1.826 0.189 0.058 0.131 0.060 0.077
1.827 0.196 0.062 0.134 0.060 0.077
1.829 0.208 0.064 0.144 0.060 0.077
1.830 0.206 0.077 0.129 0.060 0.077
1.831 0.210 0.076 0.134 0.060 0.077
1.833 0.218 0.091 0.127 0.060 0.077
1.834 0.218 0.109 0.109 0.060 0.077
1.835 0.222 0.109 0.113 0.060 0.077
1.837 0.231 0.122 0.108 0.060 0.077
1.838 0.225 0.122 0.103 0.060 0.077
1.840 0.228 0.140 0.088 0.060 0.077
1.841 0.237 0.147 0.090 0.060 0.077
1.842 0.235 0.152 0.083 0.060 0.077
1.844 0.234 0.154 0.080 0.060 0.077
1.845 0.235 0.163 0.072 0.060 0.077
1.847 0.230 0.173 0.057 0.060 0.077
1.848 0.235 0.175 0.060 0.060 0.077
1.849 0.231 0.178 0.053 0.060 0.077
1.851 0.224 0.180 0.044 0.060 0.077
1.852 0.235 0.189 0.046 0.060 0.077
1.853 0.232 0.186 0.046 0.060 0.077
1.855 0.229 0.193 0.035 0.060 0.077
1.856 0.231 0.191 0.040 0.060 0.077
1.858 0.225 0.190 0.034 0.060 0.077
1.859 0.227 0.209 0.018 0.060 0.077
1.860 0.227 0.203 0.024 0.060 0.077
1.862 0.225 0.209 0.015 0.060 0.077
1.863 0.231 0.208 0.023 0.060 0.077
1.865 0.230 0.211 0.019 0.060 0.077
1.866 0.229 0.211 0.018 0.060 0.077
1.867 0.229 0.219 0.009 0.060 0.077
1.869 0.236 0.229 0.007 0.060 0.077
1.870 0.234 0.223 0.011 0.060 0.077
1.871 0.232 0.222 0.010 0.060 0.077
1.873 0.232 0.224 0.008 0.060 0.077
1.874 0.235 0.223 0.012 0.060 0.077
1.876 0.239 0.223 0.016 0.060 0.077
1.877 0.238 0.217 0.021 0.060 0.077
1.879 0.240 0.213 0.027 0.060 0.077
1.880 0.237 0.213 0.024 0.060 0.077
1.881 0.241 0.209 0.032 0.060 0.077
1.883 0.240 0.201 0.039 0.060 0.077
1.884 0.236 0.197 0.039 0.060 0.077
1.885 0.235 0.197 0.038 0.060 0.077
1.887 0.236 0.182 0.054 0.060 0.077
1.888 0.230 0.171 0.059 0.060 0.077
1.890 0.224 0.165 0.059 0.060 0.077
1.891 0.222 0.172 0.050 0.060 0.077
1.892 0.213 0.168 0.045 0.060 0.077
1.894 0.210 0.165 0.045 0.060 0.077
1.895 0.203 0.157 0.045 0.060 0.077
1.897 0.197 0.150 0.046 0.060 0.077
1.898 0.201 0.146 0.055 0.060 0.077
1.899 0.187 0.140 0.047 0.060 0.077
1.901 0.185 0.135 0.050 0.060 0.077
1.902 0.184 0.136 0.047 0.060 0.077
1.903 0.180 0.129 0.051 0.060 0.077
1.905 0.179 0.128 0.051 0.060 0.077
1.906 0.174 0.122 0.052 0.060 0.077
1.908 0.167 0.121 0.046 0.060 0.077
1.909 0.165 0.120 0.045 0.060 0.077
1.910 0.158 0.110 0.048 0.060 0.077
1.912 0.156 0.105 0.051 0.060 0.077
1.913 0.154 0.105 0.049 0.060 0.077
1.915 0.154 0.099 0.055 0.060 0.077
1.916 0.146 0.097 0.049 0.060 0.077
1.917 0.141 0.099 0.042 0.060 0.077
1.919 0.143 0.095 0.047 0.060 0.077
1.920 0.134 0.095 0.039 0.060 0.077
1.921 0.129 0.095 0.034 0.060 0.077
1.923 0.132 0.107 0.025 0.060 0.077
1.924 0.122 0.103 0.019 0.060 0.077
1.926 0.118 0.111 0.007 0.060 0.077
1.927 0.111 0.113 0.002 0.060 0.077
1.929 0.107 0.117 0.010 0.060 0.077
1.930 0.107 0.118 0.011 0.060 0.077
1.931 0.100 0.116 0.016 0.060 0.077
1.933 0.095 0.112 0.017 0.060 0.077
1.934 0.086 0.101 0.015 0.060 0.077
1.935 0.083 0.116 0.033 0.060 0.077
1.937 0.080 0.101 0.021 0.060 0.077
1.938 0.074 0.104 0.030 0.060 0.077
1.940 0.068 0.098 0.030 0.060 0.077
1.941 0.063 0.095 0.032 0.060 0.077
1.942 0.064 0.097 0.033 0.060 0.077
1.944 0.054 0.085 0.031 0.060 0.077
1.945 0.047 0.077 0.030 0.060 0.077
1.946 0.044 0.062 0.018 0.060 0.077
1.948 0.039 0.057 0.018 0.060 0.077
1.949 0.025 0.047 0.023 0.060 0.077
1.951 0.019 0.039 0.021 0.060 0.077
1.952 0.007 0.032 0.025 0.060 0.077
1.954 0.001 0.021 0.020 0.060 0.077
1.955 -0.008 0.011 0.019 0.060 0.077
1.956 -0.020 0.005 0.025 0.060 0.077
1.958 -0.025 -0.006 0.019 0.060 0.077
1.959 -0.034 -0.018 0.016 0.060 0.077
1.960 -0.046 -0.026 0.020 0.060 0.077
1.962 -0.055 -0.045 0.010 0.060 0.077
1.963 -0.063 -0.057 0.006 0.060 0.077
1.965 -0.071 -0.079 0.008 0.060 0.077
1.966 -0.080 -0.083 0.003 0.060 0.077
1.967 -0.093 -0.097 0.004 0.060 0.077
1.969 -0.099 -0.103 0.004 0.060 0.077
1.970 -0.106 -0.117 0.011 0.060 0.077
1.972 -0.119 -0.129 0.010 0.060 0.077
1.973 -0.130 -0.150 0.020 0.060 0.077
1.974 -0.141 -0.159 0.018 0.060 0.077
1.976 -0.157 -0.181 0.024 0.060 0.077
1.977 -0.170 -0.190 0.020 0.060 0.077
1.978 -0.179 -0.212 0.033 0.060 0.077
1.980 -0.193 -0.221 0.028 0.060 0.077
1.981 -0.206 -0.236 0.030 0.060 0.077
1.983 -0.211 -0.245 0.034 0.060 0.077
1.984 -0.222 -0.253 0.031 0.060 0.077
1.985 -0.227 -0.265 0.038 0.060 0.077
1.987 -0.233 -0.283 0.050 0.060 0.077
1.988 -0.239 -0.298 0.059 0.060 0.077
1.990 -0.249 -0.313 0.064 0.060 0.077
1.991 -0.248 -0.318 0.070 0.060 0.077
1.992 -0.256 -0.331 0.075 0.060 0.077
1.994 -0.261 -0.339 0.078 0.060 0.077
1.995 -0.268 -0.349 0.081 0.060 0.077
1.996 -0.273 -0.354 0.081 0.060 0.077
1.998 -0.281 -0.356 0.075 0.060 0.077
1.999 -0.282 -0.364 0.082 0.060 0.077
2.001 -0.289 -0.369 0.080 0.060 0.077
2.002 -0.287 -0.377 0.090 0.060 0.077
2.003 -0.296 -0.378 0.082 0.060 0.077
2.005 -0.291 -0.380 0.089 0.060 0.077
2.006 -0.294 -0.374 0.080 0.060 0.077
2.008 -0.290 -0.377 0.087 0.060 0.077
2.009 -0.290 -0.381 0.091 0.060 0.077
2.010 -0.291 -0.378 0.087 0.060 0.077
2.012 -0.288 -0.372 0.083 0.060 0.077
2.013 -0.287 -0.370 0.083 0.060 0.077
2.015 -0.282 -0.359 0.077 0.060 0.077
2.016 -0.273 -0.361 0.087 0.060 0.077
2.017 -0.279 -0.356 0.077 0.060 0.077
2.019 -0.272 -0.353 0.080 0.060 0.077
2.020 -0.281 -0.358 0.077 0.060 0.077
2.022 -0.275 -0.359 0.084 0.060 0.077
2.023 -0.271 -0.355 0.083 0.060 0.077
2.024 -0.272 -0.364 0.092 0.060 0.077
2.026 -0.273 -0.368 0.095 0.060 0.077
2.027 -0.276 -0.368 0.091 0.060 0.077
2.029 -0.273 -0.367 0.094 0.060 0.077
2.030 -0.281 -0.370 0.089 0.060 0.077
2.031 -0.278 -0.375 0.097 0.060 0.077
2.033 -0.282 -0.380 0.098 0.060 0.077
2.034 -0.278 -0.388 0.110 0.060 0.077
2.035 -0.288 -0.400 0.112 0.060 0.077
2.037 -0.286 -0.397 0.111 0.060 0.077
2.038 -0.286 -0.394 0.108 0.060 0.077
2.040 -0.285 -0.390 0.105 0.060 0.077
2.041 -0.288 -0.393 0.105 0.060 0.077
2.042 -0.285 -0.380 0.095 0.060 0.077
2.044 -0.283 -0.376 0.093 0.060 0.077
2.045 -0.284 -0.364 0.079 0.060 0.077
2.046 -0.277 -0.350 0.073 0.060 0.077
2.048 -0.277 -0.348 0.071 0.060 0.077
2.049 -0.279 -0.343 0.064 0.060 0.077
2.051 -0.273 -0.333 0.060 0.060 0.077
2.052 -0.277 -0.326 0.049 0.060 0.077
2.054 -0.274 -0.322 0.048 0.060 0.077
2.055 -0.284 -0.317 0.033 0.060 0.077
2.056 -0.282 -0.318 0.036 0.060 0.077
2.058 -0.293 -0.309 0.015 0.060 0.077
2.059 -0.293 -0.307 0.014 0.060 0.077
2.060 -0.298 -0.309 0.010 0.060 0.077
2.062 -0.295 -0.324 0.028 0.060 0.077
2.063 -0.302 -0.326 0.024 0.060 0.077
2.065 -0.299 -0.337 0.038 0.060 0.077
2.066 -0.304 -0.350 0.046 0.060 0.077
2.067 -0.302 -0.357 0.055 0.060 0.077
2.069 -0.305 -0.369 0.064 0.060 0.077
2.070 -0.308 -0.372 0.064 0.060 0.077
2.071 -0.311 -0.379 0.068 0.060 0.077
2.073 -0.311 -0.387 0.076 0.060 0.077
2.074 -0.315 -0.390 0.074 0.060 0.077
2.076 -0.317 -0.395 0.078 0.060 0.077
2.077 -0.322 -0.391 0.069 0.060 0.077
2.079 -0.321 -0.395 0.074 0.060 0.077
2.080 -0.327 -0.388 0.060 0.060 0.077
2.081 -0.323 -0.388 0.065 0.060 0.077
2.083 -0.327 -0.385 0.058 0.060 0.077
2.084 -0.322 -0.380 0.058 0.060 0.077
2.085 -0.331 -0.373 0.042 0.060 0.077
2.087 -0.326 -0.363 0.037 0.060 0.077
2.088 -0.327 -0.352 0.025 0.060 0.077
2.090 -0.323 -0.351 0.028 0.060 0.077
2.091 -0.329 -0.349 0.020 0.060 0.077
2.092 -0.327 -0.341 0.013 0.060 0.077
2.094 -0.334 -0.343 0.009 0.060 0.077
2.095 -0.334 -0.342 0.008 0.060 0.077
2.096 -0.340 -0.347 0.007 0.060 0.077
2.098 -0.340 -0.351 0.010 0.060 0.077
2.099 -0.349 -0.358 0.008 0.060 0.077
2.101 -0.356 -0.369 0.013 0.060 0.077
2.102 -0.359 -0.381 0.022 0.060 0.077
2.103 -0.367 -0.394 0.027 0.060 0.077
2.105 -0.366 -0.404 0.038 0.060 0.077
2.106 -0.369 -0.414 0.045 0.060 0.077
2.108 -0.372 -0.424 0.052 0.060 0.077
2.109 -0.370 -0.432 0.062 0.060 0.077
2.110 -0.359 -0.437 0.078 0.060 0.077
2.112 -0.355 -0.454 0.098 0.060 0.077
2.113 -0.349 -0.459 0.110 0.060 0.077
2.115 -0.352 -0.469 0.117 0.060 0.077
2.116 -0.349 -0.471 0.122 0.060 0.077
2.117 -0.353 -0.472 0.119 0.060 0.077
2.119 -0.343 -0.470 0.127 0.060 0.077
2.120 -0.351 -0.471 0.120 0.060 0.077
2.122 -0.342 -0.463 0.121 0.060 0.077
2.123 -0.345 -0.459 0.114 0.060 0.077
2.124 -0.344 -0.456 0.112 0.060 0.077
2.126 -0.342 -0.457 0.115 0.060 0.077
2.127 -0.334 -0.452 0.118 0.060 0.077
2.128 -0.337 -0.446 0.108 0.060 0.077
2.130 -0.333 -0.441 0.107 0.060 0.077
2.131 -0.328 -0.440 0.112 0.060 0.077
2.133 -0.330 -0.431 0.101 0.060 0.077
2.134 -0.326 -0.430 0.103 0.060 0.077
2.135 -0.327 -0.428 0.101 0.060 0.077
2.137 -0.324 -0.421 0.097 0.060 0.077
2.138 -0.325 -0.414 0.089 0.060 0.077
2.140 -0.317 -0.418 0.101 0.060 0.077
2.141 -0.320 -0.423 0.103 0.060 0.077
2.142 -0.315 -0.425 0.110 0.060 0.077
2.144 -0.311 -0.431 0.120 0.060 0.077
2.145 -0.312 -0.437 0.125 0.060 0.077
2.147 -0.309 -0.435 0.126 0.060 0.077
2.148 -0.307 -0.435 0.128 0.060 0.077
2.149 -0.306 -0.440 0.134 0.060 0.077
2.151 -0.309 -0.451 0.142 0.060 0.077
2.152 -0.310 -0.441 0.130 0.060 0.077
2.154 -0.311 -0.443 0.132 0.060 0.077
2.155 -0.308 -0.442 0.134 0.060 0.077
2.156 -0.308 -0.431 0.122 0.060 0.077
2.158 -0.309 -0.428 0.118 0.060 0.077
2.159 -0.310 -0.430 0.120 0.060 0.077
2.160 -0.313 -0.426 0.113 0.060 0.077
2.162 -0.317 -0.417 0.100 0.060 0.077
2.163 -0.306 -0.408 0.102 0.060 0.077
2.165 -0.309 -0.405 0.096 0.060 0.077
2.166 -0.314 -0.397 0.083 0.060 0.077
2.167 -0.315 -0.388 0.073 0.060 0.077
2.169 -0.317 -0.378 0.061 0.060 0.077
2.170 -0.316 -0.369 0.053 0.060 0.077
2.171 -0.319 -0.357 0.038 0.060 0.077
2.173 -0.318 -0.349 0.030 0.060 0.077
2.174 -0.330 -0.348 0.018 0.060 0.077
2.176 -0.338 -0.345 0.007 0.060 0.077
2.177 -0.349 -0.342 0.007 0.060 0.077
2.179 -0.345 -0.338 0.008 0.060 0.077
2.180 -0.348 -0.332 0.016 0.060 0.077
2.181 -0.343 -0.330 0.013 0.060 0.077
2.183 -0.349 -0.322 0.027 0.060 0.077
2.184 -0.348 -0.329 0.019 0.060 0.077
2.185 -0.356 -0.330 0.026 0.060 0.077
2.187 -0.352 -0.334 0.018 0.060 0.077
2.188 -0.356 -0.338 0.019 0.060 0.077
2.190 -0.356 -0.342 0.014 0.060 0.077
2.191 -0.361 -0.344 0.017 0.060 0.077
2.192 -0.365 -0.351 0.014 0.060 0.077
2.194 -0.369 -0.349 0.020 0.060 0.077
2.195 -0.368 -0.349 0.019 0.060 0.077
2.196 -0.368 -0.348 0.020 0.060 0.077
2.198 -0.376 -0.354 0.022 0.060 0.077
2.199 -0.382 -0.360 0.022 0.060 0.077
2.201 -0.386 -0.370 0.016 0.060 0.077
2.202 -0.385 -0.378 0.007 0.060 0.077
2.204 -0.395 -0.387 0.008 0.060 0.077
2.205 -0.399 -0.390 0.009 0.060 0.077
2.206 -0.414 -0.393 0.021 0.060 0.077
2.208 -0.414 -0.405 0.009 0.060 0.077
2.209 -0.424 -0.418 0.006 0.060 0.077
2.210 -0.423 -0.430 0.007 0.060 0.077
2.212 -0.436 -0.438 0.001 0.060 0.077
2.213 -0.437 -0.451 0.014 0.060 0.077
2.215 -0.449 -0.462 0.013 0.060 0.077
2.216 -0.451 -0.486 0.035 0.060 0.077
2.217 -0.467 -0.495 0.028 0.060 0.077
2.219 -0.472 -0.509 0.037 0.060 0.077
2.220 -0.486 -0.519 0.033 0.060 0.077
2.221 -0.491 -0.540 0.049 0.060 0.077
2.223 -0.501 -0.556 0.055 0.060 0.077
2.224 -0.512 -0.569 0.057 0.060 0.077
2.226 -0.523 -0.577 0.053 0.060 0.077
2.227 -0.536 -0.591 0.055 0.060 0.077
2.228 -0.549 -0.605 0.056 0.060 0.077
2.230 -0.560 -0.619 0.059 0.060 0.077
2.231 -0.574 -0.631 0.057 0.060 0.077
2.233 -0.584 -0.640 0.056 0.060 0.077
2.234 -0.587 -0.641 0.054 0.060 0.077
2.235 -0.592 -0.653 0.060 0.060 0.077
2.237 -0.598 -0.664 0.066 0.060 0.077
2.238 -0.598 -0.673 0.075 0.060 0.077
2.240 -0.600 -0.677 0.077 0.060 0.077
2.241 -0.602 -0.677 0.075 0.060 0.077
2.242 -0.603 -0.682 0.079 0.060 0.077
2.244 -0.607 -0.683 0.076 0.060 0.077
2.245 -0.602 -0.685 0.083 0.060 0.077
2.247 -0.605 -0.686 0.081 0.060 0.077
2.248 -0.602 -0.681 0.079 0.060 0.077
2.249 -0.610 -0.686 0.076 0.060 0.077
2.251 -0.600 -0.686 0.085 0.060 0.077
2.252 -0.601 -0.687 0.086 0.060 0.077
2.253 -0.594 -0.687 0.093 0.060 0.077
2.255 -0.599 -0.682 0.082 0.060 0.077
2.256 -0.598 -0.683 0.085 0.060 0.077
2.258 -0.588 -0.692 0.104 0.060 0.077
2.259 -0.589 -0.692 0.103 0.060 0.077
2.260 -0.584 -0.694 0.110 0.060 0.077
2.262 -0.586 -0.706 0.120 0.060 0.077
2.263 -0.581 -0.697 0.116 0.060 0.077
2.265 -0.573 -0.700 0.127 0.060 0.077
2.266 -0.577 -0.705 0.128 0.060 0.077
2.267 -0.566 -0.707 0.141 0.060 0.077
2.269 -0.566 -0.713 0.147 0.060 0.077
2.270 -0.562 -0.707 0.144 0.060 0.077
2.272 -0.559 -0.714 0.155 0.060 0.077
2.273 -0.553 -0.717 0.163 0.060 0.077
2.274 -0.540 -0.717 0.177 0.060 0.077
2.276 -0.549 -0.714 0.165 0.060 0.077
2.277 -0.543 -0.715 0.172 0.060 0.077
2.279 -0.536 -0.714 0.178 0.060 0.077
2.280 -0.540 -0.709 0.169 0.060 0.077
2.281 -0.529 -0.710 0.180 0.060 0.077
2.283 -0.527 -0.702 0.175 0.060 0.077
2.284 -0.516 -0.698 0.181 0.060 0.077
2.285 -0.515 -0.687 0.172 0.060 0.077
2.287 -0.509 -0.683 0.174 0.060 0.077
2.288 -0.500 -0.686 0.186 0.060 0.077
2.290 -0.497 -0.679 0.181 0.060 0.077
2.291 -0.490 -0.672 0.181 0.060 0.077
2.292 -0.483 -0.659 0.176 0.060 0.077
2.294 -0.476 -0.651 0.175 0.060 0.077
2.295 -0.469 -0.644 0.174 0.060 0.077
2.296 -0.464 -0.634 0.170 0.060 0.077
2.298 -0.457 -0.622 0.165 0.060 0.077
2.299 -0.447 -0.614 0.166 0.060 0.077
2.301 -0.444 -0.603 0.159 0.060 0.077
2.302 -0.434 -0.597 0.163 0.060 0.077
2.304 -0.438 -0.588 0.150 0.060 0.077
2.305 -0.429 -0.573 0.144 0.060 0.077
2.306 -0.424 -0.573 0.149 0.060 0.077
2.308 -0.412 -0.561 0.149 0.060 0.077
2.309 -0.408 -0.549 0.140 0.060 0.077
2.310 -0.402 -0.545 0.143 0.060 0.077
2.312 -0.397 -0.538 0.140 0.060 0.077
2.313 -0.392 -0.533 0.141 0.060 0.077
2.315 -0.377 -0.523 0.146 0.060 0.077
2.316 -0.371 -0.510 0.139 0.060 0.077
2.317 -0.368 -0.499 0.131 0.060 0.077
2.319 -0.364 -0.493 0.128 0.060 0.077
2.320 -0.357 -0.494 0.137 0.060 0.077
2.321 -0.345 -0.489 0.144 0.060 0.077
2.323 -0.338 -0.476 0.138 0.060 0.077
2.324 -0.327 -0.468 0.141 0.060 0.077
2.326 -0.326 -0.457 0.131 0.060 0.077
2.327 -0.317 -0.452 0.134 0.060 0.077
2.329 -0.308 -0.442 0.134 0.060 0.077
2.330 -0.301 -0.431 0.130 0.060 0.077
2.331 -0.285 -0.427 0.142 0.060 0.077
2.333 -0.278 -0.421 0.143 0.060 0.077
2.334 -0.277 -0.412 0.135 0.060 0.077
2.335 -0.260 -0.405 0.145 0.060 0.077
2.337 -0.257 -0.396 0.139 0.060 0.077
2.338 -0.252 -0.394 0.142 0.060 0.077
2.340 -0.233 -0.389 0.156 0.060 0.077
2.341 -0.229 -0.386 0.157 0.060 0.077
2.342 -0.218 -0.377 0.158 0.060 0.077
2.344 -0.202 -0.370 0.167 0.060 0.077
2.345 -0.207 -0.366 0.159 0.060 0.077
2.346 -0.194 -0.364 0.170 0.060 0.077
2.348 -0.172 -0.357 0.185 0.060 0.077
2.349 -0.179 -0.341 0.161 0.060 0.077
2.351 -0.167 -0.332 0.165 0.060 0.077
2.352 -0.144 -0.333 0.188 0.060 0.077
2.353 -0.150 -0.326 0.176 0.060 0.077
2.355 -0.140 -0.319 0.179 0.060 0.077
2.356 -0.119 -0.309 0.190 0.060 0.077
2.358 -0.112 -0.293 0.181 0.060 0.077
2.359 -0.113 -0.281 0.168 0.060 0.077
2.360 -0.089 -0.277 0.187 0.060 0.077
2.362 -0.079 -0.268 0.189 0.060 0.077
2.363 -0.077 -0.248 0.170 0.060 0.077
2.365 -0.067 -0.233 0.166 0.060 0.077
2.366 -0.047 -0.226 0.179 0.060 0.077
2.367 -0.038 -0.221 0.183 0.060 0.077
2.369 -0.039 -0.207 0.168 0.060 0.077
2.370 -0.014 -0.196 0.182 0.060 0.077
2.372 0.000 -0.177 0.177 0.060 0.077
2.373 0.001 -0.165 0.166 0.060 0.077
2.374 0.015 -0.156 0.170 0.060 0.077
2.376 0.035 -0.145 0.179 0.060 0.077
2.377 0.050 -0.132 0.182 0.060 0.077
2.378 0.047 -0.118 0.165 0.060 0.077
2.380 0.061 -0.108 0.168 0.060 0.077
2.381 0.084 -0.098 0.182 0.060 0.077
2.383 0.098 -0.088 0.185 0.060 0.077
2.384 0.101 -0.075 0.176 0.060 0.077
2.385 0.107 -0.062 0.169 0.060 0.077
2.387 0.127 -0.045 0.172 0.060 0.077
2.388 0.148 -0.043 0.190 0.060 0.077
2.390 0.151 -0.030 0.181 0.060 0.077
2.391 0.154 -0.015 0.169 0.060 0.077
2.392 0.162 -0.004 0.166 0.060 0.077
2.394 0.187 0.001 0.186 0.060 0.077
2.395 0.202 0.013 0.189 0.060 0.077
2.397 0.204 0.030 0.174 0.060 0.077
2.398 0.210 0.042 0.168 0.060 0.077
2.399 0.218 0.060 0.157 0.060 0.077
2.401 0.240 0.069 0.170 0.060 0.077
2.402 0.254 0.085 0.169 0.060 0.077
2.404 0.261 0.108 0.153 0.060 0.077
2.405 0.268 0.119 0.149 0.060 0.077
2.406 0.272 0.137 0.135 0.060 0.077
2.408 0.287 0.151 0.136 0.060 0.077
2.409 0.302 0.170 0.132 0.060 0.077
2.410 0.319 0.177 0.142 0.060 0.077
2.412 0.326 0.196 0.129 0.060 0.077
2.413 0.333 0.208 0.125 0.060 0.077
2.415 0.339 0.225 0.114 0.060 0.077
2.416 0.353 0.233 0.120 0.060 0.077
2.417 0.369 0.241 0.128 0.060 0.077
2.419 0.382 0.248 0.134 0.060 0.077
2.420 0.392 0.258 0.133 0.060 0.077
2.421 0.399 0.276 0.123 0.060 0.077
2.423 0.408 0.285 0.122 0.060 0.077
2.424 0.418 0.291 0.126 0.060 0.077
2.426 0.424 0.305 0.119 0.060 0.077
2.427 0.436 0.306 0.130 0.060 0.077
2.429 0.446 0.320 0.126 0.060 0.077
2.430 0.456 0.332 0.124 0.060 0.077
2.431 0.470 0.339 0.131 0.060 0.077
2.433 0.482 0.347 0.135 0.060 0.077
2.434 0.492 0.357 0.135 0.060 0.077
2.435 0.498 0.364 0.134 0.060 0.077
2.437 0.503 0.375 0.128 0.060 0.077
2.438 0.513 0.383 0.129 0.060 0.077
2.440 0.514 0.394 0.120 0.060 0.077
2.441 0.525 0.404 0.120 0.060 0.077
2.442 0.535 0.407 0.128 0.060 0.077
2.444 0.544 0.416 0.128 0.060 0.077
2.445 0.552 0.419 0.133 0.060 0.077
2.446 0.566 0.429 0.137 0.060 0.077
2.448 0.574 0.439 0.134 0.060 0.077
2.449 0.578 0.443 0.135 0.060 0.077
2.451 0.583 0.454 0.129 0.060 0.077
2.452 0.585 0.461 0.124 0.060 0.077
2.454 0.596 0.469 0.127 0.060 0.077
2.455 0.597 0.474 0.122 0.060 0.077
2.456 0.603 0.478 0.124 0.060 0.077
2.458 0.610 0.481 0.129 0.060 0.077
2.459 0.613 0.497 0.115 0.060 0.077
2.460 0.621 0.494 0.127 0.060 0.077
2.462 0.631 0.484 0.147 0.060 0.077
2.463 0.633 0.491 0.142 0.060 0.077
2.465 0.641 0.496 0.145 0.060 0.077
2.466 0.643 0.499 0.144 0.060 0.077
2.467 0.653 0.510 0.143 0.060 0.077
2.469 0.659 0.533 0.126 0.060 0.077
2.470 0.667 0.532 0.135 0.060 0.077
2.471 0.672 0.544 0.128 0.060 0.077
2.473 0.678 0.543 0.134 0.060 0.077
2.474 0.685 0.561 0.124 0.060 0.077
2.476 0.696 0.570 0.126 0.060 0.077
2.477 0.702 0.584 0.118 0.060 0.077
2.478 0.709 0.584 0.124 0.060 0.077
2.480 0.716 0.612 0.104 0.060 0.077
2.481 0.723 0.613 0.110 0.060 0.077
2.483 0.728 0.608 0.120 0.060 0.077
2.484 0.728 0.625 0.103 0.060 0.077
2.485 0.743 0.620 0.122 0.060 0.077
2.487 0.743 0.631 0.112 0.060 0.077
2.488 0.749 0.631 0.118 0.060 0.077
2.490 0.757 0.634 0.122 0.060 0.077
2.491 0.757 0.642 0.114 0.060 0.077
2.492 0.755 0.651 0.104 0.060 0.077
2.494 0.761 0.660 0.101 0.060 0.077
2.495 0.771 0.669 0.102 0.060 0.077
2.497 0.768 0.674 0.094 0.060 0.077
2.498 0.783 0.665 0.118 0.060 0.077
2.499 0.780 0.681 0.099 0.060 0.077
2.501 0.785 0.680 0.105 0.060 0.077
2.502 0.793 0.685 0.108 0.060 0.077
2.503 0.792 0.701 0.090 0.060 0.077
2.505 0.789 0.702 0.087 0.060 0.077
2.506 0.795 0.702 0.093 0.060 0.077
2.508 0.801 0.710 0.091 0.060 0.077
2.509 0.800 0.715 0.085 0.060 0.077
2.510 0.808 0.714 0.094 0.060 0.077
2.512 0.816 0.715 0.101 0.060 0.077
2.513 0.810 0.720 0.090 0.060 0.077
2.515 0.816 0.726 0.090 0.060 0.077
2.516 0.819 0.739 0.080 0.060 0.077
2.517 0.827 0.746 0.081 0.060 0.077
2.519 0.830 0.733 0.097 0.060 0.077
2.520 0.832 0.745 0.086 0.060 0.077
2.522 0.835 0.743 0.092 0.060 0.077
2.523 0.839 0.749 0.090 0.060 0.077
2.524 0.840 0.764 0.076 0.060 0.077
2.526 0.841 0.769 0.072 0.060 0.077
2.527 0.848 0.781 0.067 0.060 0.077
2.529 0.843 0.780 0.063 0.060 0.077
2.530 0.850 0.782 0.068 0.060 0.077
2.531 0.848 0.785 0.062 0.060 0.077
2.533 0.850 0.790 0.060 0.060 0.077
2.534 0.855 0.792 0.063 0.060 0.077
2.535 0.856 0.799 0.056 0.060 0.077
2.537 0.860 0.806 0.053 0.060 0.077
2.538 0.857 0.822 0.035 0.060 0.077
2.540 0.862 0.820 0.042 0.060 0.077
2.541 0.867 0.820 0.047 0.060 0.077
2.542 0.870 0.815 0.055 0.060 0.077
2.544 0.863 0.812 0.051 0.060 0.077
2.545 0.872 0.818 0.054 0.060 0.077
2.546 0.868 0.822 0.046 0.060 0.077
2.548 0.860 0.821 0.039 0.060 0.077
2.549 0.870 0.817 0.053 0.060 0.077
2.551 0.869 0.823 0.045 0.060 0.077
2.552 0.861 0.825 0.036 0.060 0.077
2.554 0.865 0.820 0.045 0.060 0.077
2.555 0.859 0.817 0.041 0.060 0.077
2.556 0.863 0.810 0.053 0.060 0.077
2.558 0.862 0.800 0.062 0.060 0.077
2.559 0.864 0.804 0.060 0.060 0.077
2.560 0.861 0.807 0.053 0.060 0.077
2.562 0.853 0.807 0.046 0.060 0.077
2.563 0.853 0.805 0.048 0.060 0.077
2.565 0.862 0.802 0.060 0.060 0.077
2.566 0.856 0.797 0.058 0.060 0.077
2.567 0.857 0.796 0.060 0.060 0.077
2.569 0.855 0.795 0.060 0.060 0.077
2.570 0.847 0.793 0.054 0.060 0.077
2.571 0.845 0.778 0.067 0.060 0.077
2.573 0.844 0.781 0.063 0.060 0.077
2.574 0.843 0.786 0.057 0.060 0.077
2.576 0.842 0.780 0.062 0.060 0.077
2.577 0.833 0.778 0.055 0.060 0.077
2.579 0.827 0.787 0.039 0.060 0.077
2.580 0.822 0.776 0.046 0.060 0.077
2.581 0.822 0.764 0.058 0.060 0.077
2.583 0.820 0.763 0.057 0.060 0.077
2.584 0.819 0.769 0.050 0.060 0.077
2.585 0.806 0.761 0.045 0.060 0.077
2.587 0.810 0.770 0.039 0.060 0.077
2.588 0.806 0.767 0.039 0.060 0.077
2.590 0.808 0.776 0.032 0.060 0.077
2.591 0.815 0.763 0.052 0.060 0.077
2.592 0.800 0.768 0.032 0.060 0.077
2.594 0.795 0.762 0.033 0.060 0.077
2.595 0.796 0.774 0.022 0.060 0.077
2.596 0.801 0.772 0.029 0.060 0.077
2.598 0.806 0.771 0.035 0.060 0.077
2.599 0.811 0.778 0.033 0.060 0.077
2.601 0.802 0.781 0.021 0.060 0.077
2.602 0.789 0.781 0.008 0.060 0.077
2.603 0.787 0.774 0.013 0.060 0.077
2.605 0.792 0.764 0.028 0.060 0.077
2.606 0.799 0.779 0.020 0.060 0.077
2.608 0.804 0.765 0.039 0.060 0.077
2.609 0.799 0.770 0.029 0.060 0.077
2.610 0.788 0.763 0.025 0.060 0.077
2.612 0.779 0.764 0.015 0.060 0.077
2.613 0.783 0.775 0.008 0.060 0.077
2.615 0.787 0.755 0.032 0.060 0.077
2.616 0.789 0.757 0.032 0.060 0.077
2.617 0.789 0.754 0.035 0.060 0.077
2.619 0.760 0.743 0.017 0.060 0.077
2.620 0.756 0.744 0.012 0.060 0.077
2.622 0.762 0.739 0.023 0.060 0.077
2.623 0.766 0.725 0.041 0.060 0.077
2.624 0.770 0.730 0.039 0.060 0.077
2.626 0.752 0.722 0.030 0.060 0.077
2.627 0.740 0.711 0.029 0.060 0.077
2.628 0.736 0.711 0.025 0.060 0.077
2.630 0.734 0.692 0.041 0.060 0.077
2.631 0.746 0.695 0.051 0.060 0.077
2.633 0.741 0.693 0.048 0.060 0.077
2.634 0.730 0.688 0.042 0.060 0.077
2.635 0.713 0.683 0.030 0.060 0.077
2.637 0.717 0.680 0.037 0.060 0.077
2.638 0.721 0.674 0.046 0.060 0.077
2.640 0.718 0.672 0.046 0.060 0.077
2.641 0.710 0.666 0.044 0.060 0.077
2.642 0.688 0.663 0.025 0.060 0.077
2.644 0.690 0.666 0.024 0.060 0.077
2.645 0.704 0.651 0.053 0.060 0.077
2.647 0.699 0.647 0.052 0.060 0.077
2.648 0.699 0.640 0.059 0.060 0.077
2.649 0.678 0.636 0.042 0.060 0.077
2.651 0.662 0.631 0.031 0.060 0.077
2.652 0.679 0.631 0.048 0.060 0.077
2.654 0.678 0.623 0.055 0.060 0.077
2.655 0.671 0.626 0.045 0.060 0.077
2.656 0.657 0.626 0.031 0.060 0.077
2.658 0.642 0.623 0.019 0.060 0.077
2.659 0.648 0.609 0.039 0.060 0.077
2.660 0.653 0.612 0.041 0.060 0.077
2.662 0.645 0.618 0.027 0.060 0.077
2.663 0.632 0.609 0.023 0.060 0.077
2.665 0.617 0.608 0.009 0.060 0.077
2.666 0.629 0.605 0.024 0.060 0.077
2.667 0.629 0.611 0.018 0.060 0.077
2.669 0.624 0.613 0.010 0.060 0.077
2.670 0.605 0.606 0.001 0.060 0.077
2.671 0.602 0.602 0.000 0.060 0.077
2.673 0.614 0.600 0.014 0.060 0.077
2.674 0.604 0.594 0.010 0.060 0.077
2.676 0.591 0.594 0.003 0.060 0.077
2.677 0.582 0.598 0.016 0.060 0.077
2.679 0.577 0.585 0.008 0.060 0.077
2.680 0.593 0.583 0.010 0.060 0.077
2.681 0.590 0.581 0.009 0.060 0.077
2.683 0.562 0.582 0.020 0.060 0.077
2.684 0.560 0.576 0.016 0.060 0.077
2.685 0.564 0.570 0.006 0.060 0.077
2.687 0.571 0.569 0.002 0.060 0.077
2.688 0.557 0.566 0.009 0.060 0.077
2.690 0.537 0.557 0.020 0.060 0.077
2.691 0.540 0.550 0.011 0.060 0.077
2.692 0.544 0.542 0.002 0.060 0.077
2.694 0.537 0.543 0.006 0.060 0.077
2.695 0.521 0.521 0.001 0.060 0.077
2.696 0.513 0.518 0.005 0.060 0.077
2.698 0.526 0.507 0.019 0.060 0.077
2.699 0.517 0.505 0.012 0.060 0.077
2.701 0.486 0.494 0.008 0.060 0.077
2.702 0.490 0.486 0.004 0.060 0.077
2.704 0.496 0.471 0.025 0.060 0.077
2.705 0.482 0.467 0.014 0.060 0.077
2.706 0.462 0.456 0.006 0.060 0.077
2.708 0.452 0.447 0.005 0.060 0.077
2.709 0.460 0.442 0.018 0.060 0.077
2.710 0.446 0.433 0.013 0.060 0.077
2.712 0.422 0.423 0.001 0.060 0.077
2.713 0.428 0.421 0.007 0.060 0.077
2.715 0.429 0.410 0.019 0.060 0.077
2.716 0.408 0.402 0.005 0.060 0.077
2.717 0.398 0.393 0.005 0.060 0.077
2.719 0.397 0.391 0.006 0.060 0.077
2.720 0.389 0.382 0.007 0.060 0.077
2.721 0.379 0.376 0.003 0.060 0.077
2.723 0.373 0.365 0.008 0.060 0.077
2.724 0.370 0.355 0.015 0.060 0.077
2.726 0.359 0.350 0.008 0.060 0.077
2.727 0.345 0.339 0.006 0.060 0.077
2.728 0.341 0.333 0.008 0.060 0.077
2.730 0.343 0.324 0.019 0.060 0.077
2.731 0.327 0.313 0.014 0.060 0.077
2.733 0.314 0.307 0.007 0.060 0.077
2.734 0.318 0.299 0.018 0.060 0.077
2.735 0.311 0.291 0.020 0.060 0.077
2.737 0.303 0.284 0.019 0.060 0.077
2.738 0.301 0.278 0.023 0.060 0.077
2.740 0.296 0.272 0.024 0.060 0.077
2.741 0.292 0.265 0.026 0.060 0.077
2.742 0.285 0.255 0.030 0.060 0.077
2.744 0.285 0.251 0.034 0.060 0.077
2.745 0.278 0.247 0.031 0.060 0.077
2.747 0.271 0.243 0.028 0.060 0.077
2.748 0.268 0.234 0.033 0.060 0.077
2.749 0.267 0.227 0.040 0.060 0.077
2.751 0.260 0.218 0.042 0.060 0.077
2.752 0.252 0.216 0.036 0.060 0.077
2.753 0.251 0.216 0.035 0.060 0.077
2.755 0.245 0.203 0.041 0.060 0.077
2.756 0.239 0.195 0.044 0.060 0.077
2.758 0.230 0.194 0.036 0.060 0.077
2.759 0.227 0.186 0.041 0.060 0.077
2.760 0.223 0.184 0.039 0.060 0.077
2.762 0.215 0.181 0.034 0.060 0.077
2.763 0.210 0.175 0.035 0.060 0.077
2.765 0.204 0.174 0.030 0.060 0.077
2.766 0.196 0.166 0.030 0.060 0.077
2.767 0.190 0.165 0.025 0.060 0.077
2.769 0.190 0.160 0.030 0.060 0.077
2.770 0.181 0.157 0.024 0.060 0.077
2.772 0.171 0.149 0.022 0.060 0.077
2.773 0.168 0.150 0.018 0.060 0.077
2.774 0.166 0.146 0.019 0.060 0.077
2.776 0.156 0.145 0.011 0.060 0.077
2.777 0.153 0.139 0.014 0.060 0.077
2.779 0.151 0.130 0.021 0.060 0.077
2.780 0.145 0.130 0.015 0.060 0.077
2.781 0.143 0.124 0.018 0.060 0.077
2.783 0.137 0.117 0.020 0.060 0.077
2.784 0.131 0.110 0.021 0.060 0.077
2.785 0.133 0.113 0.020 0.060 0.077
2.787 0.127 0.112 0.015 0.060 0.077
2.788 0.120 0.109 0.011 0.060 0.077
2.790 0.116 0.100 0.016 0.060 0.077
2.791 0.110 0.091 0.019 0.060 0.077
2.792 0.111 0.079 0.032 0.060 0.077
2.794 0.104 0.078 0.025 0.060 0.077
2.795 0.095 0.073 0.022 0.060 0.077
2.796 0.094 0.067 0.027 0.060 0.077
2.798 0.090 0.061 0.029 0.060 0.077
2.799 0.086 0.056 0.030 0.060 0.077
2.801 0.084 0.052 0.032 0.060 0.077
2.802 0.073 0.054 0.019 0.060 0.077
2.804 0.069 0.042 0.027 0.060 0.077
2.805 0.075 0.040 0.035 0.060 0.077
2.806 0.060 0.034 0.026 0.060 0.077
2.808 0.054 0.027 0.027 0.060 0.077
2.809 0.051 0.024 0.027 0.060 0.077
2.810 0.045 0.020 0.025 0.060 0.077
2.812 0.047 0.015 0.032 0.060 0.077
2.813 0.039 0.010 0.028 0.060 0.077
2.815 0.031 0.009 0.022 0.060 0.077
2.816 0.033 0.008 0.025 0.060 0.077
2.817 0.029 0.006 0.023 0.060 0.077
2.819 0.030 -0.003 0.033 0.060 0.077
2.820 0.023 -0.003 0.026 0.060 0.077
2.821 0.027 -0.014 0.041 0.060 0.077
2.823 0.015 -0.009 0.024 0.060 0.077
2.824 0.018 -0.017 0.035 0.060 0.077
2.826 0.016 -0.024 0.040 0.060 0.077
2.827 0.012 -0.027 0.039 0.060 0.077
2.829 0.005 -0.033 0.038 0.060 0.077
2.830 0.005 -0.026 0.031 0.060 0.077
2.831 -0.001 -0.035 0.034 0.060 0.077
2.833 0.002 -0.037 0.039 0.060 0.077
2.834 -0.003 -0.043 0.040 0.060 0.077
2.835 -0.006 -0.042 0.035 0.060 0.077
2.837 -0.011 -0.046 0.035 0.060 0.077
2.838 -0.009 -0.065 0.055 0.060 0.077
2.840 -0.015 -0.060 0.045 0.060 0.077
2.841 -0.020 -0.070 0.050 0.060 0.077
2.842 -0.021 -0.074 0.053 0.060 0.077
2.844 -0.030 -0.075 0.045 0.060 0.077
2.845 -0.033 -0.079 0.046 0.060 0.077
2.846 -0.037 -0.084 0.047 0.060 0.077
2.848 -0.042 -0.100 0.058 0.060 0.077
2.849 -0.046 -0.089 0.043 0.060 0.077
2.851 -0.054 -0.100 0.046 0.060 0.077
2.852 -0.049 -0.102 0.053 0.060 0.077
2.853 -0.054 -0.147 0.093 0.060 0.077
2.855 -0.053 -0.116 0.063 0.060 0.077
2.856 -0.060 -0.112 0.051 0.060 0.077
2.858 -0.060 -0.114 0.054 0.060 0.077
2.859 -0.059 -0.109 0.050 0.060 0.077
2.860 -0.059 -0.117 0.057 0.060 0.077
2.862 -0.056 -0.124 0.068 0.060 0.077
2.863 -0.060 -0.117 0.057 0.060 0.077
2.865 -0.062 -0.125 0.063 0.060 0.077
2.866 -0.059 -0.123 0.063 0.060 0.077
2.867 -0.065 -0.123 0.058 0.060 0.077
2.869 -0.061 -0.115 0.054 0.060 0.077
2.870 -0.068 -0.119 0.051 0.060 0.077
2.872 -0.068 -0.121 0.053 0.060 0.077
2.873 -0.069 -0.116 0.047 0.060 0.077
2.874 -0.066 -0.118 0.051 0.060 0.077
2.876 -0.068 -0.119 0.051 0.060 0.077
2.877 -0.070 -0.121 0.051 0.060 0.077
2.878 -0.070 -0.118 0.048 0.060 0.077
2.880 -0.070 -0.122 0.052 0.060 0.077
2.881 -0.070 -0.125 0.055 0.060 0.077
2.883 -0.081 -0.124 0.043 0.060 0.077
2.884 -0.076 -0.127 0.050 0.060 0.077
2.885 -0.080 -0.128 0.048 0.060 0.077
2.887 -0.082 -0.130 0.048 0.060 0.077
2.888 -0.089 -0.130 0.041 0.060 0.077
2.890 -0.093 -0.127 0.034 0.060 0.077
2.891 -0.092 -0.126 0.033 0.060 0.077
2.892 -0.092 -0.125 0.032 0.060 0.077
2.894 -0.095 -0.132 0.037 0.060 0.077
2.895 -0.090 -0.122 0.031 0.060 0.077
2.897 -0.086 -0.126 0.040 0.060 0.077
2.898 -0.086 -0.128 0.042 0.060 0.077
2.899 -0.078 -0.129 0.051 0.060 0.077
2.901 -0.082 -0.125 0.043 0.060 0.077
2.902 -0.076 -0.124 0.047 0.060 0.077
2.904 -0.082 -0.123 0.041 0.060 0.077
2.905 -0.081 -0.130 0.049 0.060 0.077
2.906 -0.083 -0.127 0.044 0.060 0.077
2.908 -0.083 -0.134 0.051 0.060 0.077
2.909 -0.085 -0.142 0.057 0.060 0.077
2.910 -0.089 -0.141 0.052 0.060 0.077
2.912 -0.092 -0.141 0.049 0.060 0.077
2.913 -0.093 -0.145 0.052 0.060 0.077
2.915 -0.100 -0.149 0.049 0.060 0.077
2.916 -0.102 -0.160 0.058 0.060 0.077
2.917 -0.104 -0.161 0.057 0.060 0.077
2.919 -0.108 -0.163 0.055 0.060 0.077
2.920 -0.106 -0.166 0.060 0.060 0.077
2.921 -0.109 -0.172 0.063 0.060 0.077
2.923 -0.110 -0.178 0.068 0.060 0.077
2.924 -0.113 -0.178 0.065 0.060 0.077
2.926 -0.107 -0.184 0.077 0.060 0.077
2.927 -0.112 -0.184 0.071 0.060 0.077
2.929 -0.106 -0.187 0.081 0.060 0.077
2.930 -0.101 -0.190 0.089 0.060 0.077
2.931 -0.106 -0.199 0.092 0.060 0.077
2.933 -0.110 -0.203 0.093 0.060 0.077
2.934 -0.113 -0.206 0.093 0.060 0.077
2.935 -0.111 -0.203 0.092 0.060 0.077
2.937 -0.110 -0.200 0.089 0.060 0.077
2.938 -0.111 -0.204 0.093 0.060 0.077
2.940 -0.110 -0.203 0.093 0.060 0.077
2.941 -0.111 -0.206 0.095 0.060 0.077
2.942 -0.114 -0.209 0.095 0.060 0.077
2.944 -0.115 -0.211 0.096 0.060 0.077
2.945 -0.112 -0.207 0.095 0.060 0.077
2.946 -0.113 -0.209 0.096 0.060 0.077
2.948 -0.108 -0.207 0.099 0.060 0.077
2.949 -0.113 -0.209 0.095 0.060 0.077
2.951 -0.107 -0.206 0.099 0.060 0.077
2.952 -0.107 -0.206 0.099 0.060 0.077
2.954 -0.109 -0.202 0.093 0.060 0.077
2.955 -0.105 -0.202 0.097 0.060 0.077
2.956 -0.108 -0.208 0.100 0.060 0.077
2.958 -0.105 -0.203 0.098 0.060 0.077
2.959 -0.110 -0.200 0.090 0.060 0.077
2.960 -0.108 -0.196 0.088 0.060 0.077
2.962 -0.103 -0.196 0.093 0.060 0.077
2.963 -0.104 -0.194 0.090 0.060 0.077
2.965 -0.103 -0.187 0.084 0.060 0.077
2.966 -0.102 -0.183 0.081 0.060 0.077
2.967 -0.105 -0.185 0.080 0.060 0.077
2.969 -0.109 -0.181 0.072 0.060 0.077
2.970 -0.107 -0.187 0.080 0.060 0.077
2.971 -0.111 -0.176 0.065 0.060 0.077
2.973 -0.108 -0.175 0.067 0.060 0.077
2.974 -0.109 -0.170 0.060 0.060 0.077
2.976 -0.110 -0.167 0.057 0.060 0.077
2.977 -0.112 -0.166 0.054 0.060 0.077
2.978 -0.107 -0.168 0.061 0.060 0.077
2.980 -0.107 -0.170 0.062 0.060 0.077
2.981 -0.112 -0.164 0.052 0.060 0.077
2.983 -0.105 -0.159 0.053 0.060 0.077
2.984 -0.100 -0.158 0.058 0.060 0.077
2.985 -0.104 -0.156 0.052 0.060 0.077
2.987 -0.099 -0.159 0.060 0.060 0.077
2.988 -0.098 -0.150 0.051 0.060 0.077
2.990 -0.102 -0.156 0.054 0.060 0.077
2.991 -0.110 -0.161 0.051 0.060 0.077
2.992 -0.103 -0.159 0.056 0.060 0.077
2.994 -0.104 -0.161 0.057 0.060 0.077
2.995 -0.109 -0.158 0.049 0.060 0.077
2.997 -0.099 -0.152 0.052 0.060 0.077
2.998 -0.114 -0.158 0.043 0.060 0.077
2.999 -0.104 -0.161 0.057 0.060 0.077
3.001 -0.110 -0.166 0.056 0.060 0.077
3.002 -0.100 -0.164 0.064 0.060 0.077
3.003 -0.106 -0.167 0.061 0.060 0.077
3.005 -0.109 -0.168 0.059 0.060 0.077
3.006 -0.101 -0.176 0.075 0.060 0.077
3.008 -0.106 -0.181 0.075 0.060 0.077
3.009 -0.097 -0.184 0.086 0.060 0.077
3.010 -0.103 -0.192 0.089 0.060 0.077
3.012 -0.100 -0.192 0.092 0.060 0.077
3.013 -0.105 -0.197 0.092 0.060 0.077
3.015 -0.106 -0.199 0.093 0.060 0.077
3.016 -0.100 -0.203 0.103 0.060 0.077
3.017 -0.111 -0.204 0.093 0.060 0.077
3.019 -0.100 -0.205 0.105 0.060 0.077
3.020 -0.106 -0.208 0.102 0.060 0.077
3.022 -0.106 -0.207 0.101 0.060 0.077
3.023 -0.106 -0.209 0.103 0.060 0.077
3.024 -0.105 -0.208 0.103 0.060 0.077
3.026 -0.107 -0.213 0.106 0.060 0.077
3.027 -0.108 -0.209 0.101 0.060 0.077
3.029 -0.109 -0.205 0.096 0.060 0.077
3.030 -0.107 -0.204 0.097 0.060 0.077
3.031 -0.102 -0.206 0.104 0.060 0.077
3.033 -0.095 -0.196 0.101 0.060 0.077
3.034 -0.094 -0.203 0.109 0.060 0.077
3.035 -0.098 -0.204 0.106 0.060 0.077
3.037 -0.095 -0.197 0.102 0.060 0.077
3.038 -0.092 -0.202 0.110 0.060 0.077
3.040 -0.093 -0.196 0.103 0.060 0.077
3.041 -0.083 -0.189 0.105 0.060 0.077
3.042 -0.087 -0.186 0.099 0.060 0.077
3.044 -0.090 -0.191 0.101 0.060 0.077
3.045 -0.088 -0.181 0.093 0.060 0.077
3.046 -0.085 -0.173 0.088 0.060 0.077
3.048 -0.087 -0.170 0.083 0.060 0.077
3.049 -0.092 -0.173 0.081 0.060 0.077
3.051 -0.089 -0.174 0.085 0.060 0.077
3.052 -0.098 -0.174 0.076 0.060 0.077
3.054 -0.092 -0.173 0.081 0.060 0.077
3.055 -0.098 -0.164 0.066 0.060 0.077
3.056 -0.094 -0.174 0.080 0.060 0.077
3.058 -0.097 -0.170 0.073 0.060 0.077
3.059 -0.096 -0.170 0.074 0.060 0.077
3.060 -0.100 -0.169 0.069 0.060 0.077
3.062 -0.101 -0.167 0.065 0.060 0.077
3.063 -0.099 -0.163 0.064 0.060 0.077
3.065 -0.102 -0.161 0.059 0.060 0.077
3.066 -0.105 -0.163 0.058 0.060 0.077
3.067 -0.104 -0.164 0.060 0.060 0.077
3.069 -0.114 -0.164 0.050 0.060 0.077
3.070 -0.111 -0.157 0.046 0.060 0.077
3.071 -0.110 -0.158 0.048 0.060 0.077
3.073 -0.107 -0.155 0.047 0.060 0.077
3.074 -0.113 -0.146 0.033 0.060 0.077
3.076 -0.111 -0.143 0.032 0.060 0.077
3.077 -0.112 -0.144 0.032 0.060 0.077
3.079 -0.110 -0.145 0.035 0.060 0.077
3.080 -0.114 -0.147 0.033 0.060 0.077
3.081 -0.107 -0.150 0.042 0.060 0.077
3.083 -0.109 -0.148 0.039 0.060 0.077
3.084 -0.111 -0.153 0.042 0.060 0.077
3.085 -0.109 -0.151 0.042 0.060 0.077
3.087 -0.111 -0.153 0.042 0.060 0.077
3.088 -0.108 -0.156 0.047 0.060 0.077
3.090 -0.118 -0.157 0.039 0.060 0.077
3.091 -0.119 -0.163 0.044 0.060 0.077
3.092 -0.132 -0.168 0.036 0.060 0.077
3.094 -0.125 -0.174 0.049 0.060 0.077
3.095 -0.128 -0.180 0.052 0.060 0.077
3.096 -0.137 -0.185 0.047 0.060 0.077
3.098 -0.140 -0.185 0.045 0.060 0.077
3.099 -0.146 -0.184 0.038 0.060 0.077
3.101 -0.151 -0.184 0.033 0.060 0.077
3.102 -0.151 -0.189 0.038 0.060 0.077
3.103 -0.156 -0.194 0.037 0.060 0.077
3.105 -0.163 -0.197 0.034 0.060 0.077
3.106 -0.165 -0.197 0.032 0.060 0.077
3.108 -0.173 -0.203 0.030 0.060 0.077
3.109 -0.175 -0.210 0.035 0.060 0.077
3.110 -0.182 -0.206 0.024 0.060 0.077
3.112 -0.178 -0.205 0.027 0.060 0.077
3.113 -0.189 -0.203 0.014 0.060 0.077
3.115 -0.187 -0.213 0.026 0.060 0.077
3.116 -0.194 -0.215 0.021 0.060 0.077
3.117 -0.203 -0.223 0.020 0.060 0.077
3.119 -0.201 -0.228 0.027 0.060 0.077
3.120 -0.210 -0.224 0.014 0.060 0.077
3.122 -0.214 -0.234 0.020 0.060 0.077
3.123 -0.219 -0.239 0.019 0.060 0.077
3.124 -0.224 -0.247 0.023 0.060 0.077
3.126 -0.234 -0.245 0.011 0.060 0.077
3.127 -0.234 -0.249 0.015 0.060 0.077
3.128 -0.241 -0.255 0.014 0.060 0.077
3.130 -0.244 -0.273 0.029 0.060 0.077
3.131 -0.251 -0.278 0.027 0.060 0.077
3.133 -0.255 -0.287 0.032 0.060 0.077
3.134 -0.263 -0.296 0.033 0.060 0.077
3.135 -0.264 -0.302 0.038 0.060 0.077
3.137 -0.273 -0.305 0.032 0.060 0.077
3.138 -0.275 -0.309 0.034 0.060 0.077
3.140 -0.286 -0.311 0.024 0.060 0.077
3.141 -0.284 -0.322 0.038 0.060 0.077
3.142 -0.293 -0.326 0.033 0.060 0.077
3.144 -0.298 -0.331 0.033 0.060 0.077
3.145 -0.302 -0.339 0.037 0.060 0.077
3.147 -0.303 -0.376 0.073 0.060 0.077
3.148 -0.315 -0.345 0.030 0.060 0.077
3.149 -0.306 -0.353 0.047 0.060 0.077
3.151 -0.320 -0.360 0.040 0.060 0.077
3.152 -0.319 -0.362 0.043 0.060 0.077
3.154 -0.323 -0.367 0.043 0.060 0.077
3.155 -0.327 -0.368 0.041 0.060 0.077
3.156 -0.324 -0.373 0.048 0.060 0.077
3.158 -0.329 -0.380 0.051 0.060 0.077
3.159 -0.327 -0.382 0.055 0.060 0.077
3.160 -0.331 -0.391 0.060 0.060 0.077
3.162 -0.333 -0.392 0.059 0.060 0.077
3.163 -0.336 -0.396 0.060 0.060 0.077
3.165 -0.344 -0.400 0.056 0.060 0.077
3.166 -0.337 -0.402 0.065 0.060 0.077
3.167 -0.340 -0.409 0.069 0.060 0.077
3.169 -0.341 -0.414 0.072 0.060 0.077
3.170 -0.345 -0.416 0.071 0.060 0.077
3.171 -0.347 -0.421 0.073 0.060 0.077
3.173 -0.344 -0.425 0.081 0.060 0.077
3.174 -0.354 -0.429 0.075 0.060 0.077
3.176 -0.354 -0.433 0.079 0.060 0.077
3.177 -0.367 -0.436 0.069 0.060 0.077
3.179 -0.366 -0.441 0.074 0.060 0.077
3.180 -0.376 -0.446 0.070 0.060 0.077
3.181 -0.374 -0.449 0.075 0.060 0.077
3.183 -0.381 -0.450 0.069 0.060 0.077
3.184 -0.385 -0.457 0.072 0.060 0.077
3.185 -0.396 -0.464 0.067 0.060 0.077
3.187 -0.392 -0.466 0.074 0.060 0.077
3.188 -0.402 -0.462 0.060 0.060 0.077
3.190 -0.393 -0.465 0.072 0.060 0.077
3.191 -0.401 -0.458 0.057 0.060 0.077
3.192 -0.392 -0.462 0.070 0.060 0.077
3.194 -0.393 -0.475 0.082 0.060 0.077
3.195 -0.388 -0.470 0.082 0.060 0.077
3.196 -0.394 -0.483 0.089 0.060 0.077
3.198 -0.391 -0.470 0.079 0.060 0.077
3.199 -0.392 -0.468 0.076 0.060 0.077
3.201 -0.391 -0.472 0.081 0.060 0.077
3.202 -0.396 -0.474 0.077 0.060 0.077
3.203 -0.394 -0.474 0.080 0.060 0.077
3.205 -0.395 -0.477 0.082 0.060 0.077
3.206 -0.395 -0.477 0.082 0.060 0.077
3.208 -0.396 -0.480 0.084 0.060 0.077
3.209 -0.396 -0.483 0.087 0.060 0.077
3.210 -0.397 -0.484 0.087 0.060 0.077
3.212 -0.398 -0.482 0.084 0.060 0.077
3.213 -0.396 -0.483 0.087 0.060 0.077
3.215 -0.396 -0.484 0.087 0.060 0.077
3.216 -0.392 -0.491 0.099 0.060 0.077
3.217 -0.398 -0.489 0.091 0.060 0.077
3.219 -0.391 -0.494 0.103 0.060 0.077
3.220 -0.393 -0.496 0.103 0.060 0.077
3.222 -0.387 -0.498 0.111 0.060 0.077
3.223 -0.397 -0.504 0.107 0.060 0.077
3.224 -0.395 -0.482 0.087 0.060 0.077
3.226 -0.393 -0.489 0.096 0.060 0.077
3.227 -0.386 -0.490 0.104 0.060 0.077
3.228 -0.388 -0.485 0.097 0.060 0.077
3.230 -0.381 -0.492 0.111 0.060 0.077
3.231 -0.386 -0.492 0.106 0.060 0.077
3.233 -0.381 -0.492 0.111 0.060 0.077
3.234 -0.381 -0.495 0.114 0.060 0.077
3.235 -0.375 -0.493 0.118 0.060 0.077
3.237 -0.380 -0.492 0.112 0.060 0.077
3.238 -0.378 -0.487 0.109 0.060 0.077
3.240 -0.384 -0.480 0.095 0.060 0.077
3.241 -0.373 -0.476 0.102 0.060 0.077
3.242 -0.373 -0.476 0.103 0.060 0.077
3.244 -0.364 -0.478 0.114 0.060 0.077
3.245 -0.367 -0.464 0.097 0.060 0.077
3.247 -0.357 -0.468 0.111 0.060 0.077
3.248 -0.368 -0.472 0.104 0.060 0.077
3.249 -0.355 -0.470 0.114 0.060 0.077
3.251 -0.363 -0.471 0.108 0.060 0.077
3.252 -0.364 -0.467 0.102 0.060 0.077
3.253 -0.362 -0.462 0.100 0.060 0.077
3.255 -0.365 -0.466 0.101 0.060 0.077
3.256 -0.364 -0.469 0.105 0.060 0.077
3.258 -0.363 -0.466 0.103 0.060 0.077
3.259 -0.359 -0.468 0.109 0.060 0.077
3.260 -0.365 -0.467 0.102 0.060 0.077
3.262 -0.359 -0.463 0.104 0.060 0.077
3.263 -0.366 -0.467 0.101 0.060 0.077
3.265 -0.357 -0.470 0.113 0.060 0.077
3.266 -0.366 -0.467 0.101 0.060 0.077
3.267 -0.359 -0.465 0.106 0.060 0.077
3.269 -0.364 -0.455 0.091 0.060 0.077
3.270 -0.353 -0.459 0.106 0.060 0.077
3.272 -0.366 -0.452 0.086 0.060 0.077
3.273 -0.355 -0.448 0.093 0.060 0.077
3.274 -0.359 -0.450 0.091 0.060 0.077
3.276 -0.353 -0.439 0.086 0.060 0.077
3.277 -0.354 -0.431 0.077 0.060 0.077
3.278 -0.351 -0.434 0.083 0.060 0.077
3.280 -0.354 -0.430 0.075 0.060 0.077
3.281 -0.352 -0.422 0.070 0.060 0.077
3.283 -0.354 -0.415 0.061 0.060 0.077
3.284 -0.355 -0.415 0.060 0.060 0.077
3.285 -0.350 -0.418 0.067 0.060 0.077
3.287 -0.350 -0.419 0.069 0.060 0.077
3.288 -0.354 -0.416 0.062 0.060 0.077
3.290 -0.349 -0.414 0.064 0.060 0.077
3.291 -0.355 -0.416 0.061 0.060 0.077
3.292 -0.348 -0.414 0.066 0.060 0.077
3.294 -0.349 -0.422 0.073 0.060 0.077
3.295 -0.354 -0.422 0.067 0.060 0.077
3.297 -0.351 -0.421 0.070 0.060 0.077
3.298 -0.357 -0.425 0.068 0.060 0.077
3.299 -0.348 -0.426 0.078 0.060 0.077
3.301 -0.351 -0.428 0.077 0.060 0.077
3.302 -0.349 -0.435 0.085 0.060 0.077
3.303 -0.348 -0.437 0.089 0.060 0.077
3.305 -0.347 -0.435 0.087 0.060 0.077
3.306 -0.354 -0.442 0.088 0.060 0.077
3.308 -0.343 -0.439 0.096 0.060 0.077
3.309 -0.346 -0.450 0.104 0.060 0.077
3.310 -0.337 -0.448 0.111 0.060 0.077
3.312 -0.343 -0.453 0.110 0.060 0.077
3.313 -0.337 -0.448 0.111 0.060 0.077
3.315 -0.342 -0.454 0.112 0.060 0.077
3.316 -0.339 -0.456 0.117 0.060 0.077
3.317 -0.341 -0.461 0.120 0.060 0.077
3.319 -0.335 -0.456 0.121 0.060 0.077
3.320 -0.334 -0.455 0.120 0.060 0.077
3.322 -0.331 -0.450 0.119 0.060 0.077
3.323 -0.335 -0.451 0.116 0.060 0.077
3.324 -0.328 -0.457 0.129 0.060 0.077
3.326 -0.331 -0.453 0.122 0.060 0.077
3.327 -0.320 -0.449 0.128 0.060 0.077
3.328 -0.324 -0.449 0.125 0.060 0.077
3.330 -0.318 -0.441 0.123 0.060 0.077
3.331 -0.321 -0.447 0.125 0.060 0.077
3.333 -0.318 -0.437 0.119 0.060 0.077
3.334 -0.313 -0.438 0.125 0.060 0.077
3.335 -0.311 -0.441 0.130 0.060 0.077
3.337 -0.308 -0.436 0.128 0.060 0.077
3.338 -0.308 -0.435 0.127 0.060 0.077
3.340 -0.304 -0.427 0.123 0.060 0.077
3.341 -0.303 -0.434 0.131 0.060 0.077
3.342 -0.295 -0.430 0.135 0.060 0.077
3.344 -0.295 -0.424 0.129 0.060 0.077
3.345 -0.293 -0.418 0.125 0.060 0.077
3.347 -0.289 -0.410 0.121 0.060 0.077
3.348 -0.283 -0.405 0.122 0.060 0.077
3.349 -0.280 -0.407 0.127 0.060 0.077
3.351 -0.274 -0.405 0.131 0.060 0.077
3.352 -0.273 -0.404 0.131 0.060 0.077
3.353 -0.263 -0.399 0.135 0.060 0.077
3.355 -0.265 -0.395 0.129 0.060 0.077
3.356 -0.255 -0.399 0.144 0.060 0.077
3.358 -0.256 -0.398 0.142 0.060 0.077
3.359 -0.247 -0.392 0.145 0.060 0.077
3.360 -0.249 -0.384 0.135 0.060 0.077
3.362 -0.241 -0.382 0.141 0.060 0.077
3.363 -0.242 -0.377 0.135 0.060 0.077
3.365 -0.232 -0.373 0.141 0.060 0.077
3.366 -0.232 -0.372 0.140 0.060 0.077
3.367 -0.216 -0.366 0.150 0.060 0.077
3.369 -0.215 -0.359 0.144 0.060 0.077
3.370 -0.211 -0.358 0.147 0.060 0.077
3.372 -0.203 -0.356 0.152 0.060 0.077
3.373 -0.200 -0.348 0.148 0.060 0.077
3.374 -0.190 -0.337 0.147 0.060 0.077
3.376 -0.180 -0.330 0.150 0.060 0.077
3.377 -0.176 -0.328 0.152 0.060 0.077
3.378 -0.167 -0.324 0.157 0.060 0.077
3.380 -0.159 -0.310 0.151 0.060 0.077
3.381 -0.154 -0.301 0.147 0.060 0.077
3.383 -0.150 -0.296 0.146 0.060 0.077
3.384 -0.143 -0.289 0.146 0.060 0.077
3.385 -0.132 -0.285 0.153 0.060 0.077
3.387 -0.125 -0.276 0.151 0.060 0.077
3.388 -0.118 -0.260 0.142 0.060 0.077
3.390 -0.104 -0.259 0.154 0.060 0.077
3.391 -0.096 -0.247 0.151 0.060 0.077
3.392 -0.089 -0.244 0.155 0.060 0.077
3.394 -0.074 -0.236 0.162 0.060 0.077
3.395 -0.072 -0.225 0.153 0.060 0.077
3.397 -0.066 -0.217 0.151 0.060 0.077
3.398 -0.054 -0.208 0.154 0.060 0.077
3.399 -0.047 -0.205 0.158 0.060 0.077
3.401 -0.041 -0.191 0.150 0.060 0.077
3.402 -0.026 -0.184 0.158 0.060 0.077
3.403 -0.019 -0.183 0.164 0.060 0.077
3.405 -0.015 -0.170 0.155 0.060 0.077
3.406 -0.002 -0.162 0.160 0.060 0.077
3.408 0.009 -0.142 0.151 0.060 0.077
3.409 0.015 -0.144 0.159 0.060 0.077
3.410 0.019 -0.132 0.151 0.060 0.077
3.412 0.027 -0.126 0.152 0.060 0.077
3.413 0.042 -0.118 0.160 0.060 0.077
3.415 0.047 -0.109 0.156 0.060 0.077
3.416 0.053 -0.095 0.148 0.060 0.077
3.417 0.064 -0.088 0.152 0.060 0.077
3.419 0.073 -0.079 0.152 0.060 0.077
3.420 0.079 -0.065 0.144 0.060 0.077
3.422 0.085 -0.055 0.139 0.060 0.077
3.423 0.093 -0.042 0.135 0.060 0.077
3.424 0.099 -0.033 0.132 0.060 0.077
3.426 0.101 -0.022 0.123 0.060 0.077
3.427 0.108 -0.014 0.122 0.060 0.077
3.428 0.117 -0.008 0.125 0.060 0.077
3.430 0.121 0.002 0.119 0.060 0.077
3.431 0.124 0.012 0.112 0.060 0.077
3.433 0.124 0.021 0.103 0.060 0.077
3.434 0.133 0.034 0.099 0.060 0.077
3.435 0.145 0.039 0.106 0.060 0.077
3.437 0.149 0.042 0.107 0.060 0.077
3.438 0.152 0.051 0.101 0.060 0.077
3.440 0.150 0.057 0.093 0.060 0.077
3.441 0.157 0.056 0.101 0.060 0.077
3.442 0.177 0.067 0.110 0.060 0.077
3.444 0.179 0.065 0.114 0.060 0.077
3.445 0.179 0.077 0.102 0.060 0.077
3.447 0.189 0.078 0.111 0.060 0.077
3.448 0.198 0.080 0.117 0.060 0.077
3.449 0.211 0.095 0.116 0.060 0.077
3.451 0.216 0.106 0.110 0.060 0.077
3.452 0.225 0.115 0.110 0.060 0.077
3.453 0.229 0.121 0.108 0.060 0.077
3.455 0.246 0.133 0.113 0.060 0.077
3.456 0.256 0.140 0.116 0.060 0.077
3.458 0.262 0.146 0.116 0.060 0.077
3.459 0.269 0.154 0.115 0.060 0.077
3.460 0.275 0.158 0.117 0.060 0.077
3.462 0.287 0.166 0.121 0.060 0.077
3.463 0.292 0.168 0.124 0.060 0.077
3.465 0.303 0.175 0.127 0.060 0.077
3.466 0.311 0.177 0.134 0.060 0.077
3.467 0.312 0.177 0.135 0.060 0.077
3.469 0.317 0.185 0.132 0.060 0.077
3.470 0.325 0.190 0.135 0.060 0.077
3.472 0.336 0.193 0.143 0.060 0.077
3.473 0.339 0.195 0.143 0.060 0.077
3.474 0.342 0.196 0.146 0.060 0.077
3.476 0.343 0.210 0.132 0.060 0.077
3.477 0.350 0.205 0.145 0.060 0.077
3.478 0.354 0.217 0.136 0.060 0.077
3.480 0.359 0.231 0.128 0.060 0.077
3.481 0.364 0.243 0.121 0.060 0.077
3.483 0.366 0.237 0.128 0.060 0.077
3.484 0.371 0.255 0.116 0.060 0.077
3.485 0.379 0.271 0.108 0.060 0.077
3.487 0.384 0.265 0.119 0.060 0.077
3.488 0.395 0.273 0.122 0.060 0.077
3.490 0.399 0.280 0.119 0.060 0.077
3.491 0.402 0.293 0.109 0.060 0.077
3.492 0.412 0.306 0.106 0.060 0.077
3.494 0.417 0.307 0.110 0.060 0.077
3.495 0.425 0.316 0.109 0.060 0.077
3.497 0.441 0.329 0.112 0.060 0.077
3.498 0.447 0.340 0.107 0.060 0.077
3.499 0.455 0.341 0.114 0.060 0.077
3.501 0.456 0.350 0.106 0.060 0.077
3.502 0.457 0.360 0.097 0.060 0.077
3.503 0.470 0.364 0.106 0.060 0.077
3.505 0.482 0.368 0.114 0.060 0.077
3.506 0.494 0.378 0.116 0.060 0.077
3.508 0.504 0.374 0.130 0.060 0.077
3.509 0.506 0.387 0.119 0.060 0.077
3.510 0.519 0.393 0.126 0.060 0.077
3.512 0.521 0.388 0.132 0.060 0.077
3.513 0.523 0.401 0.122 0.060 0.077
3.515 0.531 0.400 0.131 0.060 0.077
3.516 0.541 0.404 0.137 0.060 0.077
3.517 0.546 0.414 0.132 0.060 0.077
3.519 0.552 0.431 0.121 0.060 0.077
3.520 0.557 0.434 0.123 0.060 0.077
3.522 0.569 0.441 0.128 0.060 0.077
3.523 0.577 0.449 0.128 0.060 0.077
3.524 0.585 0.464 0.121 0.060 0.077
3.526 0.590 0.480 0.110 0.060 0.077
3.527 0.596 0.475 0.121 0.060 0.077
3.528 0.602 0.477 0.125 0.060 0.077
3.530 0.609 0.491 0.118 0.060 0.077
3.531 0.608 0.505 0.103 0.060 0.077
3.533 0.608 0.496 0.112 0.060 0.077
3.534 0.619 0.511 0.108 0.060 0.077
3.535 0.619 0.525 0.093 0.060 0.077
3.537 0.624 0.523 0.101 0.060 0.077
3.538 0.629 0.528 0.101 0.060 0.077
3.540 0.636 0.549 0.087 0.060 0.077
3.541 0.645 0.544 0.101 0.060 0.077
3.542 0.648 0.546 0.102 0.060 0.077
3.544 0.657 0.571 0.085 0.060 0.077
3.545 0.663 0.580 0.083 0.060 0.077
3.547 0.663 0.585 0.078 0.060 0.077
3.548 0.674 0.592 0.081 0.060 0.077
3.549 0.676 0.603 0.073 0.060 0.077
3.551 0.682 0.616 0.066 0.060 0.077
3.552 0.689 0.618 0.071 0.060 0.077
3.553 0.693 0.614 0.079 0.060 0.077
3.555 0.700 0.631 0.069 0.060 0.077
3.556 0.708 0.635 0.073 0.060 0.077
3.558 0.714 0.638 0.075 0.060 0.077
3.559 0.718 0.637 0.081 0.060 0.077
3.560 0.722 0.652 0.070 0.060 0.077
3.562 0.725 0.652 0.073 0.060 0.077
3.563 0.734 0.656 0.078 0.060 0.077
3.565 0.736 0.661 0.075 0.060 0.077
3.566 0.731 0.660 0.071 0.060 0.077
3.567 0.738 0.666 0.072 0.060 0.077
3.569 0.745 0.666 0.079 0.060 0.077
3.570 0.753 0.681 0.071 0.060 0.077
3.572 0.756 0.680 0.076 0.060 0.077
3.573 0.752 0.683 0.068 0.060 0.077
3.574 0.754 0.681 0.072 0.060 0.077
3.576 0.754 0.686 0.068 0.060 0.077
3.577 0.754 0.695 0.059 0.060 0.077
3.578 0.762 0.686 0.076 0.060 0.077
3.580 0.752 0.694 0.058 0.060 0.077
3.581 0.750 0.698 0.052 0.060 0.077
3.583 0.760 0.687 0.072 0.060 0.077
3.584 0.760 0.694 0.065 0.060 0.077
3.585 0.770 0.693 0.077 0.060 0.077
3.587 0.764 0.697 0.067 0.060 0.077
3.588 0.758 0.687 0.070 0.060 0.077
3.590 0.760 0.697 0.063 0.060 0.077
3.591 0.763 0.700 0.063 0.060 0.077
3.592 0.765 0.698 0.067 0.060 0.077
3.594 0.767 0.696 0.071 0.060 0.077
3.595 0.766 0.711 0.055 0.060 0.077
3.597 0.751 0.714 0.037 0.060 0.077
3.598 0.757 0.711 0.046 0.060 0.077
3.599 0.754 0.716 0.038 0.060 0.077
3.601 0.751 0.722 0.029 0.060 0.077
3.602 0.752 0.719 0.033 0.060 0.077
3.603 0.743 0.729 0.014 0.060 0.077
3.605 0.757 0.728 0.029 0.060 0.077
3.606 0.759 0.735 0.024 0.060 0.077
3.608 0.759 0.739 0.020 0.060 0.077
3.609 0.751 0.733 0.018 0.060 0.077
3.610 0.750 0.742 0.008 0.060 0.077
3.612 0.746 0.747 0.002 0.060 0.077
3.613 0.756 0.739 0.017 0.060 0.077
3.615 0.770 0.746 0.024 0.060 0.077
3.616 0.764 0.752 0.011 0.060 0.077
3.617 0.760 0.734 0.026 0.060 0.077
3.619 0.755 0.734 0.021 0.060 0.077
3.620 0.760 0.742 0.018 0.060 0.077
3.622 0.774 0.729 0.045 0.060 0.077
3.623 0.767 0.734 0.033 0.060 0.077
3.624 0.764 0.735 0.028 0.060 0.077
3.626 0.759 0.747 0.012 0.060 0.077
3.627 0.752 0.751 0.001 0.060 0.077
3.628 0.761 0.754 0.007 0.060 0.077
3.630 0.757 0.736 0.020 0.060 0.077
3.631 0.766 0.737 0.029 0.060 0.077
3.633 0.765 0.733 0.032 0.060 0.077
3.634 0.756 0.729 0.027 0.060 0.077
3.635 0.743 0.735 0.008 0.060 0.077
3.637 0.740 0.719 0.021 0.060 0.077
3.638 0.751 0.716 0.034 0.060 0.077
3.640 0.747 0.713 0.033 0.060 0.077
3.641 0.725 0.709 0.016 0.060 0.077
3.642 0.711 0.702 0.009 0.060 0.077
3.644 0.708 0.690 0.018 0.060 0.077
3.645 0.728 0.692 0.036 0.060 0.077
3.647 0.716 0.684 0.032 0.060 0.077
3.648 0.695 0.675 0.020 0.060 0.077
3.649 0.686 0.682 0.004 0.060 0.077
3.651 0.681 0.669 0.012 0.060 0.077
3.652 0.697 0.675 0.021 0.060 0.077
3.653 0.698 0.676 0.022 0.060 0.077
3.655 0.690 0.670 0.020 0.060 0.077
3.656 0.678 0.670 0.008 0.060 0.077
3.658 0.672 0.656 0.016 0.060 0.077
3.659 0.684 0.662 0.022 0.060 0.077
3.660 0.685 0.660 0.025 0.060 0.077
3.662 0.680 0.659 0.021 0.060 0.077
3.663 0.672 0.646 0.026 0.060 0.077
3.665 0.663 0.658 0.005 0.060 0.077
3.666 0.668 0.651 0.017 0.060 0.077
3.667 0.675 0.646 0.029 0.060 0.077
3.669 0.675 0.650 0.024 0.060 0.077
3.670 0.654 0.641 0.013 0.060 0.077
3.672 0.644 0.630 0.014 0.060 0.077
3.673 0.661 0.624 0.037 0.060 0.077
3.674 0.663 0.632 0.031 0.060 0.077
3.676 0.652 0.631 0.021 0.060 0.077
3.677 0.638 0.629 0.009 0.060 0.077
3.678 0.627 0.615 0.011 0.060 0.077
3.680 0.642 0.611 0.031 0.060 0.077
3.681 0.647 0.601 0.046 0.060 0.077
3.683 0.621 0.599 0.022 0.060 0.077
3.684 0.607 0.600 0.007 0.060 0.077
3.685 0.607 0.593 0.013 0.060 0.077
3.687 0.616 0.581 0.035 0.060 0.077
3.688 0.608 0.578 0.030 0.060 0.077
3.690 0.581 0.580 0.001 0.060 0.077
3.691 0.579 0.574 0.005 0.060 0.077
3.692 0.584 0.572 0.012 0.060 0.077
3.694 0.591 0.569 0.022 0.060 0.077
3.695 0.582 0.563 0.019 0.060 0.077
3.697 0.553 0.557 0.004 0.060 0.077
3.698 0.561 0.553 0.008 0.060 0.077
3.699 0.568 0.556 0.011 0.060 0.077
3.701 0.558 0.552 0.006 0.060 0.077
3.702 0.542 0.548 0.007 0.060 0.077
3.703 0.530 0.544 0.014 0.060 0.077
3.705 0.548 0.537 0.011 0.060 0.077
3.706 0.548 0.537 0.011 0.060 0.077
3.708 0.517 0.538 0.021 0.060 0.077
3.709 0.513 0.533 0.021 0.060 0.077
3.710 0.516 0.532 0.016 0.060 0.077
3.712 0.523 0.524 0.001 0.060 0.077
3.713 0.511 0.516 0.005 0.060 0.077
3.715 0.483 0.519 0.036 0.060 0.077
3.716 0.486 0.522 0.036 0.060 0.077
3.717 0.503 0.512 0.009 0.060 0.077
3.719 0.479 0.493 0.014 0.060 0.077
3.720 0.466 0.490 0.024 0.060 0.077
3.722 0.474 0.485 0.012 0.060 0.077
3.723 0.484 0.484 0.001 0.060 0.077
3.724 0.467 0.476 0.009 0.060 0.077
3.726 0.443 0.473 0.030 0.060 0.077
3.727 0.455 0.464 0.009 0.060 0.077
3.728 0.464 0.465 0.001 0.060 0.077
3.730 0.437 0.450 0.013 0.060 0.077
3.731 0.424 0.450 0.027 0.060 0.077
3.733 0.435 0.449 0.015 0.060 0.077
3.734 0.432 0.431 0.001 0.060 0.077
3.735 0.413 0.438 0.025 0.060 0.077
3.737 0.404 0.428 0.024 0.060 0.077
3.738 0.419 0.425 0.006 0.060 0.077
3.740 0.414 0.425 0.011 0.060 0.077
3.741 0.386 0.412 0.026 0.060 0.077
3.742 0.393 0.404 0.011 0.060 0.077
3.744 0.403 0.401 0.002 0.060 0.077
3.745 0.380 0.389 0.009 0.060 0.077
3.747 0.370 0.383 0.013 0.060 0.077
3.748 0.382 0.372 0.010 0.060 0.077
3.749 0.374 0.371 0.003 0.060 0.077
3.751 0.358 0.362 0.004 0.060 0.077
3.752 0.358 0.362 0.004 0.060 0.077
3.753 0.369 0.347 0.022 0.060 0.077
3.755 0.352 0.343 0.009 0.060 0.077
3.756 0.336 0.334 0.002 0.060 0.077
3.758 0.345 0.329 0.016 0.060 0.077
3.759 0.339 0.324 0.015 0.060 0.077
3.760 0.317 0.320 0.003 0.060 0.077
3.762 0.322 0.312 0.010 0.060 0.077
3.763 0.315 0.313 0.002 0.060 0.077
3.765 0.296 0.302 0.006 0.060 0.077
3.766 0.298 0.297 0.001 0.060 0.077
3.767 0.295 0.284 0.011 0.060 0.077
3.769 0.275 0.283 0.008 0.060 0.077
3.770 0.275 0.274 0.001 0.060 0.077
3.772 0.269 0.270 0.001 0.060 0.077
3.773 0.258 0.259 0.001 0.060 0.077
3.774 0.247 0.253 0.006 0.060 0.077
3.776 0.243 0.247 0.005 0.060 0.077
3.777 0.234 0.241 0.007 0.060 0.077
3.778 0.229 0.233 0.004 0.060 0.077
3.780 0.225 0.231 0.006 0.060 0.077
3.781 0.215 0.218 0.003 0.060 0.077
3.783 0.208 0.217 0.010 0.060 0.077
3.784 0.205 0.207 0.002 0.060 0.077
3.785 0.203 0.196 0.006 0.060 0.077
3.787 0.191 0.188 0.003 0.060 0.077
3.788 0.184 0.191 0.007 0.060 0.077
3.790 0.182 0.177 0.005 0.060 0.077
3.791 0.179 0.177 0.002 0.060 0.077
3.792 0.169 0.170 0.001 0.060 0.077
3.794 0.167 0.165 0.002 0.060 0.077
3.795 0.162 0.161 0.000 0.060 0.077
3.797 0.151 0.156 0.005 0.060 0.077
3.798 0.149 0.158 0.009 0.060 0.077
3.799 0.140 0.141 0.002 0.060 0.077
3.801 0.134 0.138 0.004 0.060 0.077
3.802 0.129 0.136 0.007 0.060 0.077
3.803 0.121 0.124 0.003 0.060 0.077
3.805 0.115 0.117 0.002 0.060 0.077
3.806 0.109 0.107 0.002 0.060 0.077
3.808 0.100 0.096 0.004 0.060 0.077
3.809 0.092 0.093 0.001 0.060 0.077
3.810 0.088 0.083 0.004 0.060 0.077
3.812 0.084 0.082 0.002 0.060 0.077
3.813 0.071 0.066 0.005 0.060 0.077
3.815 0.065 0.066 0.002 0.060 0.077
3.816 0.063 0.061 0.002 0.060 0.077
3.817 0.054 0.045 0.009 0.060 0.077
3.819 0.049 0.042 0.007 0.060 0.077
3.820 0.038 0.031 0.007 0.060 0.077
3.822 0.035 0.028 0.007 0.060 0.077
3.823 0.030 0.023 0.007 0.060 0.077
3.824 0.022 0.009 0.013 0.060 0.077
3.826 0.017 0.005 0.012 0.060 0.077
3.827 0.016 0.007 0.009 0.060 0.077
3.828 0.009 0.006 0.003 0.060 0.077
3.830 0.001 -0.006 0.007 0.060 0.077
3.831 -0.004 -0.014 0.009 0.060 0.077
3.833 -0.006 -0.019 0.013 0.060 0.077
3.834 -0.012 -0.026 0.013 0.060 0.077
3.835 -0.020 -0.034 0.014 0.060 0.077
3.837 -0.027 -0.045 0.018 0.060 0.077
3.838 -0.031 -0.054 0.023 0.060 0.077
3.840 -0.037 -0.057 0.020 0.060 0.077
3.841 -0.045 -0.066 0.021 0.060 0.077
3.842 -0.054 -0.075 0.021 0.060 0.077
3.844 -0.060 -0.081 0.021 0.060 0.077
3.845 -0.068 -0.099 0.031 0.060 0.077
3.847 -0.080 -0.091 0.011 0.060 0.077
3.848 -0.089 -0.102 0.013 0.060 0.077
3.849 -0.091 -0.118 0.027 0.060 0.077
3.851 -0.106 -0.128 0.022 0.060 0.077
3.852 -0.109 -0.141 0.031 0.060 0.077
3.853 -0.116 -0.144 0.028 0.060 0.077
3.855 -0.126 -0.149 0.023 0.060 0.077
3.856 -0.136 -0.159 0.023 0.060 0.077
3.858 -0.144 -0.167 0.023 0.060 0.077
3.859 -0.148 -0.175 0.027 0.060 0.077
3.860 -0.157 -0.181 0.024 0.060 0.077
3.862 -0.159 -0.182 0.023 0.060 0.077
3.863 -0.161 -0.188 0.027 0.060 0.077
3.865 -0.172 -0.192 0.020 0.060 0.077
3.866 -0.175 -0.199 0.023 0.060 0.077
3.867 -0.176 -0.204 0.028 0.060 0.077
3.869 -0.179 -0.208 0.029 0.060 0.077
3.870 -0.182 -0.204 0.022 0.060 0.077
3.872 -0.184 -0.213 0.029 0.060 0.077
3.873 -0.189 -0.220 0.031 0.060 0.077
3.874 -0.195 -0.225 0.030 0.060 0.077
3.876 -0.194 -0.229 0.035 0.060 0.077
3.877 -0.200 -0.236 0.036 0.060 0.077
3.878 -0.200 -0.241 0.041 0.060 0.077
3.880 -0.205 -0.242 0.037 0.060 0.077
3.881 -0.214 -0.250 0.036 0.060 0.077
3.883 -0.216 -0.253 0.037 0.060 0.077
3.884 -0.214 -0.262 0.048 0.060 0.077
3.885 -0.223 -0.267 0.044 0.060 0.077
3.887 -0.224 -0.276 0.052 0.060 0.077
3.888 -0.231 -0.277 0.045 0.060 0.077
3.890 -0.243 -0.281 0.038 0.060 0.077
3.891 -0.244 -0.291 0.047 0.060 0.077
3.892 -0.248 -0.299 0.051 0.060 0.077
3.894 -0.249 -0.299 0.050 0.060 0.077
3.895 -0.253 -0.304 0.051 0.060 0.077
3.897 -0.260 -0.307 0.047 0.060 0.077
3.898 -0.262 -0.311 0.049 0.060 0.077
3.899 -0.269 -0.317 0.048 0.060 0.077
3.901 -0.270 -0.317 0.047 0.060 0.077
3.902 -0.271 -0.321 0.050 0.060 0.077
3.903 -0.275 -0.322 0.047 0.060 0.077
3.905 -0.277 -0.326 0.049 0.060 0.077
3.906 -0.275 -0.327 0.052 0.060 0.077
3.908 -0.280 -0.332 0.052 0.060 0.077
3.909 -0.279 -0.331 0.052 0.060 0.077
3.910 -0.285 -0.335 0.050 0.060 0.077
3.912 -0.283 -0.336 0.053 0.060 0.077
3.913 -0.286 -0.340 0.054 0.060 0.077
3.915 -0.284 -0.345 0.061 0.060 0.077
3.916 -0.285 -0.339 0.053 0.060 0.077
3.917 -0.289 -0.347 0.057 0.060 0.077
3.919 -0.287 -0.349 0.062 0.060 0.077
3.920 -0.297 -0.352 0.055 0.060 0.077
3.922 -0.291 -0.359 0.068 0.060 0.077
3.923 -0.294 -0.352 0.058 0.060 0.077
3.924 -0.291 -0.354 0.063 0.060 0.077
3.926 -0.292 -0.359 0.067 0.060 0.077
3.927 -0.288 -0.361 0.072 0.060 0.077
3.928 -0.285 -0.359 0.074 0.060 0.077
3.930 -0.292 -0.372 0.080 0.060 0.077
3.931 -0.286 -0.362 0.076 0.060 0.077
3.933 -0.287 -0.369 0.082 0.060 0.077
3.934 -0.284 -0.373 0.088 0.060 0.077
3.935 -0.280 -0.387 0.107 0.060 0.077
3.937 -0.283 -0.372 0.088 0.060 0.077
3.938 -0.283 -0.373 0.090 0.060 0.077
3.940 -0.282 -0.371 0.089 0.060 0.077
3.941 -0.280 -0.371 0.091 0.060 0.077
3.942 -0.279 -0.378 0.099 0.060 0.077
3.944 -0.273 -0.379 0.106 0.060 0.077
3.945 -0.275 -0.368 0.093 0.060 0.077
3.947 -0.270 -0.369 0.098 0.060 0.077
3.948 -0.270 -0.366 0.095 0.060 0.077
3.949 -0.261 -0.367 0.106 0.060 0.077
3.951 -0.270 -0.365 0.095 0.060 0.077
3.952 -0.259 -0.360 0.101 0.060 0.077
3.953 -0.262 -0.360 0.098 0.060 0.077
3.955 -0.254 -0.359 0.105 0.060 0.077
3.956 -0.258 -0.360 0.102 0.060 0.077
3.958 -0.252 -0.361 0.109 0.060 0.077
3.959 -0.255 -0.359 0.104 0.060 0.077
3.960 -0.248 -0.358 0.110 0.060 0.077
3.962 -0.251 -0.357 0.105 0.060 0.077
3.963 -0.246 -0.361 0.115 0.060 0.077
3.965 -0.251 -0.359 0.108 0.060 0.077
3.966 -0.240 -0.354 0.114 0.060 0.077
3.967 -0.250 -0.354 0.104 0.060 0.077
3.969 -0.240 -0.347 0.107 0.060 0.077
3.970 -0.244 -0.340 0.096 0.060 0.077
3.972 -0.238 -0.340 0.101 0.060 0.077
3.973 -0.238 -0.342 0.104 0.060 0.077
3.974 -0.234 -0.338 0.104 0.060 0.077
3.976 -0.232 -0.328 0.096 0.060 0.077
3.977 -0.228 -0.323 0.095 0.060 0.077
3.978 -0.228 -0.316 0.088 0.060 0.077
3.980 -0.225 -0.320 0.095 0.060 0.077
3.981 -0.223 -0.306 0.083 0.060 0.077
3.983 -0.220 -0.304 0.084 0.060 0.077
3.984 -0.217 -0.296 0.079 0.060 0.077
3.985 -0.216 -0.295 0.079 0.060 0.077
3.987 -0.218 -0.291 0.073 0.060 0.077
3.988 -0.225 -0.284 0.059 0.060 0.077
3.990 -0.224 -0.278 0.053 0.060 0.077
3.991 -0.233 -0.281 0.048 0.060 0.077
3.992 -0.224 -0.280 0.056 0.060 0.077
3.994 -0.236 -0.274 0.038 0.060 0.077
3.995 -0.226 -0.269 0.043 0.060 0.077
3.997 -0.237 -0.268 0.031 0.060 0.077
3.998 -0.228 -0.271 0.043 0.060 0.077
3.999 -0.228 -0.275 0.046 0.060 0.077
4.001 -0.218 -0.265 0.047 0.060 0.077
4.002 -0.222 -0.268 0.046 0.060 0.077
4.003 -0.215 -0.264 0.048 0.060 0.077
4.005 -0.221 -0.272 0.051 0.060 0.077
4.006 -0.211 -0.264 0.053 0.060 0.077
4.008 -0.215 -0.262 0.047 0.060 0.077
4.009 -0.213 -0.262 0.048 0.060 0.077
4.010 -0.215 -0.267 0.052 0.060 0.077
4.012 -0.218 -0.266 0.048 0.060 0.077
4.013 -0.219 -0.268 0.049 0.060 0.077
4.015 -0.221 -0.263 0.042 0.060 0.077
4.016 -0.219 -0.261 0.042 0.060 0.077
4.017 -0.226 -0.269 0.043 0.060 0.077
4.019 -0.221 -0.269 0.048 0.060 0.077
4.020 -0.228 -0.268 0.040 0.060 0.077
4.022 -0.223 -0.268 0.045 0.060 0.077
4.023 -0.234 -0.270 0.036 0.060 0.077
4.024 -0.224 -0.279 0.055 0.060 0.077
4.026 -0.231 -0.284 0.053 0.060 0.077
4.027 -0.231 -0.277 0.046 0.060 0.077
4.028 -0.236 -0.277 0.041 0.060 0.077
4.030 -0.234 -0.288 0.054 0.060 0.077
4.031 -0.237 -0.290 0.053 0.060 0.077
4.033 -0.237 -0.301 0.064 0.060 0.077
4.034 -0.240 -0.305 0.064 0.060 0.077
4.035 -0.240 -0.309 0.069 0.060 0.077
4.037 -0.248 -0.315 0.067 0.060 0.077
4.038 -0.244 -0.313 0.069 0.060 0.077
4.040 -0.244 -0.320 0.076 0.060 0.077
4.041 -0.245 -0.314 0.069 0.060 0.077
4.042 -0.237 -0.323 0.086 0.060 0.077
4.044 -0.247 -0.328 0.081 0.060 0.077
4.045 -0.240 -0.319 0.079 0.060 0.077
4.046 -0.249 -0.323 0.074 0.060 0.077
4.048 -0.241 -0.325 0.083 0.060 0.077
4.049 -0.245 -0.324 0.079 0.060 0.077
4.051 -0.242 -0.325 0.083 0.060 0.077
4.052 -0.244 -0.321 0.077 0.060 0.077
4.053 -0.239 -0.316 0.077 0.060 0.077
4.055 -0.239 -0.311 0.072 0.060 0.077
4.056 -0.240 -0.312 0.072 0.060 0.077
4.058 -0.235 -0.309 0.074 0.060 0.077
4.059 -0.241 -0.304 0.063 0.060 0.077
4.060 -0.233 -0.303 0.070 0.060 0.077
4.062 -0.240 -0.302 0.062 0.060 0.077
4.063 -0.229 -0.292 0.063 0.060 0.077
4.065 -0.233 -0.297 0.064 0.060 0.077
4.066 -0.230 -0.293 0.063 0.060 0.077
4.067 -0.231 -0.290 0.059 0.060 0.077
4.069 -0.231 -0.284 0.053 0.060 0.077
4.070 -0.234 -0.287 0.052 0.060 0.077
4.072 -0.235 -0.291 0.056 0.060 0.077
4.073 -0.239 -0.289 0.050 0.060 0.077
4.074 -0.234 -0.285 0.051 0.060 0.077
4.076 -0.240 -0.281 0.041 0.060 0.077
4.077 -0.239 -0.288 0.049 0.060 0.077
4.079 -0.239 -0.282 0.043 0.060 0.077
4.080 -0.238 -0.285 0.046 0.060 0.077
4.081 -0.234 -0.279 0.045 0.060 0.077
4.083 -0.239 -0.284 0.045 0.060 0.077
4.084 -0.232 -0.287 0.055 0.060 0.077
4.085 -0.235 -0.283 0.048 0.060 0.077
4.087 -0.235 -0.283 0.047 0.060 0.077
4.088 -0.229 -0.285 0.056 0.060 0.077
4.090 -0.234 -0.290 0.056 0.060 0.077
4.091 -0.235 -0.288 0.052 0.060 0.077
4.092 -0.239 -0.285 0.046 0.060 0.077
4.094 -0.239 -0.300 0.061 0.060 0.077
4.095 -0.239 -0.296 0.057 0.060 0.077
4.097 -0.237 -0.297 0.059 0.060 0.077
4.098 -0.239 -0.299 0.059 0.060 0.077
4.099 -0.241 -0.297 0.056 0.060 0.077
4.101 -0.246 -0.295 0.049 0.060 0.077
4.102 -0.247 -0.295 0.048 0.060 0.077
4.103 -0.243 -0.293 0.050 0.060 0.077
4.105 -0.246 -0.297 0.051 0.060 0.077
4.106 -0.245 -0.293 0.048 0.060 0.077
4.108 -0.249 -0.297 0.048 0.060 0.077
4.109 -0.246 -0.300 0.054 0.060 0.077
4.110 -0.252 -0.298 0.046 0.060 0.077
4.112 -0.246 -0.302 0.055 0.060 0.077
4.113 -0.257 -0.308 0.051 0.060 0.077
4.115 -0.256 -0.302 0.046 0.060 0.077
4.116 -0.260 -0.309 0.049 0.060 0.077
4.117 -0.249 -0.309 0.059 0.060 0.077
4.119 -0.260 -0.311 0.051 0.060 0.077
4.120 -0.257 -0.314 0.056 0.060 0.077
4.122 -0.262 -0.316 0.054 0.060 0.077
4.123 -0.265 -0.314 0.049 0.060 0.077
4.124 -0.262 -0.320 0.058 0.060 0.077
4.126 -0.270 -0.324 0.054 0.060 0.077
4.127 -0.263 -0.326 0.063 0.060 0.077
4.128 -0.267 -0.324 0.057 0.060 0.077
4.130 -0.272 -0.325 0.053 0.060 0.077
4.131 -0.269 -0.323 0.054 0.060 0.077
4.133 -0.277 -0.326 0.049 0.060 0.077
4.134 -0.278 -0.329 0.051 0.060 0.077
4.135 -0.282 -0.329 0.047 0.060 0.077
4.137 -0.280 -0.333 0.053 0.060 0.077
4.138 -0.281 -0.335 0.054 0.060 0.077
4.140 -0.290 -0.337 0.047 0.060 0.077
4.141 -0.285 -0.329 0.044 0.060 0.077
4.142 -0.298 -0.334 0.036 0.060 0.077
4.144 -0.290 -0.333 0.043 0.060 0.077
4.145 -0.298 -0.336 0.038 0.060 0.077
4.147 -0.296 -0.336 0.040 0.060 0.077
4.148 -0.298 -0.336 0.038 0.060 0.077
4.149 -0.302 -0.338 0.036 0.060 0.077
4.151 -0.301 -0.341 0.040 0.060 0.077
4.152 -0.309 -0.335 0.025 0.060 0.077
4.153 -0.302 -0.344 0.042 0.060 0.077
4.155 -0.311 -0.344 0.033 0.060 0.077
4.156 -0.303 -0.347 0.044 0.060 0.077
4.158 -0.308 -0.349 0.041 0.060 0.077
4.159 -0.300 -0.347 0.047 0.060 0.077
4.160 -0.310 -0.351 0.041 0.060 0.077
4.162 -0.308 -0.359 0.051 0.060 0.077
4.163 -0.309 -0.362 0.053 0.060 0.077
4.165 -0.308 -0.356 0.048 0.060 0.077
4.166 -0.304 -0.365 0.061 0.060 0.077
4.167 -0.306 -0.363 0.056 0.060 0.077
4.169 -0.310 -0.370 0.060 0.060 0.077
4.170 -0.307 -0.367 0.060 0.060 0.077
4.171 -0.312 -0.372 0.060 0.060 0.077
4.173 -0.312 -0.370 0.058 0.060 0.077
4.174 -0.317 -0.371 0.053 0.060 0.077
4.176 -0.314 -0.372 0.058 0.060 0.077
4.177 -0.320 -0.368 0.048 0.060 0.077
4.178 -0.317 -0.370 0.053 0.060 0.077
4.180 -0.320 -0.367 0.047 0.060 0.077
4.181 -0.317 -0.373 0.056 0.060 0.077
4.183 -0.324 -0.369 0.045 0.060 0.077
4.184 -0.321 -0.364 0.043 0.060 0.077
4.185 -0.324 -0.364 0.040 0.060 0.077
4.187 -0.329 -0.367 0.038 0.060 0.077
4.188 -0.328 -0.368 0.040 0.060 0.077
4.190 -0.331 -0.368 0.037 0.060 0.077
4.191 -0.332 -0.374 0.042 0.060 0.077
4.192 -0.334 -0.376 0.041 0.060 0.077
4.194 -0.337 -0.378 0.041 0.060 0.077
4.195 -0.338 -0.374 0.036 0.060 0.077
4.197 -0.338 -0.383 0.045 0.060 0.077
4.198 -0.342 -0.379 0.037 0.060 0.077
4.199 -0.345 -0.380 0.035 0.060 0.077
4.201 -0.349 -0.391 0.041 0.060 0.077
4.202 -0.351 -0.390 0.039 0.060 0.077
4.204 -0.354 -0.401 0.047 0.060 0.077
4.205 -0.356 -0.388 0.032 0.060 0.077
4.206 -0.355 -0.392 0.036 0.060 0.077
4.208 -0.359 -0.403 0.044 0.060 0.077
4.209 -0.360 -0.403 0.043 0.060 0.077
4.210 -0.362 -0.405 0.043 0.060 0.077
4.212 -0.364 -0.407 0.043 0.060 0.077
4.213 -0.366 -0.410 0.044 0.060 0.077
4.215 -0.368 -0.413 0.045 0.060 0.077
4.216 -0.371 -0.410 0.039 0.060 0.077
4.217 -0.373 -0.418 0.045 0.060 0.077
4.219 -0.370 -0.425 0.054 0.060 0.077
4.220 -0.377 -0.417 0.039 0.060 0.077
4.222 -0.382 -0.431 0.049 0.060 0.077
4.223 -0.387 -0.424 0.037 0.060 0.077
4.224 -0.384 -0.425 0.041 0.060 0.077
4.226 -0.388 -0.419 0.031 0.060 0.077
4.227 -0.389 -0.426 0.037 0.060 0.077
4.228 -0.394 -0.422 0.028 0.060 0.077
4.230 -0.397 -0.436 0.039 0.060 0.077
4.231 -0.397 -0.442 0.045 0.060 0.077
4.233 -0.397 -0.437 0.040 0.060 0.077
4.234 -0.400 -0.440 0.040 0.060 0.077
4.235 -0.407 -0.444 0.037 0.060 0.077
4.237 -0.410 -0.454 0.044 0.060 0.077
4.238 -0.414 -0.453 0.038 0.060 0.077
4.240 -0.413 -0.451 0.038 0.060 0.077
4.241 -0.421 -0.456 0.035 0.060 0.077
4.242 -0.423 -0.461 0.038 0.060 0.077
4.244 -0.424 -0.469 0.045 0.060 0.077
4.245 -0.429 -0.470 0.041 0.060 0.077
4.247 -0.431 -0.473 0.041 0.060 0.077
4.248 -0.432 -0.478 0.046 0.060 0.077
4.249 -0.438 -0.481 0.043 0.060 0.077
4.251 -0.443 -0.481 0.038 0.060 0.077
4.252 -0.449 -0.481 0.032 0.060 0.077
4.253 -0.451 -0.480 0.029 0.060 0.077
4.255 -0.455 -0.477 0.022 0.060 0.077
4.256 -0.457 -0.482 0.025 0.060 0.077
4.258 -0.459 -0.478 0.019 0.060 0.077
4.259 -0.462 -0.488 0.026 0.060 0.077
4.260 -0.468 -0.487 0.019 0.060 0.077
4.262 -0.466 -0.492 0.026 0.060 0.077
4.263 -0.469 -0.496 0.027 0.060 0.077
4.265 -0.474 -0.495 0.021 0.060 0.077
4.266 -0.478 -0.495 0.017 0.060 0.077
4.267 -0.476 -0.497 0.021 0.060 0.077
4.269 -0.485 -0.510 0.025 0.060 0.077
4.270 -0.483 -0.512 0.028 0.060 0.077
4.272 -0.488 -0.515 0.027 0.060 0.077
4.273 -0.485 -0.523 0.037 0.060 0.077
4.274 -0.492 -0.518 0.026 0.060 0.077
4.276 -0.489 -0.530 0.041 0.060 0.077
4.277 -0.494 -0.530 0.036 0.060 0.077
4.278 -0.493 -0.537 0.044 0.060 0.077
4.280 -0.494 -0.534 0.039 0.060 0.077
4.281 -0.497 -0.544 0.047 0.060 0.077
4.283 -0.501 -0.550 0.049 0.060 0.077
4.284 -0.500 -0.552 0.052 0.060 0.077
4.285 -0.504 -0.557 0.053 0.060 0.077
4.287 -0.507 -0.556 0.049 0.060 0.077
4.288 -0.509 -0.560 0.051 0.060 0.077
4.290 -0.511 -0.565 0.053 0.060 0.077
4.291 -0.512 -0.575 0.063 0.060 0.077
4.292 -0.515 -0.573 0.057 0.060 0.077
4.294 -0.516 -0.571 0.055 0.060 0.077
4.295 -0.527 -0.582 0.055 0.060 0.077
4.296 -0.521 -0.588 0.067 0.060 0.077
4.298 -0.530 -0.584 0.054 0.060 0.077
4.299 -0.523 -0.592 0.069 0.060 0.077
4.301 -0.524 -0.588 0.064 0.060 0.077
4.302 -0.531 -0.594 0.063 0.060 0.077
4.303 -0.531 -0.594 0.063 0.060 0.077
4.305 -0.535 -0.592 0.057 0.060 0.077
4.306 -0.531 -0.598 0.067 0.060 0.077
4.308 -0.540 -0.602 0.062 0.060 0.077
4.309 -0.538 -0.606 0.068 0.060 0.077
4.310 -0.540 -0.595 0.055 0.060 0.077
4.312 -0.545 -0.603 0.058 0.060 0.077
4.313 -0.543 -0.608 0.065 0.060 0.077
4.315 -0.544 -0.602 0.058 0.060 0.077
4.316 -0.544 -0.607 0.063 0.060 0.077
4.317 -0.551 -0.605 0.054 0.060 0.077
4.319 -0.551 -0.606 0.055 0.060 0.077
4.320 -0.549 -0.614 0.065 0.060 0.077
4.322 -0.553 -0.602 0.049 0.060 0.077
4.323 -0.547 -0.613 0.066 0.060 0.077
4.324 -0.552 -0.612 0.059 0.060 0.077
4.326 -0.549 -0.610 0.060 0.060 0.077
4.327 -0.553 -0.609 0.056 0.060 0.077
4.329 -0.553 -0.611 0.058 0.060 0.077
4.330 -0.552 -0.632 0.080 0.060 0.077
4.331 -0.557 -0.622 0.064 0.060 0.077
4.333 -0.556 -0.613 0.057 0.060 0.077
4.334 -0.556 -0.620 0.064 0.060 0.077
4.335 -0.557 -0.610 0.052 0.060 0.077
4.337 -0.556 -0.609 0.053 0.060 0.077
4.338 -0.562 -0.611 0.049 0.060 0.077
4.340 -0.556 -0.613 0.057 0.060 0.077
4.341 -0.552 -0.616 0.064 0.060 0.077
4.342 -0.554 -0.610 0.056 0.060 0.077
4.344 -0.546 -0.615 0.068 0.060 0.077
4.345 -0.547 -0.616 0.069 0.060 0.077
4.347 -0.544 -0.619 0.075 0.060 0.077
4.348 -0.541 -0.615 0.074 0.060 0.077
4.349 -0.545 -0.615 0.070 0.060 0.077
4.351 -0.544 -0.614 0.070 0.060 0.077
4.352 -0.543 -0.612 0.069 0.060 0.077
4.353 -0.541 -0.611 0.070 0.060 0.077
4.355 -0.546 -0.606 0.060 0.060 0.077
4.356 -0.538 -0.609 0.071 0.060 0.077
4.358 -0.543 -0.606 0.063 0.060 0.077
4.359 -0.544 -0.605 0.061 0.060 0.077
4.360 -0.535 -0.609 0.074 0.060 0.077
4.362 -0.537 -0.607 0.070 0.060 0.077
4.363 -0.534 -0.604 0.070 0.060 0.077
4.365 -0.535 -0.603 0.068 0.060 0.077
4.366 -0.533 -0.602 0.069 0.060 0.077
4.367 -0.528 -0.604 0.075 0.060 0.077
4.369 -0.525 -0.598 0.073 0.060 0.077
4.370 -0.527 -0.598 0.070 0.060 0.077
4.372 -0.527 -0.598 0.071 0.060 0.077
4.373 -0.519 -0.599 0.080 0.060 0.077
4.374 -0.519 -0.601 0.081 0.060 0.077
4.376 -0.520 -0.597 0.077 0.060 0.077
4.377 -0.510 -0.592 0.081 0.060 0.077
4.378 -0.516 -0.592 0.076 0.060 0.077
4.380 -0.506 -0.595 0.089 0.060 0.077
4.381 -0.503 -0.592 0.089 0.060 0.077
4.383 -0.500 -0.589 0.088 0.060 0.077
4.384 -0.493 -0.586 0.093 0.060 0.077
4.385 -0.492 -0.586 0.093 0.060 0.077
4.387 -0.486 -0.586 0.100 0.060 0.077
4.388 -0.489 -0.579 0.090 0.060 0.077
4.390 -0.481 -0.578 0.096 0.060 0.077
4.391 -0.473 -0.573 0.100 0.060 0.077
4.392 -0.470 -0.572 0.102 0.060 0.077
4.394 -0.465 -0.568 0.103 0.060 0.077
4.395 -0.456 -0.563 0.107 0.060 0.077
4.397 -0.453 -0.563 0.110 0.060 0.077
4.398 -0.456 -0.560 0.104 0.060 0.077
4.399 -0.451 -0.555 0.104 0.060 0.077
4.401 -0.451 -0.557 0.105 0.060 0.077
4.402 -0.432 -0.550 0.118 0.060 0.077
4.403 -0.435 -0.552 0.117 0.060 0.077
4.405 -0.431 -0.547 0.116 0.060 0.077
4.406 -0.436 -0.549 0.113 0.060 0.077
4.408 -0.421 -0.546 0.125 0.060 0.077
4.409 -0.418 -0.540 0.122 0.060 0.077
4.410 -0.414 -0.540 0.126 0.060 0.077
4.412 -0.405 -0.537 0.131 0.060 0.077
4.413 -0.412 -0.535 0.123 0.060 0.077
4.415 -0.398 -0.527 0.129 0.060 0.077
4.416 -0.395 -0.526 0.130 0.060 0.077
4.417 -0.392 -0.525 0.132 0.060 0.077
4.419 -0.388 -0.519 0.131 0.060 0.077
4.420 -0.382 -0.514 0.132 0.060 0.077
4.421 -0.374 -0.506 0.132 0.060 0.077
4.423 -0.375 -0.499 0.124 0.060 0.077
4.424 -0.366 -0.495 0.128 0.060 0.077
4.426 -0.365 -0.489 0.124 0.060 0.077
4.427 -0.353 -0.481 0.128 0.060 0.077
4.428 -0.351 -0.478 0.127 0.060 0.077
4.430 -0.349 -0.466 0.117 0.060 0.077
4.431 -0.333 -0.459 0.126 0.060 0.077
4.433 -0.335 -0.453 0.118 0.060 0.077
4.434 -0.324 -0.445 0.121 0.060 0.077
4.435 -0.317 -0.445 0.128 0.060 0.077
4.437 -0.312 -0.431 0.119 0.060 0.077
4.438 -0.299 -0.422 0.123 0.060 0.077
4.440 -0.299 -0.414 0.115 0.060 0.077
4.441 -0.290 -0.412 0.122 0.060 0.077
4.442 -0.269 -0.402 0.133 0.060 0.077
4.444 -0.267 -0.393 0.126 0.060 0.077
4.445 -0.258 -0.388 0.130 0.060 0.077
4.447 -0.247 -0.377 0.130 0.060 0.077
4.448 -0.252 -0.371 0.119 0.060 0.077
4.449 -0.238 -0.366 0.128 0.060 0.077
4.451 -0.218 -0.351 0.133 0.060 0.077
4.452 -0.220 -0.342 0.122 0.060 0.077
4.454 -0.204 -0.337 0.133 0.060 0.077
4.455 -0.191 -0.332 0.141 0.060 0.077
4.456 -0.193 -0.326 0.133 0.060 0.077
4.458 -0.183 -0.320 0.136 0.060 0.077
4.459 -0.165 -0.310 0.145 0.060 0.077
4.460 -0.168 -0.299 0.131 0.060 0.077
4.462 -0.153 -0.290 0.137 0.060 0.077
4.463 -0.136 -0.281 0.145 0.060 0.077
4.465 -0.134 -0.271 0.137 0.060 0.077
4.466 -0.134 -0.257 0.123 0.060 0.077
4.467 -0.115 -0.249 0.134 0.060 0.077
4.469 -0.105 -0.245 0.140 0.060 0.077
4.470 -0.104 -0.231 0.126 0.060 0.077
4.472 -0.088 -0.224 0.136 0.060 0.077
4.473 -0.080 -0.210 0.130 0.060 0.077
4.474 -0.079 -0.197 0.118 0.060 0.077
4.476 -0.070 -0.192 0.121 0.060 0.077
4.477 -0.050 -0.179 0.129 0.060 0.077
4.478 -0.046 -0.173 0.127 0.060 0.077
4.480 -0.046 -0.163 0.117 0.060 0.077
4.481 -0.029 -0.144 0.115 0.060 0.077
4.483 -0.017 -0.132 0.115 0.060 0.077
4.484 -0.013 -0.133 0.120 0.060 0.077
4.485 -0.002 -0.116 0.114 0.060 0.077
4.487 0.010 -0.105 0.115 0.060 0.077
4.488 0.019 -0.099 0.118 0.060 0.077
4.490 0.020 -0.093 0.113 0.060 0.077
4.491 0.029 -0.080 0.109 0.060 0.077
4.492 0.046 -0.070 0.116 0.060 0.077
4.494 0.056 -0.062 0.118 0.060 0.077
4.495 0.052 -0.050 0.102 0.060 0.077
4.497 0.058 -0.045 0.103 0.060 0.077
4.498 0.073 -0.038 0.111 0.060 0.077
4.499 0.083 -0.027 0.109 0.060 0.077
4.501 0.088 -0.017 0.105 0.060 0.077
4.502 0.095 -0.007 0.102 0.060 0.077
4.503 0.105 -0.004 0.109 0.060 0.077
4.505 0.115 0.007 0.108 0.060 0.077
4.506 0.118 0.016 0.102 0.060 0.077
4.508 0.121 0.025 0.096 0.060 0.077
4.509 0.131 0.031 0.100 0.060 0.077
4.510 0.146 0.042 0.104 0.060 0.077
4.512 0.140 0.046 0.094 0.060 0.077
4.513 0.146 0.065 0.081 0.060 0.077
4.515 0.160 0.059 0.101 0.060 0.077
4.516 0.164 0.069 0.095 0.060 0.077
4.517 0.171 0.074 0.096 0.060 0.077
4.519 0.179 0.079 0.100 0.060 0.077
4.520 0.177 0.078 0.099 0.060 0.077
4.522 0.186 0.100 0.086 0.060 0.077
4.523 0.196 0.097 0.099 0.060 0.077
4.524 0.200 0.110 0.090 0.060 0.077
4.526 0.210 0.114 0.096 0.060 0.077
4.527 0.212 0.116 0.095 0.060 0.077
4.528 0.214 0.122 0.092 0.060 0.077
4.530 0.233 0.130 0.102 0.060 0.077
4.531 0.241 0.131 0.110 0.060 0.077
4.533 0.235 0.129 0.106 0.060 0.077
4.534 0.246 0.144 0.102 0.060 0.077
4.535 0.252 0.147 0.105 0.060 0.077
4.537 0.252 0.154 0.098 0.060 0.077
4.538 0.266 0.159 0.107 0.060 0.077
4.540 0.273 0.174 0.099 0.060 0.077
4.541 0.276 0.180 0.096 0.060 0.077
4.542 0.283 0.186 0.097 0.060 0.077
4.544 0.290 0.194 0.096 0.060 0.077
4.545 0.289 0.199 0.090 0.060 0.077
4.546 0.296 0.208 0.087 0.060 0.077
4.548 0.303 0.217 0.086 0.060 0.077
4.549 0.310 0.228 0.082 0.060 0.077
4.551 0.308 0.234 0.073 0.060 0.077
4.552 0.316 0.242 0.074 0.060 0.077
4.553 0.323 0.255 0.068 0.060 0.077
4.555 0.328 0.262 0.066 0.060 0.077
4.556 0.336 0.263 0.073 0.060 0.077
4.558 0.350 0.268 0.082 0.060 0.077
4.559 0.345 0.278 0.067 0.060 0.077
4.560 0.349 0.278 0.071 0.060 0.077
4.562 0.364 0.284 0.080 0.060 0.077
4.563 0.368 0.283 0.085 0.060 0.077
4.565 0.368 0.290 0.078 0.060 0.077
4.566 0.377 0.301 0.076 0.060 0.077
4.567 0.383 0.302 0.081 0.060 0.077
4.569 0.388 0.314 0.074 0.060 0.077
4.570 0.391 0.322 0.069 0.060 0.077
4.572 0.395 0.314 0.081 0.060 0.077
4.573 0.401 0.324 0.077 0.060 0.077
4.574 0.404 0.330 0.073 0.060 0.077
4.576 0.411 0.334 0.077 0.060 0.077
4.577 0.425 0.342 0.083 0.060 0.077
4.579 0.420 0.350 0.070 0.060 0.077
4.580 0.421 0.358 0.063 0.060 0.077
4.581 0.437 0.361 0.076 0.060 0.077
4.583 0.435 0.364 0.071 0.060 0.077
4.584 0.432 0.373 0.058 0.060 0.077
4.585 0.439 0.385 0.053 0.060 0.077
4.587 0.441 0.384 0.057 0.060 0.077
4.588 0.448 0.381 0.067 0.060 0.077
4.590 0.448 0.386 0.062 0.060 0.077
4.591 0.449 0.391 0.058 0.060 0.077
4.592 0.457 0.393 0.064 0.060 0.077
4.594 0.458 0.407 0.051 0.060 0.077
4.595 0.449 0.414 0.035 0.060 0.077
4.597 0.465 0.421 0.043 0.060 0.077
4.598 0.465 0.414 0.051 0.060 0.077
4.599 0.455 0.421 0.034 0.060 0.077
4.601 0.455 0.417 0.038 0.060 0.077
4.602 0.465 0.428 0.037 0.060 0.077
4.603 0.471 0.436 0.035 0.060 0.077
4.605 0.466 0.430 0.036 0.060 0.077
4.606 0.467 0.441 0.026 0.060 0.077
4.608 0.472 0.431 0.041 0.060 0.077
4.609 0.472 0.447 0.025 0.060 0.077
4.610 0.464 0.440 0.024 0.060 0.077
4.612 0.466 0.444 0.022 0.060 0.077
4.613 0.483 0.446 0.037 0.060 0.077
4.615 0.478 0.447 0.031 0.060 0.077
4.616 0.472 0.450 0.022 0.060 0.077
4.617 0.486 0.477 0.009 0.060 0.077
4.619 0.498 0.456 0.042 0.060 0.077
4.620 0.486 0.459 0.027 0.060 0.077
4.622 0.474 0.461 0.012 0.060 0.077
4.623 0.494 0.463 0.031 0.060 0.077
4.624 0.505 0.466 0.039 0.060 0.077
4.626 0.498 0.470 0.028 0.060 0.077
4.627 0.479 0.473 0.006 0.060 0.077
4.628 0.496 0.474 0.022 0.060 0.077
4.630 0.510 0.473 0.037 0.060 0.077
4.631 0.494 0.473 0.021 0.060 0.077
4.633 0.484 0.473 0.010 0.060 0.077
4.634 0.498 0.469 0.029 0.060 0.077
4.635 0.506 0.475 0.031 0.060 0.077
4.637 0.507 0.464 0.042 0.060 0.077
4.638 0.499 0.468 0.030 0.060 0.077
4.640 0.499 0.470 0.029 0.060 0.077
4.641 0.510 0.463 0.047 0.060 0.077
4.642 0.507 0.468 0.039 0.060 0.077
4.644 0.499 0.468 0.031 0.060 0.077
4.645 0.497 0.470 0.026 0.060 0.077
4.647 0.509 0.458 0.051 0.060 0.077
4.648 0.517 0.473 0.044 0.060 0.077
4.649 0.496 0.476 0.019 0.060 0.077
4.651 0.490 0.480 0.010 0.060 0.077
4.652 0.511 0.481 0.029 0.060 0.077
4.653 0.508 0.478 0.029 0.060 0.077
4.655 0.492 0.476 0.016 0.060 0.077
4.656 0.489 0.473 0.015 0.060 0.077
4.658 0.499 0.486 0.013 0.060 0.077
4.659 0.503 0.484 0.019 0.060 0.077
4.660 0.485 0.480 0.005 0.060 0.077
4.662 0.479 0.484 0.005 0.060 0.077
4.663 0.491 0.481 0.010 0.060 0.077
4.665 0.493 0.488 0.005 0.060 0.077
4.666 0.482 0.488 0.006 0.060 0.077
4.667 0.470 0.489 0.019 0.060 0.077
4.669 0.475 0.483 0.008 0.060 0.077
4.670 0.488 0.483 0.005 0.060 0.077
4.671 0.467 0.484 0.017 0.060 0.077
4.673 0.467 0.476 0.009 0.060 0.077
4.674 0.480 0.472 0.008 0.060 0.077
4.676 0.477 0.474 0.003 0.060 0.077
4.677 0.471 0.471 0.000 0.060 0.077
4.678 0.462 0.470 0.008 0.060 0.077
4.680 0.466 0.467 0.001 0.060 0.077
4.681 0.480 0.464 0.016 0.060 0.077
4.683 0.461 0.464 0.003 0.060 0.077
4.684 0.452 0.462 0.011 0.060 0.077
4.685 0.466 0.458 0.008 0.060 0.077
4.687 0.466 0.459 0.007 0.060 0.077
4.688 0.453 0.458 0.006 0.060 0.077
4.690 0.448 0.455 0.007 0.060 0.077
4.691 0.456 0.448 0.008 0.060 0.077
4.692 0.459 0.451 0.008 0.060 0.077
4.694 0.440 0.445 0.005 0.060 0.077
4.695 0.436 0.438 0.002 0.060 0.077
4.697 0.457 0.431 0.026 0.060 0.077
4.698 0.443 0.434 0.009 0.060 0.077
4.699 0.424 0.425 0.001 0.060 0.077
4.701 0.431 0.423 0.008 0.060 0.077
4.702 0.436 0.427 0.009 0.060 0.077
4.704 0.428 0.425 0.003 0.060 0.077
4.705 0.411 0.418 0.008 0.060 0.077
4.706 0.414 0.413 0.001 0.060 0.077
4.708 0.425 0.411 0.014 0.060 0.077
4.709 0.400 0.406 0.007 0.060 0.077
4.710 0.387 0.396 0.009 0.060 0.077
4.712 0.411 0.399 0.012 0.060 0.077
4.713 0.399 0.394 0.005 0.060 0.077
4.715 0.375 0.387 0.012 0.060 0.077
4.716 0.382 0.384 0.002 0.060 0.077
4.717 0.381 0.379 0.002 0.060 0.077
4.719 0.370 0.373 0.003 0.060 0.077
4.720 0.363 0.364 0.001 0.060 0.077
4.722 0.364 0.366 0.002 0.060 0.077
4.723 0.364 0.362 0.001 0.060 0.077
4.724 0.350 0.357 0.007 0.060 0.077
4.726 0.351 0.350 0.000 0.060 0.077
4.727 0.358 0.359 0.002 0.060 0.077
4.728 0.346 0.351 0.005 0.060 0.077
4.730 0.330 0.350 0.020 0.060 0.077
4.731 0.341 0.340 0.001 0.060 0.077
4.733 0.334 0.335 0.001 0.060 0.077
4.734 0.323 0.333 0.010 0.060 0.077
4.735 0.329 0.327 0.002 0.060 0.077
4.737 0.322 0.322 0.000 0.060 0.077
4.738 0.308 0.318 0.010 0.060 0.077
4.740 0.312 0.316 0.005 0.060 0.077
4.741 0.315 0.307 0.008 0.060 0.077
4.742 0.300 0.306 0.006 0.060 0.077
4.744 0.300 0.300 0.001 0.060 0.077
4.745 0.302 0.294 0.008 0.060 0.077
4.747 0.291 0.289 0.002 0.060 0.077
4.748 0.285 0.286 0.002 0.060 0.077
4.749 0.295 0.282 0.013 0.060 0.077
4.751 0.280 0.278 0.002 0.060 0.077
4.752 0.270 0.272 0.002 0.060 0.077
4.753 0.278 0.274 0.004 0.060 0.077
4.755 0.271 0.264 0.007 0.060 0.077
4.756 0.263 0.268 0.005 0.060 0.077
4.758 0.261 0.260 0.000 0.060 0.077
4.759 0.255 0.258 0.003 0.060 0.077
4.760 0.248 0.244 0.003 0.060 0.077
4.762 0.250 0.247 0.003 0.060 0.077
4.763 0.240 0.235 0.005 0.060 0.077
4.765 0.230 0.236 0.006 0.060 0.077
4.766 0.222 0.229 0.007 0.060 0.077
4.767 0.224 0.217 0.007 0.060 0.077
4.769 0.218 0.216 0.001 0.060 0.077
4.770 0.207 0.210 0.003 0.060 0.077
4.772 0.199 0.201 0.003 0.060 0.077
4.773 0.190 0.192 0.002 0.060 0.077
4.774 0.187 0.184 0.003 0.060 0.077
4.776 0.183 0.177 0.006 0.060 0.077
4.777 0.174 0.171 0.003 0.060 0.077
4.778 0.165 0.166 0.001 0.060 0.077
4.780 0.160 0.153 0.007 0.060 0.077
4.781 0.156 0.147 0.009 0.060 0.077
4.783 0.152 0.139 0.013 0.060 0.077
4.784 0.141 0.130 0.011 0.060 0.077
4.785 0.135 0.126 0.009 0.060 0.077
4.787 0.133 0.125 0.008 0.060 0.077
4.788 0.126 0.122 0.004 0.060 0.077
4.790 0.118 0.112 0.006 0.060 0.077
4.791 0.115 0.106 0.008 0.060 0.077
4.792 0.109 0.094 0.015 0.060 0.077
4.794 0.103 0.089 0.014 0.060 0.077
4.795 0.098 0.086 0.012 0.060 0.077
4.796 0.087 0.079 0.007 0.060 0.077
4.798 0.081 0.072 0.009 0.060 0.077
4.799 0.074 0.067 0.007 0.060 0.077
4.801 0.065 0.057 0.008 0.060 0.077
4.802 0.058 0.052 0.006 0.060 0.077
4.803 0.050 0.042 0.007 0.060 0.077
4.805 0.042 0.037 0.004 0.060 0.077
4.806 0.037 0.025 0.012 0.060 0.077
4.808 0.028 0.018 0.010 0.060 0.077
4.809 0.018 0.008 0.010 0.060 0.077
4.810 0.010 0.004 0.006 0.060 0.077
4.812 0.006 -0.004 0.010 0.060 0.077
4.813 -0.002 -0.010 0.008 0.060 0.077
4.815 -0.013 -0.011 0.002 0.060 0.077
4.816 -0.021 -0.019 0.002 0.060 0.077
4.817 -0.027 -0.022 0.005 0.060 0.077
4.819 -0.032 -0.038 0.006 0.060 0.077
4.820 -0.045 -0.042 0.003 0.060 0.077
4.822 -0.047 -0.045 0.002 0.060 0.077
4.823 -0.050 -0.055 0.005 0.060 0.077
4.824 -0.060 -0.057 0.003 0.060 0.077
4.826 -0.066 -0.065 0.001 0.060 0.077
4.827 -0.074 -0.066 0.008 0.060 0.077
4.829 -0.074 -0.076 0.002 0.060 0.077
4.830 -0.083 -0.077 0.006 0.060 0.077
4.831 -0.087 -0.084 0.004 0.060 0.077
4.833 -0.090 -0.094 0.004 0.060 0.077
4.834 -0.096 -0.095 0.001 0.060 0.077
4.835 -0.103 -0.099 0.004 0.060 0.077
4.837 -0.108 -0.110 0.002 0.060 0.077
4.838 -0.109 -0.117 0.007 0.060 0.077
4.840 -0.118 -0.124 0.006 0.060 0.077
4.841 -0.125 -0.127 0.002 0.060 0.077
4.842 -0.129 -0.134 0.005 0.060 0.077
4.844 -0.131 -0.145 0.014 0.060 0.077
4.845 -0.143 -0.152 0.009 0.060 0.077
4.847 -0.150 -0.159 0.009 0.060 0.077
4.848 -0.157 -0.171 0.014 0.060 0.077
4.849 -0.165 -0.179 0.014 0.060 0.077
4.851 -0.173 -0.187 0.014 0.060 0.077
4.852 -0.178 -0.190 0.012 0.060 0.077
4.853 -0.188 -0.198 0.010 0.060 0.077
4.855 -0.194 -0.209 0.015 0.060 0.077
4.856 -0.203 -0.218 0.015 0.060 0.077
4.858 -0.208 -0.220 0.012 0.060 0.077
4.859 -0.220 -0.229 0.009 0.060 0.077
4.860 -0.220 -0.241 0.020 0.060 0.077
4.862 -0.227 -0.240 0.013 0.060 0.077
4.863 -0.237 -0.246 0.009 0.060 0.077
4.865 -0.241 -0.248 0.006 0.060 0.077
4.866 -0.247 -0.255 0.008 0.060 0.077
4.867 -0.253 -0.260 0.006 0.060 0.077
4.869 -0.256 -0.267 0.011 0.060 0.077
4.870 -0.259 -0.274 0.015 0.060 0.077
4.872 -0.264 -0.276 0.012 0.060 0.077
4.873 -0.270 -0.280 0.010 0.060 0.077
4.874 -0.275 -0.289 0.014 0.060 0.077
4.876 -0.284 -0.288 0.004 0.060 0.077
4.877 -0.287 -0.292 0.005 0.060 0.077
4.878 -0.288 -0.298 0.010 0.060 0.077
4.880 -0.292 -0.306 0.014 0.060 0.077
4.881 -0.296 -0.311 0.015 0.060 0.077
4.883 -0.307 -0.312 0.005 0.060 0.077
4.884 -0.308 -0.321 0.013 0.060 0.077
4.885 -0.316 -0.325 0.009 0.060 0.077
4.887 -0.318 -0.331 0.013 0.060 0.077
4.888 -0.327 -0.341 0.014 0.060 0.077
4.890 -0.329 -0.345 0.016 0.060 0.077
4.891 -0.334 -0.349 0.015 0.060 0.077
4.892 -0.343 -0.358 0.015 0.060 0.077
4.894 -0.350 -0.365 0.015 0.060 0.077
4.895 -0.355 -0.378 0.023 0.060 0.077
4.897 -0.365 -0.382 0.017 0.060 0.077
4.898 -0.366 -0.391 0.024 0.060 0.077
4.899 -0.375 -0.395 0.020 0.060 0.077
4.901 -0.376 -0.403 0.027 0.060 0.077
4.902 -0.385 -0.408 0.023 0.060 0.077
4.903 -0.389 -0.411 0.022 0.060 0.077
4.905 -0.396 -0.418 0.022 0.060 0.077
4.906 -0.402 -0.426 0.024 0.060 0.077
4.908 -0.404 -0.432 0.028 0.060 0.077
4.909 -0.409 -0.436 0.027 0.060 0.077
4.910 -0.409 -0.438 0.029 0.060 0.077
4.912 -0.412 -0.446 0.034 0.060 0.077
4.913 -0.416 -0.447 0.031 0.060 0.077
4.915 -0.422 -0.454 0.031 0.060 0.077
4.916 -0.426 -0.457 0.030 0.060 0.077
4.917 -0.432 -0.465 0.033 0.060 0.077
4.919 -0.430 -0.465 0.035 0.060 0.077
4.920 -0.437 -0.469 0.032 0.060 0.077
4.921 -0.439 -0.474 0.035 0.060 0.077
4.923 -0.445 -0.476 0.031 0.060 0.077
4.924 -0.452 -0.482 0.030 0.060 0.077
4.926 -0.456 -0.485 0.029 0.060 0.077
4.927 -0.456 -0.490 0.034 0.060 0.077
4.928 -0.462 -0.495 0.033 0.060 0.077
4.930 -0.462 -0.493 0.031 0.060 0.077
4.931 -0.466 -0.496 0.030 0.060 0.077
4.933 -0.468 -0.502 0.034 0.060 0.077
4.934 -0.477 -0.508 0.031 0.060 0.077
4.935 -0.479 -0.511 0.032 0.060 0.077
4.937 -0.485 -0.518 0.033 0.060 0.077
4.938 -0.483 -0.517 0.034 0.060 0.077
4.940 -0.490 -0.517 0.027 0.060 0.077
4.941 -0.490 -0.527 0.037 0.060 0.077
4.942 -0.496 -0.528 0.032 0.060 0.077
4.944 -0.493 -0.531 0.038 0.060 0.077
4.945 -0.501 -0.536 0.035 0.060 0.077
4.947 -0.494 -0.539 0.045 0.060 0.077
4.948 -0.505 -0.535 0.030 0.060 0.077
4.949 -0.503 -0.540 0.036 0.060 0.077
4.951 -0.510 -0.539 0.029 0.060 0.077
4.952 -0.503 -0.541 0.038 0.060 0.077
4.954 -0.514 -0.545 0.031 0.060 0.077
4.955 -0.508 -0.549 0.041 0.060 0.077
4.956 -0.516 -0.550 0.034 0.060 0.077
4.958 -0.512 -0.555 0.043 0.060 0.077
4.959 -0.514 -0.556 0.042 0.060 0.077
4.960 -0.514 -0.559 0.044 0.060 0.077
4.962 -0.516 -0.565 0.049 0.060 0.077
4.963 -0.519 -0.563 0.044 0.060 0.077
4.965 -0.516 -0.566 0.050 0.060 0.077
4.966 -0.517 -0.568 0.051 0.060 0.077
4.967 -0.510 -0.570 0.060 0.060 0.077
4.969 -0.518 -0.572 0.054 0.060 0.077
4.970 -0.516 -0.571 0.055 0.060 0.077
4.972 -0.513 -0.575 0.062 0.060 0.077
4.973 -0.509 -0.577 0.068 0.060 0.077
4.974 -0.504 -0.580 0.076 0.060 0.077
4.976 -0.515 -0.581 0.066 0.060 0.077
4.977 -0.506 -0.585 0.079 0.060 0.077
4.978 -0.514 -0.583 0.069 0.060 0.077
4.980 -0.497 -0.588 0.091 0.060 0.077
4.981 -0.508 -0.588 0.080 0.060 0.077
4.983 -0.504 -0.591 0.087 0.060 0.077
4.984 -0.500 -0.592 0.092 0.060 0.077
4.985 -0.501 -0.593 0.092 0.060 0.077
4.987 -0.498 -0.592 0.094 0.060 0.077
4.988 -0.496 -0.586 0.089 0.060 0.077
4.990 -0.498 -0.587 0.088 0.060 0.077
4.991 -0.492 -0.584 0.092 0.060 0.077
4.992 -0.490 -0.586 0.096 0.060 0.077
4.994 -0.485 -0.586 0.101 0.060 0.077
4.995 -0.496 -0.583 0.086 0.060 0.077
4.997 -0.485 -0.579 0.094 0.060 0.077
4.998 -0.480 -0.580 0.100 0.060 0.077
4.999 -0.474 -0.572 0.098 0.060 0.077
5.001 -0.479 -0.568 0.089 0.060 0.077
5.002 -0.479 -0.561 0.082 0.060 0.077
5.003 -0.464 -0.556 0.091 0.060 0.077
5.005 -0.472 -0.558 0.085 0.060 0.077
5.006 -0.462 -0.558 0.096 0.060 0.077
5.008 -0.465 -0.553 0.088 0.060 0.077
5.009 -0.452 -0.546 0.094 0.060 0.077
5.010 -0.456 -0.544 0.088 0.060 0.077
5.012 -0.444 -0.538 0.094 0.060 0.077
5.013 -0.440 -0.540 0.100 0.060 0.077
5.015 -0.440 -0.528 0.088 0.060 0.077
5.016 -0.437 -0.525 0.088 0.060 0.077
5.017 -0.425 -0.519 0.094 0.060 0.077
5.019 -0.416 -0.522 0.106 0.060 0.077
5.020 -0.427 -0.518 0.091 0.060 0.077
5.022 -0.411 -0.512 0.101 0.060 0.077
5.023 -0.417 -0.511 0.093 0.060 0.077
5.024 -0.402 -0.505 0.103 0.060 0.077
5.026 -0.400 -0.504 0.104 0.060 0.077
5.027 -0.391 -0.503 0.112 0.060 0.077
5.028 -0.388 -0.502 0.114 0.060 0.077
5.030 -0.382 -0.490 0.108 0.060 0.077
5.031 -0.375 -0.488 0.113 0.060 0.077
5.033 -0.378 -0.487 0.109 0.060 0.077
5.034 -0.371 -0.483 0.112 0.060 0.077
5.035 -0.366 -0.478 0.111 0.060 0.077
5.037 -0.360 -0.470 0.110 0.060 0.077
5.038 -0.353 -0.467 0.114 0.060 0.077
5.040 -0.350 -0.463 0.112 0.060 0.077
5.041 -0.350 -0.464 0.114 0.060 0.077
5.042 -0.342 -0.462 0.119 0.060 0.077
5.044 -0.336 -0.454 0.117 0.060 0.077
5.045 -0.329 -0.450 0.121 0.060 0.077
5.046 -0.332 -0.439 0.107 0.060 0.077
5.048 -0.330 -0.437 0.107 0.060 0.077
5.049 -0.329 -0.431 0.101 0.060 0.077
5.051 -0.322 -0.424 0.102 0.060 0.077
5.052 -0.316 -0.421 0.105 0.060 0.077
5.053 -0.313 -0.413 0.100 0.060 0.077
5.055 -0.309 -0.409 0.100 0.060 0.077
5.056 -0.304 -0.437 0.133 0.060 0.077
5.058 -0.309 -0.409 0.100 0.060 0.077
5.059 -0.301 -0.386 0.085 0.060 0.077
5.060 -0.297 -0.394 0.097 0.060 0.077
5.062 -0.286 -0.376 0.090 0.060 0.077
5.063 -0.287 -0.384 0.097 0.060 0.077
5.065 -0.275 -0.365 0.090 0.060 0.077
5.066 -0.279 -0.361 0.082 0.060 0.077
5.067 -0.277 -0.365 0.088 0.060 0.077
5.069 -0.273 -0.357 0.083 0.060 0.077
5.070 -0.258 -0.353 0.095 0.060 0.077
5.072 -0.266 -0.348 0.082 0.060 0.077
5.073 -0.249 -0.346 0.097 0.060 0.077
5.074 -0.259 -0.341 0.082 0.060 0.077
5.076 -0.244 -0.336 0.092 0.060 0.077
5.077 -0.244 -0.328 0.084 0.060 0.077
5.079 -0.235 -0.321 0.086 0.060 0.077
5.080 -0.241 -0.317 0.076 0.060 0.077
5.081 -0.231 -0.311 0.080 0.060 0.077
5.083 -0.231 -0.312 0.081 0.060 0.077
5.084 -0.225 -0.305 0.080 0.060 0.077
5.085 -0.223 -0.302 0.079 0.060 0.077
5.087 -0.220 -0.299 0.079 0.060 0.077
5.088 -0.213 -0.294 0.081 0.060 0.077
5.090 -0.216 -0.293 0.077 0.060 0.077
5.091 -0.198 -0.291 0.093 0.060 0.077
5.092 -0.205 -0.283 0.078 0.060 0.077
5.094 -0.186 -0.283 0.097 0.060 0.077
5.095 -0.197 -0.281 0.083 0.060 0.077
5.097 -0.186 -0.280 0.094 0.060 0.077
5.098 -0.192 -0.278 0.086 0.060 0.077
5.099 -0.176 -0.272 0.096 0.060 0.077
5.101 -0.177 -0.273 0.095 0.060 0.077
5.102 -0.170 -0.268 0.098 0.060 0.077
5.103 -0.173 -0.269 0.096 0.060 0.077
5.105 -0.166 -0.265 0.099 0.060 0.077
5.106 -0.168 -0.261 0.093 0.060 0.077
5.108 -0.162 -0.257 0.094 0.060 0.077
5.109 -0.160 -0.251 0.091 0.060 0.077
5.110 -0.161 -0.249 0.088 0.060 0.077
5.112 -0.163 -0.244 0.081 0.060 0.077
5.113 -0.156 -0.238 0.081 0.060 0.077
5.115 -0.161 -0.235 0.074 0.060 0.077
5.116 -0.162 -0.228 0.066 0.060 0.077
5.117 -0.158 -0.227 0.068 0.060 0.077
5.119 -0.161 -0.224 0.063 0.060 0.077
5.120 -0.151 -0.216 0.064 0.060 0.077
5.122 -0.161 -0.205 0.044 0.060 0.077
5.123 -0.153 -0.207 0.054 0.060 0.077
5.124 -0.158 -0.207 0.049 0.060 0.077
5.126 -0.156 -0.185 0.029 0.060 0.077
5.127 -0.158 -0.189 0.031 0.060 0.077
5.128 -0.153 -0.188 0.035 0.060 0.077
5.130 -0.152 -0.188 0.036 0.060 0.077
5.131 -0.147 -0.179 0.032 0.060 0.077
5.133 -0.150 -0.179 0.029 0.060 0.077
5.134 -0.147 -0.179 0.032 0.060 0.077
5.135 -0.154 -0.168 0.014 0.060 0.077
5.137 -0.151 -0.166 0.015 0.060 0.077
5.138 -0.149 -0.162 0.013 0.060 0.077
5.140 -0.150 -0.158 0.008 0.060 0.077
5.141 -0.152 -0.159 0.007 0.060 0.077
5.142 -0.156 -0.153 0.004 0.060 0.077
5.144 -0.153 -0.155 0.002 0.060 0.077
5.145 -0.154 -0.150 0.004 0.060 0.077
5.147 -0.156 -0.150 0.006 0.060 0.077
5.148 -0.154 -0.152 0.002 0.060 0.077
5.149 -0.158 -0.152 0.006 0.060 0.077
5.151 -0.156 -0.157 0.001 0.060 0.077
5.152 -0.162 -0.157 0.005 0.060 0.077
5.153 -0.160 -0.163 0.003 0.060 0.077
5.155 -0.158 -0.169 0.011 0.060 0.077
5.156 -0.169 -0.158 0.011 0.060 0.077
5.158 -0.168 -0.169 0.001 0.060 0.077
5.159 -0.173 -0.170 0.004 0.060 0.077
5.160 -0.174 -0.177 0.003 0.060 0.077
5.162 -0.181 -0.186 0.005 0.060 0.077
5.163 -0.176 -0.187 0.011 0.060 0.077
5.165 -0.192 -0.193 0.001 0.060 0.077
5.166 -0.191 -0.203 0.012 0.060 0.077
5.167 -0.200 -0.210 0.010 0.060 0.077
5.169 -0.204 -0.215 0.011 0.060 0.077
5.170 -0.201 -0.215 0.014 0.060 0.077
5.171 -0.212 -0.219 0.007 0.060 0.077
5.173 -0.214 -0.229 0.015 0.060 0.077
5.174 -0.219 -0.239 0.019 0.060 0.077
5.176 -0.223 -0.243 0.020 0.060 0.077
5.177 -0.227 -0.252 0.024 0.060 0.077
5.178 -0.222 -0.260 0.038 0.060 0.077
5.180 -0.236 -0.266 0.030 0.060 0.077
5.181 -0.233 -0.272 0.039 0.060 0.077
5.183 -0.240 -0.278 0.038 0.060 0.077
5.184 -0.244 -0.279 0.034 0.060 0.077
5.185 -0.248 -0.285 0.037 0.060 0.077
5.187 -0.251 -0.290 0.039 0.060 0.077
5.188 -0.253 -0.301 0.047 0.060 0.077
5.190 -0.256 -0.304 0.048 0.060 0.077
5.191 -0.260 -0.306 0.046 0.060 0.077
5.192 -0.264 -0.315 0.051 0.060 0.077
5.194 -0.266 -0.317 0.051 0.060 0.077
5.195 -0.271 -0.321 0.050 0.060 0.077
5.197 -0.270 -0.326 0.056 0.060 0.077
5.198 -0.275 -0.326 0.051 0.060 0.077
5.199 -0.281 -0.327 0.046 0.060 0.077
5.201 -0.279 -0.335 0.055 0.060 0.077
5.202 -0.288 -0.337 0.049 0.060 0.077
5.204 -0.286 -0.338 0.052 0.060 0.077
5.205 -0.289 -0.346 0.057 0.060 0.077
5.206 -0.293 -0.345 0.052 0.060 0.077
5.208 -0.295 -0.347 0.052 0.060 0.077
5.209 -0.297 -0.352 0.054 0.060 0.077
5.210 -0.299 -0.352 0.053 0.060 0.077
5.212 -0.301 -0.356 0.055 0.060 0.077
5.213 -0.306 -0.358 0.052 0.060 0.077
5.215 -0.298 -0.353 0.055 0.060 0.077
5.216 -0.303 -0.356 0.053 0.060 0.077
5.217 -0.299 -0.355 0.056 0.060 0.077
5.219 -0.301 -0.360 0.059 0.060 0.077
5.220 -0.303 -0.358 0.055 0.060 0.077
5.222 -0.299 -0.363 0.064 0.060 0.077
5.223 -0.302 -0.361 0.059 0.060 0.077
5.224 -0.299 -0.362 0.063 0.060 0.077
5.226 -0.299 -0.358 0.059 0.060 0.077
5.227 -0.302 -0.356 0.054 0.060 0.077
5.228 -0.298 -0.355 0.057 0.060 0.077
5.230 -0.303 -0.353 0.050 0.060 0.077
5.231 -0.297 -0.352 0.054 0.060 0.077
5.233 -0.299 -0.352 0.053 0.060 0.077
5.234 -0.301 -0.352 0.051 0.060 0.077
5.235 -0.305 -0.354 0.049 0.060 0.077
5.237 -0.303 -0.352 0.049 0.060 0.077
5.238 -0.303 -0.353 0.050 0.060 0.077
5.240 -0.301 -0.352 0.051 0.060 0.077
5.241 -0.302 -0.349 0.047 0.060 0.077
5.242 -0.305 -0.350 0.045 0.060 0.077
5.244 -0.307 -0.352 0.045 0.060 0.077
5.245 -0.305 -0.348 0.042 0.060 0.077
5.247 -0.303 -0.349 0.046 0.060 0.077
5.248 -0.302 -0.349 0.046 0.060 0.077
5.249 -0.305 -0.348 0.043 0.060 0.077
5.251 -0.306 -0.348 0.042 0.060 0.077
5.252 -0.305 -0.347 0.041 0.060 0.077
5.253 -0.309 -0.352 0.043 0.060 0.077
5.255 -0.307 -0.347 0.040 0.060 0.077
5.256 -0.311 -0.345 0.034 0.060 0.077
5.258 -0.310 -0.370 0.060 0.060 0.077
5.259 -0.308 -0.353 0.045 0.060 0.077
5.260 -0.316 -0.350 0.034 0.060 0.077
5.262 -0.311 -0.348 0.037 0.060 0.077
5.263 -0.320 -0.342 0.022 0.060 0.077
5.265 -0.323 -0.354 0.030 0.060 0.077
5.266 -0.330 -0.353 0.023 0.060 0.077
5.267 -0.326 -0.363 0.037 0.060 0.077
5.269 -0.338 -0.362 0.024 0.060 0.077
5.270 -0.338 -0.365 0.027 0.060 0.077
5.272 -0.341 -0.368 0.027 0.060 0.077
5.273 -0.349 -0.375 0.026 0.060 0.077
5.274 -0.353 -0.377 0.024 0.060 0.077
5.276 -0.361 -0.375 0.014 0.060 0.077
5.277 -0.357 -0.388 0.031 0.060 0.077
5.278 -0.359 -0.384 0.025 0.060 0.077
5.280 -0.363 -0.391 0.027 0.060 0.077
5.281 -0.360 -0.395 0.035 0.060 0.077
5.283 -0.367 -0.398 0.031 0.060 0.077
5.284 -0.366 -0.400 0.034 0.060 0.077
5.285 -0.368 -0.396 0.028 0.060 0.077
5.287 -0.371 -0.398 0.027 0.060 0.077
5.288 -0.367 -0.407 0.040 0.060 0.077
5.290 -0.371 -0.402 0.030 0.060 0.077
5.291 -0.362 -0.405 0.043 0.060 0.077
5.292 -0.373 -0.396 0.022 0.060 0.077
5.294 -0.369 -0.417 0.048 0.060 0.077
5.295 -0.377 -0.405 0.028 0.060 0.077
5.296 -0.368 -0.408 0.040 0.060 0.077
5.298 -0.378 -0.415 0.037 0.060 0.077
5.299 -0.378 -0.413 0.035 0.060 0.077
5.301 -0.384 -0.421 0.037 0.060 0.077
5.302 -0.384 -0.428 0.044 0.060 0.077
5.303 -0.383 -0.431 0.048 0.060 0.077
5.305 -0.391 -0.431 0.040 0.060 0.077
5.306 -0.394 -0.438 0.043 0.060 0.077
5.308 -0.403 -0.440 0.037 0.060 0.077
5.309 -0.400 -0.446 0.046 0.060 0.077
5.310 -0.407 -0.453 0.045 0.060 0.077
5.312 -0.411 -0.461 0.050 0.060 0.077
5.313 -0.419 -0.459 0.039 0.060 0.077
5.315 -0.426 -0.453 0.027 0.060 0.077
5.316 -0.429 -0.464 0.035 0.060 0.077
5.317 -0.434 -0.462 0.028 0.060 0.077
5.319 -0.435 -0.463 0.028 0.060 0.077
5.320 -0.438 -0.465 0.026 0.060 0.077
5.322 -0.442 -0.465 0.023 0.060 0.077
5.323 -0.439 -0.462 0.023 0.060 0.077
5.324 -0.435 -0.464 0.029 0.060 0.077
5.326 -0.438 -0.465 0.026 0.060 0.077
5.327 -0.437 -0.464 0.027 0.060 0.077
5.329 -0.441 -0.469 0.028 0.060 0.077
5.330 -0.439 -0.466 0.026 0.060 0.077
5.331 -0.441 -0.469 0.028 0.060 0.077
5.333 -0.439 -0.464 0.025 0.060 0.077
5.334 -0.446 -0.468 0.022 0.060 0.077
5.335 -0.447 -0.469 0.022 0.060 0.077
5.337 -0.443 -0.467 0.024 0.060 0.077
5.338 -0.450 -0.465 0.015 0.060 0.077
5.340 -0.446 -0.465 0.019 0.060 0.077
5.341 -0.451 -0.464 0.013 0.060 0.077
5.342 -0.450 -0.472 0.021 0.060 0.077
5.344 -0.453 -0.472 0.019 0.060 0.077
5.345 -0.454 -0.472 0.018 0.060 0.077
5.347 -0.461 -0.471 0.010 0.060 0.077
5.348 -0.456 -0.477 0.021 0.060 0.077
5.349 -0.464 -0.476 0.012 0.060 0.077
5.351 -0.462 -0.478 0.015 0.060 0.077
5.352 -0.467 -0.482 0.015 0.060 0.077
5.353 -0.459 -0.485 0.026 0.060 0.077
5.355 -0.469 -0.486 0.017 0.060 0.077
5.356 -0.466 -0.488 0.022 0.060 0.077
5.358 -0.476 -0.496 0.020 0.060 0.077
5.359 -0.474 -0.497 0.023 0.060 0.077
5.360 -0.481 -0.502 0.021 0.060 0.077
5.362 -0.481 -0.502 0.021 0.060 0.077
5.363 -0.485 -0.507 0.022 0.060 0.077
5.365 -0.483 -0.510 0.027 0.060 0.077
5.366 -0.489 -0.516 0.027 0.060 0.077
5.367 -0.486 -0.518 0.032 0.060 0.077
5.369 -0.494 -0.524 0.030 0.060 0.077
5.370 -0.498 -0.525 0.027 0.060 0.077
5.372 -0.505 -0.529 0.023 0.060 0.077
5.373 -0.504 -0.535 0.031 0.060 0.077
5.374 -0.507 -0.540 0.033 0.060 0.077
5.376 -0.513 -0.540 0.026 0.060 0.077
5.377 -0.516 -0.546 0.030 0.060 0.077
5.378 -0.520 -0.548 0.028 0.060 0.077
5.380 -0.518 -0.552 0.034 0.060 0.077
5.381 -0.529 -0.556 0.027 0.060 0.077
5.383 -0.525 -0.558 0.033 0.060 0.077
5.384 -0.532 -0.566 0.034 0.060 0.077
5.385 -0.532 -0.569 0.037 0.060 0.077
5.387 -0.533 -0.575 0.042 0.060 0.077
5.388 -0.538 -0.581 0.043 0.060 0.077
5.390 -0.544 -0.585 0.041 0.060 0.077
5.391 -0.546 -0.591 0.045 0.060 0.077
5.392 -0.547 -0.595 0.048 0.060 0.077
5.394 -0.551 -0.602 0.051 0.060 0.077
5.395 -0.551 -0.608 0.056 0.060 0.077
5.397 -0.558 -0.610 0.052 0.060 0.077
5.398 -0.553 -0.612 0.059 0.060 0.077
5.399 -0.559 -0.616 0.057 0.060 0.077
5.401 -0.562 -0.623 0.061 0.060 0.077
5.402 -0.561 -0.628 0.067 0.060 0.077
5.403 -0.565 -0.635 0.069 0.060 0.077
5.405 -0.556 -0.635 0.079 0.060 0.077
5.406 -0.563 -0.636 0.072 0.060 0.077
5.408 -0.562 -0.642 0.080 0.060 0.077
5.409 -0.558 -0.646 0.088 0.060 0.077
5.410 -0.564 -0.646 0.082 0.060 0.077
5.412 -0.554 -0.647 0.093 0.060 0.077
5.413 -0.566 -0.649 0.082 0.060 0.077
5.415 -0.556 -0.653 0.097 0.060 0.077
5.416 -0.552 -0.654 0.101 0.060 0.077
5.417 -0.551 -0.652 0.101 0.060 0.077
5.419 -0.551 -0.654 0.103 0.060 0.077
5.420 -0.550 -0.653 0.103 0.060 0.077
5.421 -0.542 -0.653 0.110 0.060 0.077
5.423 -0.537 -0.656 0.119 0.060 0.077
5.424 -0.531 -0.655 0.124 0.060 0.077
5.426 -0.528 -0.652 0.124 0.060 0.077
5.427 -0.524 -0.647 0.123 0.060 0.077
5.428 -0.522 -0.646 0.124 0.060 0.077
5.430 -0.509 -0.644 0.135 0.060 0.077
5.431 -0.511 -0.641 0.130 0.060 0.077
5.433 -0.503 -0.642 0.139 0.060 0.077
5.434 -0.502 -0.643 0.141 0.060 0.077
5.435 -0.491 -0.631 0.140 0.060 0.077
5.437 -0.487 -0.623 0.136 0.060 0.077
5.438 -0.484 -0.624 0.140 0.060 0.077
5.440 -0.482 -0.619 0.137 0.060 0.077
5.441 -0.475 -0.605 0.130 0.060 0.077
5.442 -0.469 -0.604 0.134 0.060 0.077
5.444 -0.458 -0.602 0.143 0.060 0.077
5.445 -0.455 -0.595 0.140 0.060 0.077
5.447 -0.449 -0.589 0.139 0.060 0.077
5.448 -0.443 -0.586 0.143 0.060 0.077
5.449 -0.442 -0.583 0.141 0.060 0.077
5.451 -0.432 -0.573 0.141 0.060 0.077
5.452 -0.437 -0.570 0.133 0.060 0.077
5.454 -0.419 -0.563 0.143 0.060 0.077
5.455 -0.422 -0.554 0.132 0.060 0.077
5.456 -0.414 -0.551 0.137 0.060 0.077
5.458 -0.410 -0.543 0.133 0.060 0.077
5.459 -0.402 -0.536 0.134 0.060 0.077
5.460 -0.392 -0.527 0.135 0.060 0.077
5.462 -0.384 -0.517 0.133 0.060 0.077
5.463 -0.376 -0.506 0.130 0.060 0.077
5.465 -0.367 -0.501 0.134 0.060 0.077
5.466 -0.372 -0.491 0.118 0.060 0.077
5.467 -0.353 -0.478 0.125 0.060 0.077
5.469 -0.356 -0.467 0.110 0.060 0.077
5.470 -0.341 -0.458 0.117 0.060 0.077
5.472 -0.332 -0.451 0.119 0.060 0.077
5.473 -0.330 -0.443 0.113 0.060 0.077
5.474 -0.321 -0.430 0.109 0.060 0.077
5.476 -0.308 -0.420 0.112 0.060 0.077
5.477 -0.308 -0.413 0.105 0.060 0.077
5.478 -0.293 -0.408 0.115 0.060 0.077
5.480 -0.290 -0.397 0.107 0.060 0.077
5.481 -0.286 -0.389 0.103 0.060 0.077
5.483 -0.264 -0.380 0.116 0.060 0.077
5.484 -0.266 -0.376 0.110 0.060 0.077
5.485 -0.255 -0.370 0.115 0.060 0.077
5.487 -0.241 -0.364 0.122 0.060 0.077
5.488 -0.244 -0.351 0.107 0.060 0.077
5.490 -0.231 -0.341 0.110 0.060 0.077
5.491 -0.214 -0.340 0.126 0.060 0.077
5.492 -0.219 -0.338 0.119 0.060 0.077
5.494 -0.216 -0.329 0.113 0.060 0.077
5.495 -0.189 -0.320 0.131 0.060 0.077
5.497 -0.191 -0.316 0.125 0.060 0.077
5.498 -0.185 -0.310 0.125 0.060 0.077
5.499 -0.165 -0.301 0.136 0.060 0.077
5.501 -0.162 -0.294 0.132 0.060 0.077
5.502 -0.163 -0.283 0.119 0.060 0.077
5.503 -0.143 -0.280 0.137 0.060 0.077
5.505 -0.130 -0.277 0.146 0.060 0.077
5.506 -0.133 -0.269 0.135 0.060 0.077
5.508 -0.123 -0.256 0.133 0.060 0.077
5.509 -0.103 -0.250 0.146 0.060 0.077
5.510 -0.109 -0.244 0.135 0.060 0.077
5.512 -0.104 -0.235 0.131 0.060 0.077
5.513 -0.087 -0.225 0.138 0.060 0.077
5.515 -0.073 -0.218 0.145 0.060 0.077
5.516 -0.074 -0.212 0.138 0.060 0.077
5.517 -0.065 -0.202 0.137 0.060 0.077
5.519 -0.053 -0.199 0.146 0.060 0.077
5.520 -0.049 -0.187 0.137 0.060 0.077
5.522 -0.048 -0.179 0.131 0.060 0.077
5.523 -0.033 -0.172 0.139 0.060 0.077
5.524 -0.016 -0.161 0.144 0.060 0.077
5.526 -0.022 -0.152 0.130 0.060 0.077
5.527 -0.013 -0.139 0.126 0.060 0.077
5.528 0.007 -0.137 0.144 0.060 0.077
5.530 0.013 -0.124 0.137 0.060 0.077
5.531 0.016 -0.115 0.131 0.060 0.077
5.533 0.023 -0.106 0.129 0.060 0.077
5.534 0.043 -0.091 0.133 0.060 0.077
5.535 0.050 -0.088 0.138 0.060 0.077
5.537 0.049 -0.084 0.133 0.060 0.077
5.538 0.068 -0.069 0.137 0.060 0.077
5.540 0.080 -0.053 0.133 0.060 0.077
5.541 0.096 -0.045 0.141 0.060 0.077
5.542 0.099 -0.031 0.129 0.060 0.077
5.544 0.111 -0.025 0.136 0.060 0.077
5.545 0.133 -0.011 0.144 0.060 0.077
5.546 0.140 0.004 0.136 0.060 0.077
5.548 0.151 0.016 0.135 0.060 0.077
5.549 0.152 0.027 0.125 0.060 0.077
5.551 0.171 0.035 0.136 0.060 0.077
5.552 0.185 0.052 0.132 0.060 0.077
5.553 0.192 0.063 0.129 0.060 0.077
5.555 0.200 0.077 0.123 0.060 0.077
5.556 0.211 0.093 0.118 0.060 0.077
5.558 0.227 0.102 0.125 0.060 0.077
5.559 0.242 0.110 0.132 0.060 0.077
5.560 0.252 0.127 0.125 0.060 0.077
5.562 0.260 0.135 0.125 0.060 0.077
5.563 0.273 0.150 0.123 0.060 0.077
5.565 0.279 0.161 0.118 0.060 0.077
5.566 0.295 0.184 0.111 0.060 0.077
5.567 0.309 0.192 0.117 0.060 0.077
5.569 0.312 0.210 0.102 0.060 0.077
5.570 0.317 0.217 0.100 0.060 0.077
5.572 0.327 0.230 0.097 0.060 0.077
5.573 0.333 0.239 0.094 0.060 0.077
5.574 0.345 0.246 0.099 0.060 0.077
5.576 0.360 0.259 0.101 0.060 0.077
5.577 0.367 0.265 0.102 0.060 0.077
5.579 0.366 0.274 0.092 0.060 0.077
5.580 0.370 0.277 0.093 0.060 0.077
5.581 0.383 0.291 0.091 0.060 0.077
5.583 0.391 0.302 0.089 0.060 0.077
5.584 0.396 0.301 0.095 0.060 0.077
5.585 0.410 0.313 0.097 0.060 0.077
5.587 0.408 0.319 0.088 0.060 0.077
5.588 0.408 0.329 0.079 0.060 0.077
5.590 0.418 0.336 0.082 0.060 0.077
5.591 0.424 0.343 0.081 0.060 0.077
5.592 0.428 0.351 0.076 0.060 0.077
5.594 0.433 0.359 0.074 0.060 0.077
5.595 0.440 0.370 0.070 0.060 0.077
5.597 0.448 0.379 0.069 0.060 0.077
5.598 0.450 0.387 0.062 0.060 0.077
5.599 0.454 0.394 0.060 0.060 0.077
5.601 0.462 0.403 0.059 0.060 0.077
5.602 0.466 0.404 0.062 0.060 0.077
5.603 0.464 0.412 0.051 0.060 0.077
5.605 0.469 0.416 0.053 0.060 0.077
5.606 0.477 0.426 0.051 0.060 0.077
5.608 0.483 0.430 0.053 0.060 0.077
5.609 0.481 0.435 0.046 0.060 0.077
5.610 0.487 0.443 0.044 0.060 0.077
5.612 0.485 0.446 0.039 0.060 0.077
5.613 0.501 0.447 0.054 0.060 0.077
5.615 0.506 0.459 0.047 0.060 0.077
5.616 0.492 0.455 0.037 0.060 0.077
5.617 0.510 0.456 0.053 0.060 0.077
5.619 0.521 0.458 0.063 0.060 0.077
5.620 0.509 0.458 0.051 0.060 0.077
5.622 0.509 0.469 0.040 0.060 0.077
5.623 0.521 0.470 0.050 0.060 0.077
5.624 0.527 0.477 0.050 0.060 0.077
5.626 0.518 0.481 0.037 0.060 0.077
5.627 0.509 0.476 0.033 0.060 0.077
5.628 0.523 0.483 0.040 0.060 0.077
5.630 0.527 0.474 0.053 0.060 0.077
5.631 0.513 0.480 0.033 0.060 0.077
5.633 0.513 0.483 0.030 0.060 0.077
5.634 0.527 0.481 0.046 0.060 0.077
5.635 0.534 0.480 0.054 0.060 0.077
5.637 0.522 0.480 0.042 0.060 0.077
5.638 0.512 0.484 0.028 0.060 0.077
5.640 0.530 0.480 0.050 0.060 0.077
5.641 0.540 0.485 0.055 0.060 0.077
5.642 0.526 0.489 0.036 0.060 0.077
5.644 0.509 0.485 0.024 0.060 0.077
5.645 0.516 0.478 0.038 0.060 0.077
5.647 0.534 0.489 0.044 0.060 0.077
5.648 0.526 0.489 0.037 0.060 0.077
5.649 0.513 0.497 0.016 0.060 0.077
5.651 0.518 0.486 0.032 0.060 0.077
5.652 0.527 0.494 0.032 0.060 0.077
5.653 0.532 0.506 0.025 0.060 0.077
5.655 0.521 0.509 0.012 0.060 0.077
5.656 0.512 0.496 0.016 0.060 0.077
5.658 0.530 0.500 0.030 0.060 0.077
5.659 0.540 0.506 0.034 0.060 0.077
5.660 0.526 0.511 0.015 0.060 0.077
5.662 0.525 0.509 0.016 0.060 0.077
5.663 0.525 0.510 0.015 0.060 0.077
5.665 0.545 0.512 0.033 0.060 0.077
5.666 0.548 0.521 0.027 0.060 0.077
5.667 0.530 0.517 0.013 0.060 0.077
5.669 0.536 0.518 0.017 0.060 0.077
5.670 0.542 0.517 0.025 0.060 0.077
5.671 0.549 0.513 0.035 0.060 0.077
5.673 0.548 0.518 0.030 0.060 0.077
5.674 0.532 0.513 0.019 0.060 0.077
5.676 0.533 0.516 0.017 0.060 0.077
5.677 0.557 0.513 0.043 0.060 0.077
5.678 0.549 0.511 0.038 0.060 0.077
5.680 0.533 0.506 0.026 0.060 0.077
5.681 0.534 0.506 0.028 0.060 0.077
5.683 0.545 0.500 0.045 0.060 0.077
5.684 0.546 0.504 0.041 0.060 0.077
5.685 0.530 0.506 0.024 0.060 0.077
5.687 0.521 0.502 0.019 0.060 0.077
5.688 0.534 0.502 0.032 0.060 0.077
5.690 0.533 0.506 0.027 0.060 0.077
5.691 0.521 0.506 0.015 0.060 0.077
5.692 0.507 0.506 0.001 0.060 0.077
5.694 0.522 0.502 0.020 0.060 0.077
5.695 0.534 0.497 0.037 0.060 0.077
5.697 0.522 0.492 0.030 0.060 0.077
5.698 0.517 0.492 0.025 0.060 0.077
5.699 0.527 0.496 0.031 0.060 0.077
5.701 0.528 0.495 0.033 0.060 0.077
5.702 0.532 0.500 0.032 0.060 0.077
5.704 0.518 0.499 0.019 0.060 0.077
5.705 0.517 0.497 0.020 0.060 0.077
5.706 0.535 0.491 0.043 0.060 0.077
5.708 0.529 0.493 0.036 0.060 0.077
5.709 0.518 0.488 0.030 0.060 0.077
5.710 0.516 0.489 0.026 0.060 0.077
5.712 0.522 0.490 0.032 0.060 0.077
5.713 0.538 0.496 0.042 0.060 0.077
5.715 0.519 0.490 0.029 0.060 0.077
5.716 0.505 0.492 0.013 0.060 0.077
5.717 0.524 0.494 0.029 0.060 0.077
5.719 0.526 0.491 0.035 0.060 0.077
5.720 0.507 0.495 0.012 0.060 0.077
5.722 0.499 0.487 0.012 0.060 0.077
5.723 0.500 0.489 0.011 0.060 0.077
5.724 0.515 0.493 0.022 0.060 0.077
5.726 0.506 0.495 0.011 0.060 0.077
5.727 0.488 0.497 0.009 0.060 0.077
5.728 0.496 0.499 0.003 0.060 0.077
5.730 0.507 0.497 0.010 0.060 0.077
5.731 0.504 0.488 0.016 0.060 0.077
5.733 0.483 0.493 0.010 0.060 0.077
5.734 0.486 0.493 0.007 0.060 0.077
5.735 0.500 0.492 0.008 0.060 0.077
5.737 0.492 0.493 0.001 0.060 0.077
5.738 0.473 0.492 0.019 0.060 0.077
5.740 0.478 0.491 0.013 0.060 0.077
5.741 0.486 0.487 0.001 0.060 0.077
5.742 0.483 0.480 0.003 0.060 0.077
5.744 0.472 0.477 0.005 0.060 0.077
5.745 0.462 0.477 0.015 0.060 0.077
5.747 0.474 0.474 0.000 0.060 0.077
5.748 0.483 0.470 0.013 0.060 0.077
5.749 0.453 0.468 0.015 0.060 0.077
5.751 0.455 0.465 0.010 0.060 0.077
5.752 0.467 0.461 0.006 0.060 0.077
5.753 0.455 0.457 0.002 0.060 0.077
5.755 0.443 0.450 0.007 0.060 0.077
5.756 0.443 0.440 0.003 0.060 0.077
5.758 0.445 0.434 0.011 0.060 0.077
5.759 0.435 0.426 0.009 0.060 0.077
5.760 0.423 0.418 0.005 0.060 0.077
5.762 0.430 0.410 0.020 0.060 0.077
5.763 0.430 0.405 0.025 0.060 0.077
5.765 0.408 0.398 0.010 0.060 0.077
5.766 0.404 0.389 0.015 0.060 0.077
5.767 0.404 0.383 0.021 0.060 0.077
5.769 0.388 0.373 0.015 0.060 0.077
5.770 0.379 0.369 0.009 0.060 0.077
5.772 0.378 0.361 0.017 0.060 0.077
5.773 0.378 0.356 0.021 0.060 0.077
5.774 0.358 0.349 0.009 0.060 0.077
5.776 0.349 0.343 0.006 0.060 0.077
5.777 0.351 0.333 0.018 0.060 0.077
5.778 0.334 0.331 0.003 0.060 0.077
5.780 0.324 0.330 0.006 0.060 0.077
5.781 0.330 0.326 0.004 0.060 0.077
5.783 0.315 0.321 0.006 0.060 0.077
5.784 0.306 0.313 0.008 0.060 0.077
5.785 0.307 0.310 0.003 0.060 0.077
5.787 0.299 0.303 0.004 0.060 0.077
5.788 0.286 0.298 0.012 0.060 0.077
5.790 0.289 0.292 0.003 0.060 0.077
5.791 0.283 0.289 0.007 0.060 0.077
5.792 0.271 0.288 0.018 0.060 0.077
5.794 0.269 0.278 0.010 0.060 0.077
5.795 0.264 0.269 0.005 0.060 0.077
5.796 0.255 0.262 0.007 0.060 0.077
5.798 0.247 0.258 0.011 0.060 0.077
5.799 0.243 0.252 0.009 0.060 0.077
5.801 0.239 0.244 0.006 0.060 0.077
5.802 0.234 0.233 0.001 0.060 0.077
5.803 0.228 0.227 0.001 0.060 0.077
5.805 0.225 0.221 0.003 0.060 0.077
5.806 0.213 0.217 0.004 0.060 0.077
5.808 0.208 0.209 0.001 0.060 0.077
5.809 0.201 0.203 0.002 0.060 0.077
5.810 0.194 0.196 0.002 0.060 0.077
5.812 0.185 0.188 0.003 0.060 0.077
5.813 0.180 0.185 0.005 0.060 0.077
5.815 0.179 0.175 0.004 0.060 0.077
5.816 0.170 0.168 0.002 0.060 0.077
5.817 0.161 0.159 0.002 0.060 0.077
5.819 0.152 0.154 0.002 0.060 0.077
5.820 0.148 0.148 0.000 0.060 0.077
5.822 0.139 0.141 0.002 0.060 0.077
5.823 0.136 0.137 0.001 0.060 0.077
5.824 0.125 0.126 0.001 0.060 0.077
5.826 0.115 0.118 0.003 0.060 0.077
5.827 0.110 0.112 0.002 0.060 0.077
5.829 0.104 0.109 0.005 0.060 0.077
5.830 0.099 0.097 0.002 0.060 0.077
5.831 0.090 0.090 0.000 0.060 0.077
5.833 0.085 0.086 0.001 0.060 0.077
5.834 0.080 0.076 0.004 0.060 0.077
5.835 0.070 0.069 0.001 0.060 0.077
5.837 0.067 0.063 0.003 0.060 0.077
5.838 0.056 0.056 0.000 0.060 0.077
5.840 0.051 0.046 0.004 0.060 0.077
5.841 0.045 0.041 0.004 0.060 0.077
5.842 0.041 0.031 0.010 0.060 0.077
5.844 0.027 0.022 0.005 0.060 0.077
5.845 0.025 0.021 0.004 0.060 0.077
5.847 0.018 0.014 0.004 0.060 0.077
5.848 0.008 0.006 0.002 0.060 0.077
5.849 -0.000 -0.001 0.001 0.060 0.077
5.851 -0.008 -0.003 0.005 0.060 0.077
5.852 -0.013 -0.010 0.004 0.060 0.077
5.853 -0.020 -0.022 0.002 0.060 0.077
5.855 -0.030 -0.023 0.007 0.060 0.077
5.856 -0.038 -0.035 0.003 0.060 0.077
5.858 -0.041 -0.036 0.005 0.060 0.077
5.859 -0.051 -0.054 0.003 0.060 0.077
5.860 -0.059 -0.053 0.007 0.060 0.077
5.862 -0.070 -0.070 0.000 0.060 0.077
5.863 -0.075 -0.073 0.002 0.060 0.077
5.865 -0.085 -0.083 0.002 0.060 0.077
5.866 -0.090 -0.093 0.003 0.060 0.077
5.867 -0.097 -0.097 0.000 0.060 0.077
5.869 -0.103 -0.107 0.004 0.060 0.077
5.870 -0.108 -0.117 0.008 0.060 0.077
5.872 -0.115 -0.124 0.009 0.060 0.077
5.873 -0.122 -0.131 0.009 0.060 0.077
5.874 -0.136 -0.139 0.003 0.060 0.077
5.876 -0.140 -0.147 0.006 0.060 0.077
5.877 -0.148 -0.154 0.006 0.060 0.077
5.878 -0.153 -0.160 0.007 0.060 0.077
5.880 -0.162 -0.167 0.005 0.060 0.077
5.881 -0.169 -0.175 0.006 0.060 0.077
5.883 -0.176 -0.180 0.004 0.060 0.077
5.884 -0.187 -0.190 0.003 0.060 0.077
5.885 -0.193 -0.200 0.007 0.060 0.077
5.887 -0.200 -0.209 0.009 0.060 0.077
5.888 -0.210 -0.215 0.005 0.060 0.077
5.890 -0.218 -0.219 0.001 0.060 0.077
5.891 -0.222 -0.229 0.006 0.060 0.077
5.892 -0.233 -0.238 0.005 0.060 0.077
5.894 -0.237 -0.245 0.008 0.060 0.077
5.895 -0.244 -0.253 0.009 0.060 0.077
5.897 -0.255 -0.260 0.005 0.060 0.077
5.898 -0.263 -0.281 0.018 0.060 0.077
5.899 -0.268 -0.282 0.014 0.060 0.077
5.901 -0.278 -0.289 0.011 0.060 0.077
5.902 -0.281 -0.294 0.013 0.060 0.077
5.903 -0.289 -0.302 0.012 0.060 0.077
5.905 -0.301 -0.310 0.009 0.060 0.077
5.906 -0.303 -0.319 0.016 0.060 0.077
5.908 -0.307 -0.324 0.016 0.060 0.077
5.909 -0.316 -0.331 0.015 0.060 0.077
5.910 -0.320 -0.336 0.016 0.060 0.077
5.912 -0.332 -0.350 0.018 0.060 0.077
5.913 -0.332 -0.352 0.020 0.060 0.077
5.915 -0.347 -0.361 0.014 0.060 0.077
5.916 -0.342 -0.365 0.023 0.060 0.077
5.917 -0.353 -0.368 0.014 0.060 0.077
5.919 -0.355 -0.373 0.017 0.060 0.077
5.920 -0.360 -0.380 0.020 0.060 0.077
5.921 -0.365 -0.389 0.024 0.060 0.077
5.923 -0.370 -0.395 0.025 0.060 0.077
5.924 -0.373 -0.400 0.027 0.060 0.077
5.926 -0.380 -0.404 0.024 0.060 0.077
5.927 -0.385 -0.411 0.026 0.060 0.077
5.928 -0.393 -0.422 0.029 0.060 0.077
5.930 -0.399 -0.416 0.017 0.060 0.077
5.931 -0.405 -0.430 0.025 0.060 0.077
5.933 -0.407 -0.430 0.023 0.060 0.077
5.934 -0.416 -0.439 0.023 0.060 0.077
5.935 -0.416 -0.436 0.020 0.060 0.077
5.937 -0.424 -0.487 0.063 0.060 0.077
5.938 -0.427 -0.477 0.050 0.060 0.077
5.940 -0.434 -0.468 0.033 0.060 0.077
5.941 -0.435 -0.472 0.037 0.060 0.077
5.942 -0.447 -0.472 0.025 0.060 0.077
5.944 -0.445 -0.477 0.031 0.060 0.077
5.945 -0.456 -0.484 0.028 0.060 0.077
5.947 -0.455 -0.498 0.043 0.060 0.077
5.948 -0.467 -0.495 0.028 0.060 0.077
5.949 -0.466 -0.497 0.031 0.060 0.077
5.951 -0.472 -0.505 0.032 0.060 0.077
5.952 -0.472 -0.510 0.038 0.060 0.077
5.954 -0.482 -0.519 0.037 0.060 0.077
5.955 -0.482 -0.520 0.038 0.060 0.077
5.956 -0.493 -0.525 0.032 0.060 0.077
5.958 -0.491 -0.529 0.037 0.060 0.077
5.959 -0.498 -0.534 0.036 0.060 0.077
5.960 -0.500 -0.539 0.039 0.060 0.077
5.962 -0.506 -0.543 0.037 0.060 0.077
5.963 -0.503 -0.549 0.046 0.060 0.077
5.965 -0.514 -0.554 0.040 0.060 0.077
5.966 -0.508 -0.560 0.052 0.060 0.077
5.967 -0.517 -0.560 0.042 0.060 0.077
5.969 -0.518 -0.567 0.049 0.060 0.077
5.970 -0.521 -0.569 0.048 0.060 0.077
5.972 -0.520 -0.575 0.055 0.060 0.077
5.973 -0.523 -0.573 0.050 0.060 0.077
5.974 -0.522 -0.580 0.057 0.060 0.077
5.976 -0.525 -0.585 0.060 0.060 0.077
5.977 -0.530 -0.583 0.053 0.060 0.077
5.978 -0.531 -0.589 0.057 0.060 0.077
5.980 -0.535 -0.590 0.055 0.060 0.077
5.981 -0.539 -0.593 0.054 0.060 0.077
5.983 -0.540 -0.599 0.059 0.060 0.077
5.984 -0.541 -0.604 0.063 0.060 0.077
5.985 -0.543 -0.602 0.058 0.060 0.077
5.987 -0.539 -0.608 0.069 0.060 0.077
5.988 -0.544 -0.611 0.067 0.060 0.077
5.990 -0.544 -0.612 0.068 0.060 0.077
5.991 -0.544 -0.614 0.070 0.060 0.077
5.992 -0.545 -0.615 0.070 0.060 0.077
5.994 -0.543 -0.618 0.075 0.060 0.077
5.995 -0.550 -0.619 0.069 0.060 0.077
5.997 -0.552 -0.621 0.069 0.060 0.077
5.998 -0.552 -0.627 0.075 0.060 0.077
5.999 -0.555 -0.629 0.073 0.060 0.077
6.001 -0.551 -0.630 0.079 0.060 0.077
6.002 -0.559 -0.629 0.070 0.060 0.077
6.003 -0.551 -0.631 0.080 0.060 0.077
6.005 -0.552 -0.633 0.081 0.060 0.077
6.006 -0.552 -0.635 0.083 0.060 0.077
6.008 -0.546 -0.636 0.090 0.060 0.077
6.009 -0.542 -0.639 0.096 0.060 0.077
6.010 -0.529 -0.641 0.111 0.060 0.077
6.012 -0.528 -0.642 0.114 0.060 0.077
6.013 -0.528 -0.635 0.107 0.060 0.077
6.015 -0.527 -0.638 0.111 0.060 0.077
6.016 -0.516 -0.637 0.121 0.060 0.077
6.017 -0.518 -0.639 0.121 0.060 0.077
6.019 -0.510 -0.635 0.125 0.060 0.077
6.020 -0.511 -0.631 0.120 0.060 0.077
6.022 -0.510 -0.629 0.119 0.060 0.077
6.023 -0.507 -0.627 0.120 0.060 0.077
6.024 -0.507 -0.625 0.118 0.060 0.077
6.026 -0.501 -0.616 0.115 0.060 0.077
6.027 -0.493 -0.612 0.119 0.060 0.077
6.028 -0.492 -0.608 0.116 0.060 0.077
6.030 -0.487 -0.603 0.116 0.060 0.077
6.031 -0.478 -0.597 0.119 0.060 0.077
6.033 -0.472 -0.594 0.122 0.060 0.077
6.034 -0.473 -0.593 0.120 0.060 0.077
6.035 -0.472 -0.588 0.116 0.060 0.077
6.037 -0.461 -0.584 0.123 0.060 0.077
6.038 -0.453 -0.580 0.127 0.060 0.077
6.040 -0.451 -0.572 0.121 0.060 0.077
6.041 -0.447 -0.569 0.122 0.060 0.077
6.042 -0.439 -0.565 0.126 0.060 0.077
6.044 -0.426 -0.558 0.132 0.060 0.077
6.045 -0.429 -0.553 0.124 0.060 0.077
6.046 -0.413 -0.546 0.133 0.060 0.077
6.048 -0.414 -0.542 0.128 0.060 0.077
6.049 -0.406 -0.537 0.131 0.060 0.077
6.051 -0.389 -0.534 0.144 0.060 0.077
6.052 -0.396 -0.525 0.129 0.060 0.077
6.053 -0.379 -0.516 0.137 0.060 0.077
6.055 -0.378 -0.507 0.129 0.060 0.077
6.056 -0.371 -0.500 0.129 0.060 0.077
6.058 -0.347 -0.492 0.144 0.060 0.077
6.059 -0.361 -0.487 0.125 0.060 0.077
6.060 -0.341 -0.479 0.138 0.060 0.077
6.062 -0.333 -0.473 0.140 0.060 0.077
6.063 -0.335 -0.455 0.120 0.060 0.077
6.065 -0.308 -0.473 0.165 0.060 0.077
6.066 -0.312 -0.455 0.143 0.060 0.077
6.067 -0.308 -0.421 0.113 0.060 0.077
6.069 -0.287 -0.430 0.142 0.060 0.077
6.070 -0.293 -0.420 0.127 0.060 0.077
6.072 -0.283 -0.417 0.134 0.060 0.077
6.073 -0.259 -0.406 0.147 0.060 0.077
6.074 -0.262 -0.401 0.139 0.060 0.077
6.076 -0.267 -0.393 0.126 0.060 0.077
6.077 -0.242 -0.385 0.143 0.060 0.077
6.079 -0.250 -0.378 0.128 0.060 0.077
6.080 -0.244 -0.372 0.128 0.060 0.077
6.081 -0.218 -0.364 0.146 0.060 0.077
6.083 -0.223 -0.357 0.133 0.060 0.077
6.084 -0.217 -0.353 0.135 0.060 0.077
6.085 -0.200 -0.343 0.143 0.060 0.077
6.087 -0.211 -0.338 0.126 0.060 0.077
6.088 -0.203 -0.331 0.127 0.060 0.077
6.090 -0.185 -0.323 0.138 0.060 0.077
6.091 -0.186 -0.314 0.128 0.060 0.077
6.092 -0.185 -0.306 0.121 0.060 0.077
6.094 -0.165 -0.295 0.130 0.060 0.077
6.095 -0.170 -0.285 0.115 0.060 0.077
6.097 -0.170 -0.280 0.110 0.060 0.077
6.098 -0.147 -0.271 0.124 0.060 0.077
6.099 -0.146 -0.263 0.117 0.060 0.077
6.101 -0.149 -0.253 0.104 0.060 0.077
6.102 -0.132 -0.241 0.109 0.060 0.077
6.103 -0.129 -0.241 0.112 0.060 0.077
6.105 -0.132 -0.222 0.090 0.060 0.077
6.106 -0.119 -0.218 0.099 0.060 0.077
6.108 -0.102 -0.219 0.116 0.060 0.077
6.109 -0.104 -0.211 0.107 0.060 0.077
6.110 -0.102 -0.200 0.098 0.060 0.077
6.112 -0.089 -0.194 0.105 0.060 0.077
6.113 -0.089 -0.183 0.094 0.060 0.077
6.115 -0.091 -0.174 0.083 0.060 0.077
6.116 -0.077 -0.169 0.092 0.060 0.077
6.117 -0.063 -0.167 0.104 0.060 0.077
6.119 -0.072 -0.164 0.092 0.060 0.077
6.120 -0.072 -0.160 0.088 0.060 0.077
6.122 -0.061 -0.150 0.089 0.060 0.077
6.123 -0.057 -0.149 0.092 0.060 0.077
6.124 -0.060 -0.137 0.077 0.060 0.077
6.126 -0.057 -0.132 0.075 0.060 0.077
6.127 -0.046 -0.130 0.084 0.060 0.077
6.128 -0.044 -0.128 0.084 0.060 0.077
6.130 -0.034 -0.123 0.088 0.060 0.077
6.131 -0.031 -0.120 0.089 0.060 0.077
6.133 -0.035 -0.121 0.086 0.060 0.077
6.134 -0.029 -0.116 0.086 0.060 0.077
6.135 -0.028 -0.106 0.078 0.060 0.077
6.137 -0.020 -0.101 0.080 0.060 0.077
6.138 -0.016 -0.099 0.083 0.060 0.077
6.140 -0.017 -0.090 0.073 0.060 0.077
6.141 -0.010 -0.087 0.077 0.060 0.077
6.142 -0.008 -0.081 0.073 0.060 0.077
6.144 0.002 -0.077 0.079 0.060 0.077
6.145 0.008 -0.080 0.087 0.060 0.077
6.147 0.009 -0.083 0.091 0.060 0.077
6.148 0.012 -0.042 0.053 0.060 0.077
6.149 0.006 -0.065 0.071 0.060 0.077
6.151 0.014 -0.065 0.078 0.060 0.077
6.152 0.016 -0.057 0.073 0.060 0.077
6.153 0.020 -0.042 0.062 0.060 0.077
6.155 0.016 -0.047 0.063 0.060 0.077
6.156 0.014 -0.050 0.064 0.060 0.077
6.158 0.021 -0.035 0.056 0.060 0.077
6.159 0.020 -0.038 0.058 0.060 0.077
6.160 0.018 -0.041 0.059 0.060 0.077
6.162 0.020 -0.035 0.055 0.060 0.077
6.163 0.017 -0.036 0.053 0.060 0.077
6.165 0.031 -0.028 0.059 0.060 0.077
6.166 0.021 -0.028 0.049 0.060 0.077
6.167 0.026 -0.024 0.050 0.060 0.077
6.169 0.020 -0.025 0.044 0.060 0.077
6.170 0.022 -0.023 0.045 0.060 0.077
6.171 0.022 -0.020 0.042 0.060 0.077
6.173 0.028 -0.022 0.050 0.060 0.077
6.174 0.029 -0.019 0.048 0.060 0.077
6.176 0.024 -0.018 0.042 0.060 0.077
6.177 0.029 -0.019 0.048 0.060 0.077
6.178 0.026 -0.013 0.039 0.060 0.077
6.180 0.022 -0.009 0.031 0.060 0.077
6.181 0.024 -0.006 0.030 0.060 0.077
6.183 0.024 -0.005 0.029 0.060 0.077
6.184 0.032 -0.003 0.035 0.060 0.077
6.185 0.026 -0.004 0.030 0.060 0.077
6.187 0.027 -0.006 0.033 0.060 0.077
6.188 0.027 -0.006 0.033 0.060 0.077
6.190 0.029 -0.004 0.032 0.060 0.077
6.191 0.027 -0.004 0.031 0.060 0.077
6.192 0.027 -0.001 0.027 0.060 0.077
6.194 0.029 -0.005 0.034 0.060 0.077
6.195 0.029 -0.002 0.031 0.060 0.077
6.197 0.032 -0.004 0.035 0.060 0.077
6.198 0.029 -0.003 0.032 0.060 0.077
6.199 0.030 -0.006 0.036 0.060 0.077
6.201 0.031 -0.001 0.032 0.060 0.077
6.202 0.026 -0.001 0.027 0.060 0.077
6.204 0.028 -0.006 0.034 0.060 0.077
6.205 0.030 -0.004 0.034 0.060 0.077
6.206 0.027 -0.002 0.029 0.060 0.077
6.208 0.026 -0.004 0.030 0.060 0.077
6.209 0.031 -0.003 0.034 0.060 0.077
6.210 0.023 -0.006 0.029 0.060 0.077
6.212 0.028 -0.006 0.034 0.060 0.077
6.213 0.027 -0.009 0.035 0.060 0.077
6.215 0.026 -0.012 0.038 0.060 0.077
6.216 0.031 -0.015 0.046 0.060 0.077
6.217 0.023 -0.015 0.038 0.060 0.077
6.219 0.024 -0.014 0.037 0.060 0.077
6.220 0.027 -0.019 0.045 0.060 0.077
6.222 0.020 -0.017 0.036 0.060 0.077
6.223 0.027 -0.019 0.046 0.060 0.077
6.224 0.016 -0.016 0.032 0.060 0.077
6.226 0.019 -0.019 0.038 0.060 0.077
6.227 0.021 -0.021 0.042 0.060 0.077
6.228 0.020 -0.030 0.050 0.060 0.077
6.230 0.020 -0.026 0.046 0.060 0.077
6.231 0.012 -0.028 0.039 0.060 0.077
6.233 0.011 -0.029 0.040 0.060 0.077
6.234 0.004 -0.029 0.033 0.060 0.077
6.235 0.004 -0.033 0.037 0.060 0.077
6.237 0.005 -0.034 0.039 0.060 0.077
6.238 -0.001 -0.030 0.029 0.060 0.077
6.240 -0.001 -0.038 0.037 0.060 0.077
6.241 -0.006 -0.045 0.039 0.060 0.077
6.242 -0.006 -0.048 0.042 0.060 0.077
6.244 -0.013 -0.055 0.042 0.060 0.077
6.245 -0.016 -0.056 0.040 0.060 0.077
6.247 -0.019 -0.056 0.037 0.060 0.077
6.248 -0.020 -0.059 0.039 0.060 0.077
6.249 -0.018 -0.060 0.042 0.060 0.077
6.251 -0.025 -0.058 0.033 0.060 0.077
6.252 -0.025 -0.063 0.038 0.060 0.077
6.253 -0.029 -0.066 0.037 0.060 0.077
6.255 -0.031 -0.068 0.037 0.060 0.077
6.256 -0.031 -0.065 0.033 0.060 0.077
6.258 -0.037 -0.071 0.034 0.060 0.077
6.259 -0.035 -0.073 0.037 0.060 0.077
6.260 -0.035 -0.069 0.034 0.060 0.077
6.262 -0.039 -0.070 0.031 0.060 0.077
6.263 -0.040 -0.068 0.027 0.060 0.077
6.265 -0.043 -0.066 0.022 0.060 0.077
6.266 -0.048 -0.070 0.022 0.060 0.077
6.267 -0.056 -0.069 0.013 0.060 0.077
6.269 -0.054 -0.065 0.011 0.060 0.077
6.270 -0.056 -0.072 0.016 0.060 0.077
6.272 -0.053 -0.078 0.025 0.060 0.077
6.273 -0.062 -0.083 0.021 0.060 0.077
6.274 -0.061 -0.073 0.012 0.060 0.077
6.276 -0.069 -0.091 0.022 0.060 0.077
6.277 -0.071 -0.086 0.015 0.060 0.077
6.278 -0.071 -0.100 0.028 0.060 0.077
6.280 -0.076 -0.100 0.023 0.060 0.077
6.281 -0.074 -0.104 0.029 0.060 0.077
6.283 -0.082 -0.104 0.022 0.060 0.077
6.284 -0.083 -0.113 0.030 0.060 0.077
6.285 -0.087 -0.118 0.031 0.060 0.077
6.287 -0.094 -0.127 0.033 0.060 0.077
6.288 -0.099 -0.134 0.035 0.060 0.077
6.290 -0.104 -0.129 0.025 0.060 0.077
6.291 -0.105 -0.135 0.029 0.060 0.077
6.292 -0.116 -0.134 0.018 0.060 0.077
6.294 -0.113 -0.137 0.024 0.060 0.077
6.295 -0.116 -0.133 0.017 0.060 0.077
6.296 -0.123 -0.141 0.018 0.060 0.077
6.298 -0.130 -0.143 0.013 0.060 0.077
6.299 -0.130 -0.150 0.020 0.060 0.077
6.301 -0.133 -0.149 0.016 0.060 0.077
6.302 -0.141 -0.150 0.009 0.060 0.077
6.303 -0.144 -0.152 0.008 0.060 0.077
6.305 -0.144 -0.157 0.013 0.060 0.077
6.306 -0.152 -0.157 0.004 0.060 0.077
6.308 -0.148 -0.157 0.009 0.060 0.077
6.309 -0.158 -0.162 0.003 0.060 0.077
6.310 -0.159 -0.171 0.012 0.060 0.077
6.312 -0.166 -0.174 0.008 0.060 0.077
6.313 -0.165 -0.176 0.011 0.060 0.077
6.315 -0.171 -0.191 0.019 0.060 0.077
6.316 -0.172 -0.189 0.017 0.060 0.077
6.317 -0.174 -0.199 0.025 0.060 0.077
6.319 -0.177 -0.205 0.028 0.060 0.077
6.320 -0.188 -0.198 0.010 0.060 0.077
6.322 -0.186 -0.207 0.021 0.060 0.077
6.323 -0.192 -0.216 0.024 0.060 0.077
6.324 -0.191 -0.226 0.035 0.060 0.077
6.326 -0.194 -0.226 0.032 0.060 0.077
6.327 -0.193 -0.231 0.038 0.060 0.077
6.329 -0.205 -0.247 0.042 0.060 0.077
6.330 -0.200 -0.230 0.030 0.060 0.077
6.331 -0.203 -0.235 0.032 0.060 0.077
6.333 -0.209 -0.237 0.028 0.060 0.077
6.334 -0.207 -0.238 0.031 0.060 0.077
6.335 -0.220 -0.243 0.023 0.060 0.077
6.337 -0.216 -0.243 0.027 0.060 0.077
6.338 -0.216 -0.254 0.038 0.060 0.077
6.340 -0.222 -0.253 0.031 0.060 0.077
6.341 -0.220 -0.260 0.040 0.060 0.077
6.342 -0.224 -0.260 0.036 0.060 0.077
6.344 -0.232 -0.261 0.029 0.060 0.077
6.345 -0.228 -0.263 0.035 0.060 0.077
6.347 -0.240 -0.264 0.024 0.060 0.077
6.348 -0.235 -0.267 0.032 0.060 0.077
6.349 -0.238 -0.275 0.037 0.060 0.077
6.351 -0.243 -0.275 0.031 0.060 0.077
6.352 -0.253 -0.285 0.032 0.060 0.077
6.353 -0.256 -0.293 0.037 0.060 0.077
6.355 -0.260 -0.295 0.035 0.060 0.077
6.356 -0.266 -0.304 0.038 0.060 0.077
6.358 -0.264 -0.309 0.045 0.060 0.077
6.359 -0.269 -0.313 0.044 0.060 0.077
6.360 -0.276 -0.320 0.043 0.060 0.077
6.362 -0.276 -0.319 0.043 0.060 0.077
6.363 -0.283 -0.320 0.036 0.060 0.077
6.365 -0.285 -0.325 0.040 0.060 0.077
6.366 -0.286 -0.331 0.045 0.060 0.077
6.367 -0.293 -0.331 0.038 0.060 0.077
6.369 -0.290 -0.335 0.044 0.060 0.077
6.370 -0.290 -0.343 0.052 0.060 0.077
6.372 -0.291 -0.336 0.045 0.060 0.077
6.373 -0.297 -0.333 0.036 0.060 0.077
6.374 -0.299 -0.338 0.039 0.060 0.077
6.376 -0.305 -0.335 0.030 0.060 0.077
6.377 -0.309 -0.336 0.027 0.060 0.077
6.378 -0.307 -0.338 0.031 0.060 0.077
6.380 -0.302 -0.339 0.036 0.060 0.077
6.381 -0.311 -0.344 0.033 0.060 0.077
6.383 -0.309 -0.345 0.036 0.060 0.077
6.384 -0.320 -0.354 0.034 0.060 0.077
6.385 -0.313 -0.356 0.042 0.060 0.077
6.387 -0.324 -0.359 0.035 0.060 0.077
6.388 -0.322 -0.358 0.036 0.060 0.077
6.390 -0.321 -0.364 0.043 0.060 0.077
6.391 -0.327 -0.361 0.034 0.060 0.077
6.392 -0.330 -0.363 0.033 0.060 0.077
6.394 -0.337 -0.364 0.027 0.060 0.077
6.395 -0.331 -0.366 0.035 0.060 0.077
6.397 -0.337 -0.375 0.038 0.060 0.077
6.398 -0.337 -0.376 0.038 0.060 0.077
6.399 -0.342 -0.386 0.043 0.060 0.077
6.401 -0.346 -0.387 0.041 0.060 0.077
6.402 -0.339 -0.390 0.051 0.060 0.077
6.403 -0.349 -0.392 0.043 0.060 0.077
6.405 -0.342 -0.388 0.045 0.060 0.077
6.406 -0.354 -0.391 0.037 0.060 0.077
6.408 -0.352 -0.386 0.034 0.060 0.077
6.409 -0.355 -0.386 0.031 0.060 0.077
6.410 -0.355 -0.393 0.038 0.060 0.077
6.412 -0.352 -0.400 0.048 0.060 0.077
6.413 -0.360 -0.404 0.044 0.060 0.077
6.415 -0.361 -0.406 0.044 0.060 0.077
6.416 -0.367 -0.405 0.038 0.060 0.077
6.417 -0.368 -0.411 0.043 0.060 0.077
6.419 -0.374 -0.410 0.036 0.060 0.077
6.420 -0.372 -0.414 0.042 0.060 0.077
6.421 -0.374 -0.420 0.046 0.060 0.077
6.423 -0.380 -0.422 0.042 0.060 0.077
6.424 -0.381 -0.426 0.045 0.060 0.077
6.426 -0.388 -0.433 0.045 0.060 0.077
6.427 -0.386 -0.438 0.052 0.060 0.077
6.428 -0.395 -0.444 0.049 0.060 0.077
6.430 -0.394 -0.448 0.054 0.060 0.077
6.431 -0.407 -0.453 0.046 0.060 0.077
6.433 -0.403 -0.453 0.049 0.060 0.077
6.434 -0.407 -0.454 0.047 0.060 0.077
6.435 -0.409 -0.453 0.044 0.060 0.077
6.437 -0.414 -0.452 0.038 0.060 0.077
6.438 -0.423 -0.456 0.033 0.060 0.077
6.440 -0.418 -0.456 0.038 0.060 0.077
6.441 -0.422 -0.456 0.034 0.060 0.077
6.442 -0.425 -0.459 0.034 0.060 0.077
6.444 -0.430 -0.462 0.032 0.060 0.077
6.445 -0.429 -0.462 0.033 0.060 0.077
6.447 -0.426 -0.466 0.040 0.060 0.077
6.448 -0.421 -0.467 0.046 0.060 0.077
6.449 -0.421 -0.459 0.038 0.060 0.077
6.451 -0.418 -0.459 0.041 0.060 0.077
6.452 -0.424 -0.458 0.034 0.060 0.077
6.454 -0.417 -0.459 0.042 0.060 0.077
6.455 -0.421 -0.458 0.037 0.060 0.077
6.456 -0.413 -0.460 0.047 0.060 0.077
6.458 -0.420 -0.464 0.044 0.060 0.077
6.459 -0.410 -0.472 0.062 0.060 0.077
6.460 -0.415 -0.471 0.056 0.060 0.077
6.462 -0.407 -0.475 0.068 0.060 0.077
6.463 -0.409 -0.476 0.067 0.060 0.077
6.465 -0.399 -0.480 0.081 0.060 0.077
6.466 -0.404 -0.478 0.074 0.060 0.077
6.467 -0.400 -0.482 0.082 0.060 0.077
6.469 -0.405 -0.484 0.079 0.060 0.077
6.470 -0.404 -0.488 0.084 0.060 0.077
6.472 -0.399 -0.493 0.094 0.060 0.077
6.473 -0.392 -0.496 0.104 0.060 0.077
6.474 -0.389 -0.496 0.107 0.060 0.077
6.476 -0.387 -0.496 0.109 0.060 0.077
6.477 -0.383 -0.495 0.112 0.060 0.077
6.478 -0.382 -0.495 0.113 0.060 0.077
6.480 -0.375 -0.506 0.131 0.060 0.077
6.481 -0.377 -0.499 0.122 0.060 0.077
6.483 -0.371 -0.486 0.114 0.060 0.077
6.484 -0.376 -0.484 0.108 0.060 0.077
6.485 -0.372 -0.496 0.124 0.060 0.077
6.487 -0.369 -0.486 0.117 0.060 0.077
6.488 -0.361 -0.486 0.125 0.060 0.077
6.490 -0.360 -0.478 0.118 0.060 0.077
6.491 -0.354 -0.471 0.117 0.060 0.077
6.492 -0.354 -0.476 0.122 0.060 0.077
6.494 -0.348 -0.469 0.121 0.060 0.077
6.495 -0.345 -0.461 0.116 0.060 0.077
6.497 -0.334 -0.452 0.118 0.060 0.077
6.498 -0.334 -0.448 0.114 0.060 0.077
6.499 -0.324 -0.442 0.118 0.060 0.077
6.501 -0.322 -0.435 0.113 0.060 0.077
6.502 -0.306 -0.437 0.131 0.060 0.077
6.503 -0.310 -0.427 0.117 0.060 0.077
6.505 -0.297 -0.420 0.123 0.060 0.077
6.506 -0.297 -0.418 0.121 0.060 0.077
6.508 -0.288 -0.413 0.125 0.060 0.077
6.509 -0.276 -0.408 0.132 0.060 0.077
6.510 -0.271 -0.399 0.128 0.060 0.077
6.512 -0.266 -0.397 0.131 0.060 0.077
6.513 -0.258 -0.392 0.133 0.060 0.077
6.515 -0.259 -0.383 0.124 0.060 0.077
6.516 -0.248 -0.379 0.131 0.060 0.077
6.517 -0.244 -0.373 0.129 0.060 0.077
6.519 -0.244 -0.365 0.121 0.060 0.077
6.520 -0.224 -0.359 0.135 0.060 0.077
6.522 -0.222 -0.350 0.128 0.060 0.077
6.523 -0.223 -0.342 0.119 0.060 0.077
6.524 -0.200 -0.332 0.132 0.060 0.077
6.526 -0.199 -0.323 0.123 0.060 0.077
6.527 -0.199 -0.319 0.120 0.060 0.077
6.528 -0.176 -0.310 0.133 0.060 0.077
6.530 -0.182 -0.301 0.119 0.060 0.077
6.531 -0.171 -0.296 0.124 0.060 0.077
6.533 -0.151 -0.285 0.134 0.060 0.077
6.534 -0.147 -0.279 0.132 0.060 0.077
6.535 -0.148 -0.271 0.123 0.060 0.077
6.537 -0.131 -0.255 0.124 0.060 0.077
6.538 -0.123 -0.250 0.127 0.060 0.077
6.540 -0.119 -0.243 0.124 0.060 0.077
6.541 -0.105 -0.239 0.134 0.060 0.077
6.542 -0.086 -0.226 0.140 0.060 0.077
6.544 -0.091 -0.223 0.132 0.060 0.077
6.545 -0.080 -0.218 0.138 0.060 0.077
6.546 -0.064 -0.205 0.141 0.060 0.077
6.548 -0.060 -0.199 0.139 0.060 0.077
6.549 -0.051 -0.189 0.138 0.060 0.077
6.551 -0.043 -0.181 0.138 0.060 0.077
6.552 -0.029 -0.173 0.144 0.060 0.077
6.553 -0.029 -0.165 0.135 0.060 0.077
6.555 -0.015 -0.160 0.145 0.060 0.077
6.556 0.003 -0.152 0.155 0.060 0.077
6.558 0.008 -0.142 0.150 0.060 0.077
6.559 0.012 -0.132 0.144 0.060 0.077
6.560 0.022 -0.122 0.144 0.060 0.077
6.562 0.037 -0.111 0.148 0.060 0.077
6.563 0.043 -0.099 0.141 0.060 0.077
6.565 0.050 -0.091 0.141 0.060 0.077
6.566 0.067 -0.085 0.152 0.060 0.077
6.567 0.077 -0.074 0.151 0.060 0.077
6.569 0.078 -0.064 0.142 0.060 0.077
6.570 0.093 -0.059 0.152 0.060 0.077
6.572 0.112 -0.050 0.162 0.060 0.077
6.573 0.121 -0.035 0.156 0.060 0.077
6.574 0.125 -0.024 0.148 0.060 0.077
6.576 0.130 -0.018 0.148 0.060 0.077
6.577 0.151 -0.008 0.159 0.060 0.077
6.579 0.163 0.009 0.154 0.060 0.077
6.580 0.171 0.022 0.149 0.060 0.077
6.581 0.176 0.035 0.141 0.060 0.077
6.583 0.188 0.044 0.144 0.060 0.077
6.584 0.203 0.049 0.154 0.060 0.077
6.585 0.217 0.066 0.151 0.060 0.077
6.587 0.218 0.078 0.140 0.060 0.077
6.588 0.227 0.089 0.138 0.060 0.077
6.590 0.242 0.104 0.138 0.060 0.077
6.591 0.259 0.117 0.142 0.060 0.077
6.592 0.268 0.130 0.138 0.060 0.077
6.594 0.268 0.149 0.119 0.060 0.077
6.595 0.278 0.154 0.124 0.060 0.077
6.597 0.299 0.161 0.138 0.060 0.077
6.598 0.309 0.168 0.141 0.060 0.077
6.599 0.315 0.179 0.136 0.060 0.077
6.601 0.323 0.193 0.130 0.060 0.077
6.602 0.330 0.202 0.128 0.060 0.077
6.603 0.340 0.211 0.129 0.060 0.077
6.605 0.353 0.226 0.127 0.060 0.077
6.606 0.366 0.232 0.133 0.060 0.077
6.608 0.381 0.246 0.135 0.060 0.077
6.609 0.386 0.259 0.127 0.060 0.077
6.610 0.389 0.268 0.120 0.060 0.077
6.612 0.401 0.279 0.122 0.060 0.077
6.613 0.408 0.296 0.112 0.060 0.077
6.615 0.418 0.310 0.108 0.060 0.077
6.616 0.431 0.321 0.110 0.060 0.077
6.617 0.441 0.336 0.105 0.060 0.077
6.619 0.450 0.344 0.106 0.060 0.077
6.620 0.456 0.355 0.101 0.060 0.077
6.622 0.462 0.365 0.097 0.060 0.077
6.623 0.471 0.375 0.096 0.060 0.077
6.624 0.480 0.384 0.095 0.060 0.077
6.626 0.486 0.398 0.088 0.060 0.077
6.627 0.495 0.405 0.090 0.060 0.077
6.628 0.508 0.410 0.098 0.060 0.077
6.630 0.513 0.428 0.084 0.060 0.077
6.631 0.523 0.434 0.089 0.060 0.077
6.633 0.529 0.442 0.087 0.060 0.077
6.634 0.530 0.440 0.090 0.060 0.077
6.635 0.539 0.451 0.088 0.060 0.077
6.637 0.540 0.459 0.080 0.060 0.077
6.638 0.545 0.469 0.076 0.060 0.077
6.640 0.552 0.478 0.074 0.060 0.077
6.641 0.551 0.481 0.070 0.060 0.077
6.642 0.566 0.489 0.076 0.060 0.077
6.644 0.558 0.491 0.067 0.060 0.077
6.645 0.557 0.495 0.062 0.060 0.077
6.647 0.569 0.497 0.072 0.060 0.077
6.648 0.576 0.501 0.075 0.060 0.077
6.649 0.571 0.513 0.058 0.060 0.077
6.651 0.576 0.518 0.058 0.060 0.077
6.652 0.579 0.524 0.055 0.060 0.077
6.653 0.580 0.527 0.053 0.060 0.077
6.655 0.592 0.527 0.065 0.060 0.077
6.656 0.591 0.534 0.057 0.060 0.077
6.658 0.591 0.541 0.050 0.060 0.077
6.659 0.599 0.538 0.061 0.060 0.077
6.660 0.606 0.540 0.066 0.060 0.077
6.662 0.605 0.546 0.059 0.060 0.077
6.663 0.605 0.552 0.053 0.060 0.077
6.665 0.600 0.559 0.041 0.060 0.077
6.666 0.606 0.561 0.045 0.060 0.077
6.667 0.620 0.566 0.054 0.060 0.077
6.669 0.611 0.571 0.040 0.060 0.077
6.670 0.613 0.568 0.045 0.060 0.077
6.671 0.619 0.574 0.045 0.060 0.077
6.673 0.622 0.580 0.042 0.060 0.077
6.674 0.621 0.579 0.042 0.060 0.077
6.676 0.620 0.580 0.040 0.060 0.077
6.677 0.618 0.583 0.035 0.060 0.077
6.678 0.618 0.577 0.041 0.060 0.077
6.680 0.624 0.585 0.039 0.060 0.077
6.681 0.617 0.587 0.030 0.060 0.077
6.683 0.610 0.588 0.022 0.060 0.077
6.684 0.619 0.588 0.031 0.060 0.077
6.685 0.620 0.593 0.027 0.060 0.077
6.687 0.621 0.593 0.028 0.060 0.077
6.688 0.616 0.591 0.025 0.060 0.077
6.690 0.619 0.590 0.029 0.060 0.077
6.691 0.633 0.589 0.044 0.060 0.077
6.692 0.629 0.593 0.036 0.060 0.077
6.694 0.620 0.596 0.024 0.060 0.077
6.695 0.616 0.599 0.017 0.060 0.077
6.697 0.615 0.598 0.017 0.060 0.077
6.698 0.634 0.595 0.039 0.060 0.077
6.699 0.634 0.598 0.036 0.060 0.077
6.701 0.625 0.600 0.025 0.060 0.077
6.702 0.617 0.597 0.020 0.060 0.077
6.704 0.619 0.600 0.019 0.060 0.077
6.705 0.641 0.599 0.042 0.060 0.077
6.706 0.638 0.603 0.035 0.060 0.077
6.708 0.620 0.600 0.020 0.060 0.077
6.709 0.619 0.603 0.016 0.060 0.077
6.710 0.627 0.597 0.030 0.060 0.077
6.712 0.641 0.597 0.044 0.060 0.077
6.713 0.630 0.597 0.033 0.060 0.077
6.715 0.616 0.591 0.025 0.060 0.077
6.716 0.614 0.588 0.026 0.060 0.077
6.717 0.624 0.585 0.039 0.060 0.077
6.719 0.637 0.585 0.052 0.060 0.077
6.720 0.621 0.582 0.039 0.060 0.077
6.722 0.604 0.584 0.020 0.060 0.077
6.723 0.611 0.584 0.027 0.060 0.077
6.724 0.611 0.582 0.029 0.060 0.077
6.726 0.620 0.585 0.035 0.060 0.077
6.727 0.600 0.580 0.020 0.060 0.077
6.728 0.580 0.577 0.003 0.060 0.077
6.730 0.594 0.576 0.017 0.060 0.077
6.731 0.602 0.576 0.025 0.060 0.077
6.733 0.593 0.572 0.021 0.060 0.077
6.734 0.573 0.575 0.002 0.060 0.077
6.735 0.573 0.575 0.002 0.060 0.077
6.737 0.590 0.565 0.025 0.060 0.077
6.738 0.592 0.557 0.035 0.060 0.077
6.740 0.575 0.563 0.012 0.060 0.077
6.741 0.562 0.563 0.001 0.060 0.077
6.742 0.567 0.567 0.000 0.060 0.077
6.744 0.578 0.557 0.021 0.060 0.077
6.745 0.583 0.561 0.021 0.060 0.077
6.747 0.559 0.556 0.003 0.060 0.077
6.748 0.557 0.566 0.009 0.060 0.077
6.749 0.569 0.566 0.003 0.060 0.077
6.751 0.572 0.564 0.008 0.060 0.077
6.752 0.563 0.568 0.005 0.060 0.077
6.753 0.546 0.567 0.021 0.060 0.077
6.755 0.553 0.560 0.007 0.060 0.077
6.756 0.562 0.556 0.006 0.060 0.077
6.758 0.556 0.556 0.000 0.060 0.077
6.759 0.540 0.551 0.012 0.060 0.077
6.760 0.530 0.547 0.017 0.060 0.077
6.762 0.546 0.541 0.005 0.060 0.077
6.763 0.549 0.543 0.005 0.060 0.077
6.765 0.531 0.534 0.003 0.060 0.077
6.766 0.521 0.531 0.010 0.060 0.077
6.767 0.523 0.524 0.001 0.060 0.077
6.769 0.531 0.520 0.011 0.060 0.077
6.770 0.526 0.519 0.007 0.060 0.077
6.772 0.502 0.514 0.012 0.060 0.077
6.773 0.506 0.514 0.008 0.060 0.077
6.774 0.522 0.510 0.011 0.060 0.077
6.776 0.500 0.509 0.009 0.060 0.077
6.777 0.483 0.507 0.024 0.060 0.077
6.778 0.491 0.503 0.012 0.060 0.077
6.780 0.497 0.498 0.001 0.060 0.077
6.781 0.488 0.493 0.006 0.060 0.077
6.783 0.469 0.481 0.013 0.060 0.077
6.784 0.472 0.478 0.006 0.060 0.077
6.785 0.479 0.472 0.007 0.060 0.077
6.787 0.461 0.467 0.006 0.060 0.077
6.788 0.450 0.458 0.008 0.060 0.077
6.790 0.451 0.453 0.002 0.060 0.077
6.791 0.447 0.446 0.001 0.060 0.077
6.792 0.436 0.440 0.004 0.060 0.077
6.794 0.419 0.433 0.015 0.060 0.077
6.795 0.425 0.431 0.006 0.060 0.077
6.796 0.430 0.427 0.003 0.060 0.077
6.798 0.404 0.420 0.016 0.060 0.077
6.799 0.405 0.415 0.011 0.060 0.077
6.801 0.409 0.410 0.001 0.060 0.077
6.802 0.393 0.405 0.012 0.060 0.077
6.803 0.386 0.398 0.012 0.060 0.077
6.805 0.390 0.399 0.009 0.060 0.077
6.806 0.383 0.385 0.002 0.060 0.077
6.808 0.376 0.385 0.009 0.060 0.077
6.809 0.368 0.379 0.011 0.060 0.077
6.810 0.370 0.367 0.002 0.060 0.077
6.812 0.363 0.370 0.007 0.060 0.077
6.813 0.350 0.353 0.004 0.060 0.077
6.815 0.353 0.355 0.002 0.060 0.077
6.816 0.351 0.347 0.004 0.060 0.077
6.817 0.335 0.339 0.004 0.060 0.077
6.819 0.331 0.337 0.006 0.060 0.077
6.820 0.334 0.333 0.001 0.060 0.077
6.822 0.326 0.324 0.002 0.060 0.077
6.823 0.314 0.312 0.002 0.060 0.077
6.824 0.311 0.315 0.004 0.060 0.077
6.826 0.304 0.306 0.002 0.060 0.077
6.827 0.297 0.293 0.004 0.060 0.077
6.829 0.294 0.292 0.002 0.060 0.077
6.830 0.288 0.283 0.005 0.060 0.077
6.831 0.277 0.274 0.003 0.060 0.077
6.833 0.271 0.272 0.001 0.060 0.077
6.834 0.267 0.277 0.010 0.060 0.077
6.835 0.262 0.260 0.002 0.060 0.077
6.837 0.251 0.261 0.010 0.060 0.077
6.838 0.244 0.251 0.007 0.060 0.077
6.840 0.240 0.243 0.003 0.060 0.077
6.841 0.232 0.241 0.009 0.060 0.077
6.842 0.230 0.232 0.002 0.060 0.077
6.844 0.219 0.232 0.013 0.060 0.077
6.845 0.208 0.222 0.014 0.060 0.077
6.847 0.205 0.214 0.009 0.060 0.077
6.848 0.199 0.206 0.008 0.060 0.077
6.849 0.191 0.200 0.009 0.060 0.077
6.851 0.180 0.195 0.015 0.060 0.077
6.852 0.174 0.185 0.011 0.060 0.077
6.853 0.169 0.184 0.016 0.060 0.077
6.855 0.162 0.171 0.010 0.060 0.077
6.856 0.155 0.160 0.005 0.060 0.077
6.858 0.149 0.154 0.006 0.060 0.077
6.859 0.136 0.143 0.007 0.060 0.077
6.860 0.131 0.135 0.004 0.060 0.077
6.862 0.128 0.130 0.002 0.060 0.077
6.863 0.117 0.124 0.007 0.060 0.077
6.865 0.106 0.115 0.009 0.060 0.077
6.866 0.103 0.107 0.004 0.060 0.077
6.867 0.097 0.098 0.001 0.060 0.077
6.869 0.087 0.091 0.005 0.060 0.077
6.870 0.075 0.084 0.009 0.060 0.077
6.872 0.074 0.075 0.001 0.060 0.077
6.873 0.064 0.067 0.003 0.060 0.077
6.874 0.059 0.058 0.001 0.060 0.077
6.876 0.046 0.051 0.005 0.060 0.077
6.877 0.040 0.042 0.002 0.060 0.077
6.878 0.035 0.033 0.002 0.060 0.077
6.880 0.028 0.023 0.005 0.060 0.077
6.881 0.021 0.016 0.005 0.060 0.077
6.883 0.004 0.011 0.007 0.060 0.077
6.884 -0.000 -0.002 0.002 0.060 0.077
6.885 -0.006 -0.010 0.004 0.060 0.077
6.887 -0.015 -0.019 0.004 0.060 0.077
6.888 -0.028 -0.026 0.002 0.060 0.077
6.890 -0.033 -0.040 0.006 0.060 0.077
6.891 -0.039 -0.054 0.015 0.060 0.077
6.892 -0.050 -0.053 0.003 0.060 0.077
6.894 -0.063 -0.070 0.007 0.060 0.077
6.895 -0.067 -0.075 0.008 0.060 0.077
6.897 -0.077 -0.084 0.007 0.060 0.077
6.898 -0.088 -0.094 0.006 0.060 0.077
6.899 -0.095 -0.097 0.002 0.060 0.077
6.901 -0.099 -0.111 0.012 0.060 0.077
6.902 -0.113 -0.117 0.004 0.060 0.077
6.903 -0.124 -0.120 0.005 0.060 0.077
6.905 -0.126 -0.139 0.013 0.060 0.077
6.906 -0.142 -0.142 0.000 0.060 0.077
6.908 -0.146 -0.146 0.000 0.060 0.077
6.909 -0.155 -0.156 0.001 0.060 0.077
6.910 -0.163 -0.165 0.002 0.060 0.077
6.912 -0.172 -0.170 0.002 0.060 0.077
6.913 -0.179 -0.171 0.009 0.060 0.077
6.915 -0.176 -0.185 0.008 0.060 0.077
6.916 -0.194 -0.193 0.001 0.060 0.077
6.917 -0.199 -0.197 0.002 0.060 0.077
6.919 -0.204 -0.207 0.003 0.060 0.077
6.920 -0.216 -0.217 0.000 0.060 0.077
6.921 -0.221 -0.222 0.001 0.060 0.077
6.923 -0.228 -0.230 0.002 0.060 0.077
6.924 -0.235 -0.237 0.002 0.060 0.077
6.926 -0.245 -0.248 0.003 0.060 0.077
6.927 -0.249 -0.258 0.009 0.060 0.077
6.928 -0.257 -0.259 0.002 0.060 0.077
6.930 -0.262 -0.271 0.009 0.060 0.077
6.931 -0.269 -0.275 0.006 0.060 0.077
6.933 -0.281 -0.286 0.005 0.060 0.077
6.934 -0.286 -0.291 0.005 0.060 0.077
6.935 -0.291 -0.297 0.005 0.060 0.077
6.937 -0.305 -0.304 0.001 0.060 0.077
6.938 -0.307 -0.315 0.008 0.060 0.077
6.940 -0.317 -0.323 0.005 0.060 0.077
6.941 -0.323 -0.327 0.004 0.060 0.077
6.942 -0.330 -0.332 0.002 0.060 0.077
6.944 -0.340 -0.342 0.002 0.060 0.077
6.945 -0.346 -0.348 0.002 0.060 0.077
6.947 -0.353 -0.355 0.002 0.060 0.077
6.948 -0.357 -0.359 0.002 0.060 0.077
6.949 -0.366 -0.372 0.006 0.060 0.077
6.951 -0.374 -0.382 0.008 0.060 0.077
6.952 -0.381 -0.388 0.006 0.060 0.077
6.954 -0.390 -0.405 0.015 0.060 0.077
6.955 -0.396 -0.395 0.001 0.060 0.077
6.956 -0.400 -0.422 0.022 0.060 0.077
6.958 -0.403 -0.420 0.016 0.060 0.077
6.959 -0.411 -0.425 0.013 0.060 0.077
6.960 -0.421 -0.436 0.015 0.060 0.077
6.962 -0.422 -0.446 0.023 0.060 0.077
6.963 -0.429 -0.450 0.021 0.060 0.077
6.965 -0.434 -0.450 0.016 0.060 0.077
6.966 -0.442 -0.446 0.004 0.060 0.077
6.967 -0.443 -0.481 0.038 0.060 0.077
6.969 -0.453 -0.476 0.023 0.060 0.077
6.970 -0.454 -0.485 0.031 0.060 0.077
6.972 -0.465 -0.495 0.030 0.060 0.077
6.973 -0.469 -0.503 0.034 0.060 0.077
6.974 -0.478 -0.512 0.034 0.060 0.077
6.976 -0.484 -0.516 0.032 0.060 0.077
6.977 -0.494 -0.526 0.032 0.060 0.077
6.978 -0.493 -0.533 0.039 0.060 0.077
6.980 -0.502 -0.541 0.039 0.060 0.077
6.981 -0.505 -0.545 0.040 0.060 0.077
6.983 -0.513 -0.558 0.045 0.060 0.077
6.984 -0.511 -0.561 0.050 0.060 0.077
6.985 -0.521 -0.569 0.048 0.060 0.077
6.987 -0.524 -0.565 0.041 0.060 0.077
6.988 -0.538 -0.578 0.040 0.060 0.077
6.990 -0.540 -0.580 0.040 0.060 0.077
6.991 -0.542 -0.591 0.049 0.060 0.077
6.992 -0.548 -0.591 0.043 0.060 0.077
6.994 -0.551 -0.599 0.048 0.060 0.077
6.995 -0.553 -0.599 0.045 0.060 0.077
6.997 -0.559 -0.607 0.048 0.060 0.077
6.998 -0.562 -0.612 0.050 0.060 0.077
6.999 -0.562 -0.619 0.056 0.060 0.077
7.001 -0.570 -0.621 0.051 0.060 0.077
7.002 -0.572 -0.623 0.051 0.060 0.077
7.003 -0.574 -0.625 0.051 0.060 0.077
7.005 -0.573 -0.632 0.058 0.060 0.077
7.006 -0.578 -0.632 0.054 0.060 0.077
7.008 -0.580 -0.640 0.059 0.060 0.077
7.009 -0.574 -0.638 0.064 0.060 0.077
7.010 -0.579 -0.639 0.060 0.060 0.077
7.012 -0.579 -0.643 0.064 0.060 0.077
7.013 -0.580 -0.645 0.064 0.060 0.077
7.015 -0.589 -0.647 0.058 0.060 0.077
7.016 -0.573 -0.649 0.076 0.060 0.077
7.017 -0.580 -0.651 0.071 0.060 0.077
7.019 -0.579 -0.652 0.073 0.060 0.077
7.020 -0.577 -0.655 0.078 0.060 0.077
7.022 -0.578 -0.651 0.073 0.060 0.077
7.023 -0.572 -0.661 0.089 0.060 0.077
7.024 -0.581 -0.663 0.081 0.060 0.077
7.026 -0.572 -0.661 0.089 0.060 0.077
7.027 -0.566 -0.662 0.095 0.060 0.077
7.028 -0.567 -0.659 0.092 0.060 0.077
7.030 -0.558 -0.663 0.105 0.060 0.077
7.031 -0.565 -0.666 0.101 0.060 0.077
7.033 -0.551 -0.664 0.113 0.060 0.077
7.034 -0.553 -0.665 0.112 0.060 0.077
7.035 -0.556 -0.665 0.109 0.060 0.077
7.037 -0.541 -0.664 0.123 0.060 0.077
7.038 -0.546 -0.662 0.116 0.060 0.077
7.040 -0.539 -0.659 0.119 0.060 0.077
7.041 -0.534 -0.656 0.122 0.060 0.077
7.042 -0.536 -0.651 0.115 0.060 0.077
7.044 -0.520 -0.653 0.132 0.060 0.077
7.045 -0.534 -0.657 0.123 0.060 0.077
7.046 -0.517 -0.648 0.131 0.060 0.077
7.048 -0.517 -0.646 0.129 0.060 0.077
7.049 -0.512 -0.642 0.130 0.060 0.077
7.051 -0.510 -0.639 0.129 0.060 0.077
7.052 -0.503 -0.631 0.128 0.060 0.077
7.053 -0.502 -0.632 0.130 0.060 0.077
7.055 -0.494 -0.626 0.132 0.060 0.077
7.056 -0.491 -0.622 0.131 0.060 0.077
7.058 -0.480 -0.617 0.137 0.060 0.077
7.059 -0.476 -0.613 0.137 0.060 0.077
7.060 -0.472 -0.607 0.135 0.060 0.077
7.062 -0.460 -0.595 0.135 0.060 0.077
7.063 -0.459 -0.599 0.140 0.060 0.077
7.065 -0.442 -0.597 0.154 0.060 0.077
7.066 -0.442 -0.588 0.146 0.060 0.077
7.067 -0.424 -0.586 0.161 0.060 0.077
7.069 -0.425 -0.579 0.154 0.060 0.077
7.070 -0.416 -0.567 0.151 0.060 0.077
7.072 -0.403 -0.566 0.162 0.060 0.077
7.073 -0.405 -0.560 0.155 0.060 0.077
7.074 -0.397 -0.554 0.156 0.060 0.077
7.076 -0.386 -0.545 0.159 0.060 0.077
7.077 -0.391 -0.536 0.145 0.060 0.077
7.079 -0.363 -0.526 0.163 0.060 0.077
7.080 -0.364 -0.516 0.152 0.060 0.077
7.081 -0.358 -0.510 0.152 0.060 0.077
7.083 -0.343 -0.505 0.162 0.060 0.077
7.084 -0.346 -0.491 0.145 0.060 0.077
7.085 -0.329 -0.480 0.151 0.060 0.077
7.087 -0.318 -0.470 0.152 0.060 0.077
7.088 -0.315 -0.460 0.144 0.060 0.077
7.090 -0.298 -0.451 0.152 0.060 0.077
7.091 -0.301 -0.440 0.139 0.060 0.077
7.092 -0.289 -0.431 0.142 0.060 0.077
7.094 -0.272 -0.420 0.148 0.060 0.077
7.095 -0.279 -0.410 0.131 0.060 0.077
7.097 -0.263 -0.401 0.138 0.060 0.077
7.098 -0.245 -0.388 0.143 0.060 0.077
7.099 -0.245 -0.379 0.134 0.060 0.077
7.101 -0.232 -0.369 0.137 0.060 0.077
7.102 -0.218 -0.360 0.142 0.060 0.077
7.103 -0.221 -0.350 0.129 0.060 0.077
7.105 -0.204 -0.339 0.135 0.060 0.077
7.106 -0.192 -0.332 0.139 0.060 0.077
7.108 -0.189 -0.323 0.134 0.060 0.077
7.109 -0.175 -0.315 0.140 0.060 0.077
7.110 -0.164 -0.305 0.141 0.060 0.077
7.112 -0.167 -0.294 0.127 0.060 0.077
7.113 -0.149 -0.283 0.134 0.060 0.077
7.115 -0.132 -0.271 0.139 0.060 0.077
7.116 -0.132 -0.262 0.129 0.060 0.077
7.117 -0.121 -0.253 0.131 0.060 0.077
7.119 -0.102 -0.239 0.137 0.060 0.077
7.120 -0.099 -0.225 0.126 0.060 0.077
7.122 -0.095 -0.212 0.117 0.060 0.077
7.123 -0.071 -0.203 0.132 0.060 0.077
7.124 -0.066 -0.191 0.124 0.060 0.077
7.126 -0.063 -0.178 0.115 0.060 0.077
7.127 -0.045 -0.166 0.121 0.060 0.077
7.128 -0.030 -0.155 0.125 0.060 0.077
7.130 -0.029 -0.143 0.114 0.060 0.077
7.131 -0.023 -0.136 0.112 0.060 0.077
7.133 -0.006 -0.127 0.121 0.060 0.077
7.134 0.006 -0.115 0.121 0.060 0.077
7.135 0.005 -0.088 0.093 0.060 0.077
7.137 0.013 -0.097 0.110 0.060 0.077
7.138 0.031 -0.091 0.122 0.060 0.077
7.140 0.035 -0.081 0.116 0.060 0.077
7.141 0.032 -0.074 0.106 0.060 0.077
7.142 0.044 -0.065 0.109 0.060 0.077
7.144 0.058 -0.058 0.115 0.060 0.077
7.145 0.060 -0.049 0.109 0.060 0.077
7.147 0.064 -0.037 0.101 0.060 0.077
7.148 0.070 -0.032 0.102 0.060 0.077
7.149 0.080 -0.024 0.104 0.060 0.077
7.151 0.087 -0.013 0.100 0.060 0.077
7.152 0.088 -0.001 0.089 0.060 0.077
7.153 0.098 0.009 0.089 0.060 0.077
7.155 0.107 0.016 0.091 0.060 0.077
7.156 0.101 0.028 0.073 0.060 0.077
7.158 0.110 0.036 0.074 0.060 0.077
7.159 0.119 0.042 0.077 0.060 0.077
7.160 0.127 0.050 0.077 0.060 0.077
7.162 0.130 0.055 0.075 0.060 0.077
7.163 0.135 0.068 0.067 0.060 0.077
7.165 0.141 0.078 0.063 0.060 0.077
7.166 0.147 0.092 0.055 0.060 0.077
7.167 0.154 0.089 0.065 0.060 0.077
7.169 0.167 0.102 0.065 0.060 0.077
7.170 0.172 0.108 0.063 0.060 0.077
7.171 0.171 0.113 0.058 0.060 0.077
7.173 0.181 0.116 0.065 0.060 0.077
7.174 0.183 0.127 0.056 0.060 0.077
7.176 0.195 0.127 0.067 0.060 0.077
7.177 0.192 0.130 0.062 0.060 0.077
7.178 0.190 0.131 0.059 0.060 0.077
7.180 0.197 0.137 0.060 0.060 0.077
7.181 0.201 0.140 0.061 0.060 0.077
7.183 0.206 0.142 0.064 0.060 0.077
7.184 0.207 0.145 0.062 0.060 0.077
7.185 0.210 0.150 0.060 0.060 0.077
7.187 0.214 0.149 0.065 0.060 0.077
7.188 0.216 0.155 0.061 0.060 0.077
7.190 0.221 0.156 0.065 0.060 0.077
7.191 0.221 0.155 0.066 0.060 0.077
7.192 0.225 0.164 0.061 0.060 0.077
7.194 0.227 0.165 0.062 0.060 0.077
7.195 0.222 0.164 0.058 0.060 0.077
7.197 0.228 0.162 0.066 0.060 0.077
7.198 0.228 0.173 0.055 0.060 0.077
7.199 0.229 0.183 0.046 0.060 0.077
7.201 0.230 0.175 0.055 0.060 0.077
7.202 0.232 0.180 0.052 0.060 0.077
7.204 0.232 0.184 0.048 0.060 0.077
7.205 0.235 0.183 0.052 0.060 0.077
7.206 0.231 0.183 0.048 0.060 0.077
7.208 0.230 0.187 0.043 0.060 0.077
7.209 0.227 0.185 0.042 0.060 0.077
7.210 0.231 0.190 0.041 0.060 0.077
7.212 0.236 0.193 0.043 0.060 0.077
7.213 0.232 0.191 0.041 0.060 0.077
7.215 0.233 0.188 0.045 0.060 0.077
7.216 0.235 0.190 0.045 0.060 0.077
7.217 0.235 0.191 0.044 0.060 0.077
7.219 0.233 0.187 0.046 0.060 0.077
7.220 0.233 0.186 0.047 0.060 0.077
7.222 0.235 0.184 0.051 0.060 0.077
7.223 0.237 0.188 0.049 0.060 0.077
7.224 0.233 0.191 0.041 0.060 0.077
7.226 0.237 0.184 0.053 0.060 0.077
7.227 0.236 0.193 0.043 0.060 0.077
7.228 0.236 0.193 0.043 0.060 0.077
7.230 0.237 0.201 0.036 0.060 0.077
7.231 0.230 0.201 0.029 0.060 0.077
7.233 0.237 0.188 0.049 0.060 0.077
7.234 0.233 0.187 0.046 0.060 0.077
7.235 0.228 0.188 0.040 0.060 0.077
7.237 0.239 0.193 0.045 0.060 0.077
7.238 0.233 0.200 0.032 0.060 0.077
7.240 0.235 0.193 0.042 0.060 0.077
7.241 0.235 0.195 0.040 0.060 0.077
7.242 0.225 0.202 0.023 0.060 0.077
7.244 0.228 0.199 0.029 0.060 0.077
7.245 0.229 0.206 0.023 0.060 0.077
7.247 0.226 0.198 0.028 0.060 0.077
7.248 0.237 0.194 0.043 0.060 0.077
7.249 0.234 0.196 0.037 0.060 0.077
7.251 0.224 0.191 0.032 0.060 0.077
7.252 0.224 0.198 0.026 0.060 0.077
7.253 0.225 0.189 0.036 0.060 0.077
7.255 0.230 0.200 0.030 0.060 0.077
7.256 0.223 0.196 0.027 0.060 0.077
7.258 0.223 0.203 0.020 0.060 0.077
7.259 0.222 0.198 0.024 0.060 0.077
7.260 0.221 0.196 0.024 0.060 0.077
7.262 0.221 0.209 0.012 0.060 0.077
7.263 0.216 0.206 0.009 0.060 0.077
7.265 0.216 0.204 0.012 0.060 0.077
7.266 0.219 0.198 0.021 0.060 0.077
7.267 0.215 0.201 0.014 0.060 0.077
7.269 0.208 0.198 0.010 0.060 0.077
7.270 0.207 0.196 0.011 0.060 0.077
7.272 0.206 0.191 0.015 0.060 0.077
7.273 0.201 0.186 0.014 0.060 0.077
7.274 0.200 0.190 0.010 0.060 0.077
7.276 0.200 0.181 0.019 0.060 0.077
7.277 0.198 0.190 0.008 0.060 0.077
7.278 0.194 0.179 0.014 0.060 0.077
7.280 0.187 0.182 0.005 0.060 0.077
7.281 0.186 0.170 0.016 0.060 0.077
7.283 0.192 0.169 0.023 0.060 0.077
7.284 0.186 0.160 0.026 0.060 0.077
7.285 0.179 0.159 0.020 0.060 0.077
7.287 0.183 0.155 0.028 0.060 0.077
7.288 0.181 0.144 0.037 0.060 0.077
7.290 0.174 0.152 0.021 0.060 0.077
7.291 0.175 0.151 0.024 0.060 0.077
7.292 0.172 0.142 0.030 0.060 0.077
7.294 0.166 0.138 0.028 0.060 0.077
7.295 0.169 0.140 0.029 0.060 0.077
7.296 0.161 0.138 0.022 0.060 0.077
7.298 0.158 0.136 0.022 0.060 0.077
7.299 0.157 0.137 0.020 0.060 0.077
7.301 0.154 0.132 0.022 0.060 0.077
7.302 0.150 0.122 0.028 0.060 0.077
7.303 0.147 0.128 0.018 0.060 0.077
7.305 0.141 0.118 0.023 0.060 0.077
7.306 0.139 0.116 0.023 0.060 0.077
7.308 0.138 0.115 0.023 0.060 0.077
7.309 0.133 0.112 0.021 0.060 0.077
7.310 0.127 0.088 0.039 0.060 0.077
7.312 0.122 0.097 0.024 0.060 0.077
7.313 0.116 0.091 0.025 0.060 0.077
7.315 0.116 0.104 0.012 0.060 0.077
7.316 0.108 0.095 0.012 0.060 0.077
7.317 0.098 0.093 0.005 0.060 0.077
7.319 0.097 0.077 0.020 0.060 0.077
7.320 0.094 0.075 0.019 0.060 0.077
7.322 0.097 0.081 0.015 0.060 0.077
7.323 0.090 0.079 0.011 0.060 0.077
7.324 0.081 0.071 0.010 0.060 0.077
7.326 0.081 0.071 0.010 0.060 0.077
7.327 0.080 0.067 0.013 0.060 0.077
7.329 0.075 0.060 0.014 0.060 0.077
7.330 0.070 0.060 0.010 0.060 0.077
7.331 0.070 0.051 0.019 0.060 0.077
7.333 0.066 0.043 0.023 0.060 0.077
7.334 0.063 0.040 0.023 0.060 0.077
7.335 0.056 0.047 0.009 0.060 0.077
7.337 0.051 0.042 0.009 0.060 0.077
7.338 0.051 0.035 0.016 0.060 0.077
7.340 0.047 0.032 0.015 0.060 0.077
7.341 0.042 0.034 0.007 0.060 0.077
7.342 0.039 0.025 0.014 0.060 0.077
7.344 0.039 0.024 0.014 0.060 0.077
7.345 0.033 0.017 0.016 0.060 0.077
7.347 0.030 0.016 0.013 0.060 0.077
7.348 0.021 0.010 0.011 0.060 0.077
7.349 0.020 0.007 0.013 0.060 0.077
7.351 0.019 0.001 0.018 0.060 0.077
7.352 0.014 0.001 0.013 0.060 0.077
7.353 0.010 0.001 0.009 0.060 0.077
7.355 0.009 -0.010 0.019 0.060 0.077
7.356 0.006 -0.014 0.020 0.060 0.077
7.358 -0.003 -0.020 0.017 0.060 0.077
7.359 -0.005 -0.024 0.019 0.060 0.077
7.360 -0.004 -0.025 0.021 0.060 0.077
7.362 -0.011 -0.030 0.019 0.060 0.077
7.363 -0.017 -0.033 0.016 0.060 0.077
7.365 -0.024 -0.040 0.015 0.060 0.077
7.366 -0.022 -0.041 0.019 0.060 0.077
7.367 -0.027 -0.043 0.016 0.060 0.077
7.369 -0.032 -0.052 0.020 0.060 0.077
7.370 -0.037 -0.054 0.017 0.060 0.077
7.372 -0.038 -0.057 0.018 0.060 0.077
7.373 -0.045 -0.061 0.016 0.060 0.077
7.374 -0.048 -0.068 0.020 0.060 0.077
7.376 -0.043 -0.071 0.028 0.060 0.077
7.377 -0.049 -0.072 0.023 0.060 0.077
7.378 -0.054 -0.079 0.025 0.060 0.077
7.380 -0.057 -0.083 0.026 0.060 0.077
7.381 -0.055 -0.086 0.031 0.060 0.077
7.383 -0.062 -0.091 0.029 0.060 0.077
7.384 -0.069 -0.098 0.029 0.060 0.077
7.385 -0.069 -0.102 0.032 0.060 0.077
7.387 -0.075 -0.104 0.028 0.060 0.077
7.388 -0.071 -0.108 0.037 0.060 0.077
7.390 -0.083 -0.117 0.034 0.060 0.077
7.391 -0.086 -0.118 0.032 0.060 0.077
7.392 -0.092 -0.126 0.034 0.060 0.077
7.394 -0.099 -0.133 0.034 0.060 0.077
7.395 -0.103 -0.137 0.034 0.060 0.077
7.397 -0.106 -0.138 0.032 0.060 0.077
7.398 -0.113 -0.145 0.031 0.060 0.077
7.399 -0.124 -0.152 0.028 0.060 0.077
7.401 -0.124 -0.154 0.030 0.060 0.077
7.402 -0.129 -0.162 0.033 0.060 0.077
7.403 -0.136 -0.164 0.028 0.060 0.077
7.405 -0.141 -0.166 0.025 0.060 0.077
7.406 -0.140 -0.174 0.034 0.060 0.077
7.408 -0.147 -0.177 0.030 0.060 0.077
7.409 -0.153 -0.179 0.026 0.060 0.077
7.410 -0.149 -0.182 0.033 0.060 0.077
7.412 -0.155 -0.186 0.031 0.060 0.077
7.413 -0.157 -0.187 0.030 0.060 0.077
7.415 -0.159 -0.191 0.032 0.060 0.077
7.416 -0.165 -0.194 0.029 0.060 0.077
7.417 -0.162 -0.203 0.041 0.060 0.077
7.419 -0.170 -0.203 0.033 0.060 0.077
7.420 -0.168 -0.198 0.030 0.060 0.077
7.421 -0.176 -0.206 0.030 0.060 0.077
7.423 -0.175 -0.209 0.034 0.060 0.077
7.424 -0.180 -0.208 0.028 0.060 0.077
7.426 -0.186 -0.208 0.022 0.060 0.077
7.427 -0.185 -0.212 0.027 0.060 0.077
7.428 -0.186 -0.213 0.027 0.060 0.077
7.430 -0.194 -0.212 0.018 0.060 0.077
7.431 -0.191 -0.212 0.021 0.060 0.077
7.433 -0.199 -0.218 0.019 0.060 0.077
7.434 -0.200 -0.218 0.017 0.060 0.077
7.435 -0.199 -0.217 0.018 0.060 0.077
7.437 -0.200 -0.220 0.020 0.060 0.077
7.438 -0.207 -0.223 0.016 0.060 0.077
7.440 -0.205 -0.219 0.014 0.060 0.077
7.441 -0.213 -0.227 0.014 0.060 0.077
7.442 -0.214 -0.228 0.013 0.060 0.077
7.444 -0.215 -0.233 0.017 0.060 0.077
7.445 -0.219 -0.239 0.020 0.060 0.077
7.447 -0.221 -0.243 0.022 0.060 0.077
7.448 -0.225 -0.251 0.026 0.060 0.077
7.449 -0.232 -0.250 0.018 0.060 0.077
7.451 -0.236 -0.256 0.020 0.060 0.077
7.452 -0.239 -0.261 0.022 0.060 0.077
7.454 -0.240 -0.267 0.027 0.060 0.077
7.455 -0.244 -0.267 0.023 0.060 0.077
7.456 -0.246 -0.276 0.030 0.060 0.077
7.458 -0.250 -0.278 0.028 0.060 0.077
7.459 -0.250 -0.284 0.033 0.060 0.077
7.460 -0.263 -0.302 0.039 0.060 0.077
7.462 -0.264 -0.297 0.033 0.060 0.077
7.463 -0.267 -0.292 0.025 0.060 0.077
7.465 -0.270 -0.301 0.031 0.060 0.077
7.466 -0.273 -0.301 0.028 0.060 0.077
7.467 -0.281 -0.303 0.022 0.060 0.077
7.469 -0.288 -0.306 0.018 0.060 0.077
7.470 -0.287 -0.311 0.024 0.060 0.077
7.472 -0.297 -0.312 0.015 0.060 0.077
7.473 -0.298 -0.322 0.024 0.060 0.077
7.474 -0.309 -0.326 0.017 0.060 0.077
7.476 -0.311 -0.332 0.021 0.060 0.077
7.477 -0.315 -0.338 0.023 0.060 0.077
7.478 -0.323 -0.342 0.019 0.060 0.077
7.480 -0.325 -0.345 0.020 0.060 0.077
7.481 -0.335 -0.353 0.018 0.060 0.077
7.483 -0.338 -0.358 0.020 0.060 0.077
7.484 -0.339 -0.364 0.025 0.060 0.077
7.485 -0.348 -0.368 0.020 0.060 0.077
7.487 -0.347 -0.366 0.018 0.060 0.077
7.488 -0.351 -0.381 0.030 0.060 0.077
7.490 -0.354 -0.384 0.030 0.060 0.077
7.491 -0.356 -0.390 0.033 0.060 0.077
7.492 -0.363 -0.392 0.028 0.060 0.077
7.494 -0.360 -0.394 0.034 0.060 0.077
7.495 -0.363 -0.398 0.035 0.060 0.077
7.497 -0.361 -0.403 0.042 0.060 0.077
7.498 -0.364 -0.408 0.044 0.060 0.077
7.499 -0.362 -0.408 0.046 0.060 0.077
7.501 -0.370 -0.415 0.045 0.060 0.077
7.502 -0.364 -0.420 0.056 0.060 0.077
7.503 -0.368 -0.423 0.055 0.060 0.077
7.505 -0.369 -0.425 0.056 0.060 0.077
7.506 -0.368 -0.428 0.059 0.060 0.077
7.508 -0.365 -0.429 0.064 0.060 0.077
7.509 -0.359 -0.434 0.075 0.060 0.077
7.510 -0.359 -0.433 0.074 0.060 0.077
7.512 -0.347 -0.439 0.092 0.060 0.077
7.513 -0.354 -0.444 0.090 0.060 0.077
7.515 -0.346 -0.441 0.095 0.060 0.077
7.516 -0.349 -0.441 0.092 0.060 0.077
7.517 -0.338 -0.441 0.103 0.060 0.077
7.519 -0.345 -0.455 0.110 0.060 0.077
7.520 -0.340 -0.446 0.106 0.060 0.077
7.522 -0.339 -0.448 0.109 0.060 0.077
7.523 -0.330 -0.439 0.109 0.060 0.077
7.524 -0.332 -0.441 0.109 0.060 0.077
7.526 -0.325 -0.444 0.119 0.060 0.077
7.527 -0.328 -0.442 0.114 0.060 0.077
7.528 -0.321 -0.441 0.120 0.060 0.077
7.530 -0.320 -0.437 0.117 0.060 0.077
7.531 -0.309 -0.438 0.129 0.060 0.077
7.533 -0.308 -0.436 0.128 0.060 0.077
7.534 -0.300 -0.431 0.131 0.060 0.077
7.535 -0.295 -0.424 0.129 0.060 0.077
7.537 -0.290 -0.420 0.130 0.060 0.077
7.538 -0.286 -0.420 0.134 0.060 0.077
7.540 -0.277 -0.413 0.136 0.060 0.077
7.541 -0.275 -0.407 0.132 0.060 0.077
7.542 -0.265 -0.398 0.132 0.060 0.077
7.544 -0.261 -0.395 0.134 0.060 0.077
7.545 -0.245 -0.396 0.151 0.060 0.077
7.546 -0.241 -0.391 0.150 0.060 0.077
7.548 -0.239 -0.386 0.147 0.060 0.077
7.549 -0.232 -0.375 0.143 0.060 0.077
7.551 -0.226 -0.370 0.144 0.060 0.077
7.552 -0.221 -0.363 0.142 0.060 0.077
7.553 -0.212 -0.357 0.145 0.060 0.077
7.555 -0.198 -0.352 0.154 0.060 0.077
7.556 -0.196 -0.341 0.145 0.060 0.077
7.558 -0.178 -0.339 0.161 0.060 0.077
7.559 -0.181 -0.324 0.143 0.060 0.077
7.560 -0.173 -0.322 0.149 0.060 0.077
7.562 -0.165 -0.317 0.152 0.060 0.077
7.563 -0.155 -0.310 0.155 0.060 0.077
7.565 -0.147 -0.298 0.151 0.060 0.077
7.566 -0.134 -0.292 0.158 0.060 0.077
7.567 -0.130 -0.278 0.148 0.060 0.077
7.569 -0.113 -0.269 0.156 0.060 0.077
7.570 -0.109 -0.262 0.153 0.060 0.077
7.572 -0.101 -0.251 0.150 0.060 0.077
7.573 -0.087 -0.248 0.161 0.060 0.077
7.574 -0.077 -0.237 0.160 0.060 0.077
7.576 -0.071 -0.223 0.152 0.060 0.077
7.577 -0.061 -0.220 0.159 0.060 0.077
7.579 -0.047 -0.209 0.161 0.060 0.077
7.580 -0.039 -0.201 0.161 0.060 0.077
7.581 -0.026 -0.190 0.163 0.060 0.077
7.583 -0.020 -0.173 0.153 0.060 0.077
7.584 -0.002 -0.169 0.167 0.060 0.077
7.585 0.003 -0.154 0.157 0.060 0.077
7.587 0.012 -0.147 0.159 0.060 0.077
7.588 0.030 -0.132 0.162 0.060 0.077
7.590 0.040 -0.118 0.157 0.060 0.077
7.591 0.048 -0.114 0.162 0.060 0.077
7.592 0.059 -0.098 0.157 0.060 0.077
7.594 0.069 -0.091 0.160 0.060 0.077
7.595 0.087 -0.070 0.156 0.060 0.077
7.597 0.095 -0.063 0.158 0.060 0.077
7.598 0.101 -0.051 0.152 0.060 0.077
7.599 0.118 -0.042 0.160 0.060 0.077
7.601 0.134 -0.021 0.155 0.060 0.077
7.602 0.140 -0.012 0.152 0.060 0.077
7.603 0.143 -0.003 0.146 0.060 0.077
7.605 0.161 0.009 0.152 0.060 0.077
7.606 0.175 0.022 0.153 0.060 0.077
7.608 0.186 0.032 0.154 0.060 0.077
7.609 0.192 0.047 0.145 0.060 0.077
7.610 0.199 0.058 0.140 0.060 0.077
7.612 0.214 0.073 0.141 0.060 0.077
7.613 0.231 0.083 0.147 0.060 0.077
7.615 0.244 0.096 0.148 0.060 0.077
7.616 0.250 0.110 0.140 0.060 0.077
7.617 0.255 0.123 0.132 0.060 0.077
7.619 0.264 0.137 0.127 0.060 0.077
7.620 0.281 0.144 0.137 0.060 0.077
7.622 0.295 0.150 0.144 0.060 0.077
7.623 0.301 0.171 0.130 0.060 0.077
7.624 0.311 0.179 0.132 0.060 0.077
7.626 0.318 0.188 0.129 0.060 0.077
7.627 0.334 0.209 0.124 0.060 0.077
7.628 0.342 0.215 0.126 0.060 0.077
7.630 0.352 0.221 0.131 0.060 0.077
7.631 0.365 0.240 0.125 0.060 0.077
7.633 0.371 0.250 0.121 0.060 0.077
7.634 0.372 0.257 0.115 0.060 0.077
7.635 0.383 0.270 0.113 0.060 0.077
7.637 0.397 0.286 0.111 0.060 0.077
7.638 0.409 0.295 0.114 0.060 0.077
7.640 0.421 0.305 0.116 0.060 0.077
7.641 0.424 0.320 0.104 0.060 0.077
7.642 0.432 0.328 0.103 0.060 0.077
7.644 0.443 0.330 0.113 0.060 0.077
7.645 0.444 0.342 0.101 0.060 0.077
7.647 0.454 0.357 0.096 0.060 0.077
7.648 0.467 0.365 0.102 0.060 0.077
7.649 0.471 0.376 0.094 0.060 0.077
7.651 0.478 0.385 0.093 0.060 0.077
7.652 0.491 0.387 0.104 0.060 0.077
7.653 0.495 0.401 0.094 0.060 0.077
7.655 0.499 0.405 0.094 0.060 0.077
7.656 0.504 0.402 0.102 0.060 0.077
7.658 0.510 0.416 0.094 0.060 0.077
7.659 0.519 0.426 0.093 0.060 0.077
7.660 0.525 0.428 0.097 0.060 0.077
7.662 0.532 0.435 0.097 0.060 0.077
7.663 0.535 0.444 0.091 0.060 0.077
7.665 0.539 0.447 0.092 0.060 0.077
7.666 0.549 0.454 0.095 0.060 0.077
7.667 0.547 0.458 0.088 0.060 0.077
7.669 0.549 0.470 0.079 0.060 0.077
7.670 0.556 0.475 0.081 0.060 0.077
7.671 0.556 0.479 0.077 0.060 0.077
7.673 0.557 0.489 0.067 0.060 0.077
7.674 0.566 0.495 0.071 0.060 0.077
7.676 0.564 0.498 0.066 0.060 0.077
7.677 0.569 0.506 0.063 0.060 0.077
7.678 0.570 0.510 0.060 0.060 0.077
7.680 0.570 0.512 0.058 0.060 0.077
7.681 0.581 0.516 0.065 0.060 0.077
7.683 0.583 0.523 0.059 0.060 0.077
7.684 0.585 0.530 0.055 0.060 0.077
7.685 0.593 0.532 0.061 0.060 0.077
7.687 0.595 0.538 0.057 0.060 0.077
7.688 0.592 0.538 0.053 0.060 0.077
7.690 0.598 0.544 0.054 0.060 0.077
7.691 0.599 0.545 0.054 0.060 0.077
7.692 0.598 0.547 0.051 0.060 0.077
7.694 0.603 0.551 0.051 0.060 0.077
7.695 0.599 0.554 0.045 0.060 0.077
7.697 0.597 0.554 0.043 0.060 0.077
7.698 0.603 0.557 0.046 0.060 0.077
7.699 0.611 0.559 0.052 0.060 0.077
7.701 0.611 0.561 0.050 0.060 0.077
7.702 0.606 0.552 0.054 0.060 0.077
7.704 0.603 0.557 0.046 0.060 0.077
7.705 0.604 0.562 0.042 0.060 0.077
7.706 0.610 0.567 0.043 0.060 0.077
7.708 0.602 0.571 0.031 0.060 0.077
7.709 0.598 0.574 0.024 0.060 0.077
7.710 0.607 0.573 0.033 0.060 0.077
7.712 0.603 0.578 0.024 0.060 0.077
7.713 0.602 0.575 0.026 0.060 0.077
7.715 0.606 0.578 0.028 0.060 0.077
7.716 0.610 0.579 0.031 0.060 0.077
7.717 0.607 0.577 0.030 0.060 0.077
7.719 0.604 0.579 0.025 0.060 0.077
7.720 0.606 0.581 0.025 0.060 0.077
7.722 0.613 0.578 0.034 0.060 0.077
7.723 0.617 0.579 0.038 0.060 0.077
7.724 0.613 0.576 0.037 0.060 0.077
7.726 0.609 0.577 0.031 0.060 0.077
7.727 0.614 0.577 0.037 0.060 0.077
7.728 0.617 0.578 0.039 0.060 0.077
7.730 0.625 0.578 0.047 0.060 0.077
7.731 0.612 0.573 0.039 0.060 0.077
7.733 0.603 0.575 0.028 0.060 0.077
7.734 0.611 0.579 0.032 0.060 0.077
7.735 0.617 0.578 0.039 0.060 0.077
7.737 0.623 0.577 0.045 0.060 0.077
7.738 0.611 0.575 0.035 0.060 0.077
7.740 0.599 0.577 0.022 0.060 0.077
7.741 0.613 0.582 0.031 0.060 0.077
7.742 0.618 0.580 0.038 0.060 0.077
7.744 0.606 0.583 0.023 0.060 0.077
7.745 0.591 0.582 0.009 0.060 0.077
7.747 0.591 0.577 0.014 0.060 0.077
7.748 0.605 0.576 0.029 0.060 0.077
7.749 0.601 0.570 0.030 0.060 0.077
7.751 0.583 0.565 0.018 0.060 0.077
7.752 0.575 0.567 0.007 0.060 0.077
7.753 0.579 0.565 0.014 0.060 0.077
7.755 0.597 0.564 0.033 0.060 0.077
7.756 0.587 0.563 0.024 0.060 0.077
7.758 0.569 0.561 0.008 0.060 0.077
7.759 0.563 0.559 0.004 0.060 0.077
7.760 0.574 0.559 0.015 0.060 0.077
7.762 0.585 0.553 0.032 0.060 0.077
7.763 0.565 0.552 0.013 0.060 0.077
7.765 0.557 0.553 0.003 0.060 0.077
7.766 0.568 0.550 0.018 0.060 0.077
7.767 0.573 0.550 0.023 0.060 0.077
7.769 0.565 0.549 0.016 0.060 0.077
7.770 0.550 0.550 0.000 0.060 0.077
7.772 0.545 0.549 0.004 0.060 0.077
7.773 0.565 0.546 0.018 0.060 0.077
7.774 0.564 0.543 0.021 0.060 0.077
7.776 0.544 0.538 0.006 0.060 0.077
7.777 0.532 0.535 0.003 0.060 0.077
7.778 0.538 0.530 0.008 0.060 0.077
7.780 0.552 0.524 0.027 0.060 0.077
7.781 0.543 0.522 0.021 0.060 0.077
7.783 0.521 0.516 0.005 0.060 0.077
7.784 0.524 0.511 0.013 0.060 0.077
7.785 0.532 0.503 0.029 0.060 0.077
7.787 0.528 0.496 0.032 0.060 0.077
7.788 0.504 0.493 0.011 0.060 0.077
7.790 0.496 0.487 0.009 0.060 0.077
7.791 0.510 0.483 0.027 0.060 0.077
7.792 0.515 0.484 0.031 0.060 0.077
7.794 0.483 0.477 0.005 0.060 0.077
7.795 0.475 0.475 0.000 0.060 0.077
7.796 0.488 0.469 0.019 0.060 0.077
7.798 0.488 0.469 0.019 0.060 0.077
7.799 0.471 0.465 0.006 0.060 0.077
7.801 0.455 0.462 0.007 0.060 0.077
7.802 0.466 0.466 0.000 0.060 0.077
7.803 0.470 0.458 0.012 0.060 0.077
7.805 0.438 0.451 0.013 0.060 0.077
7.806 0.440 0.452 0.012 0.060 0.077
7.808 0.452 0.440 0.012 0.060 0.077
7.809 0.436 0.438 0.002 0.060 0.077
7.810 0.421 0.429 0.008 0.060 0.077
7.812 0.418 0.425 0.007 0.060 0.077
7.813 0.424 0.420 0.004 0.060 0.077
7.815 0.417 0.415 0.002 0.060 0.077
7.816 0.396 0.413 0.017 0.060 0.077
7.817 0.402 0.400 0.002 0.060 0.077
7.819 0.403 0.394 0.009 0.060 0.077
7.820 0.379 0.390 0.011 0.060 0.077
7.822 0.378 0.380 0.002 0.060 0.077
7.823 0.387 0.372 0.015 0.060 0.077
7.824 0.372 0.370 0.002 0.060 0.077
7.826 0.361 0.365 0.004 0.060 0.077
7.827 0.361 0.361 0.001 0.060 0.077
7.829 0.355 0.349 0.006 0.060 0.077
7.830 0.340 0.342 0.002 0.060 0.077
7.831 0.337 0.334 0.003 0.060 0.077
7.833 0.339 0.329 0.010 0.060 0.077
7.834 0.328 0.323 0.005 0.060 0.077
7.835 0.317 0.317 0.000 0.060 0.077
7.837 0.317 0.314 0.002 0.060 0.077
7.838 0.315 0.304 0.011 0.060 0.077
7.840 0.302 0.299 0.003 0.060 0.077
7.841 0.297 0.290 0.007 0.060 0.077
7.842 0.297 0.288 0.008 0.060 0.077
7.844 0.280 0.277 0.003 0.060 0.077
7.845 0.273 0.272 0.001 0.060 0.077
7.847 0.275 0.259 0.016 0.060 0.077
7.848 0.259 0.253 0.006 0.060 0.077
7.849 0.253 0.244 0.008 0.060 0.077
7.851 0.252 0.242 0.010 0.060 0.077
7.852 0.242 0.242 0.000 0.060 0.077
7.853 0.228 0.226 0.002 0.060 0.077
7.855 0.223 0.219 0.004 0.060 0.077
7.856 0.214 0.205 0.008 0.060 0.077
7.858 0.209 0.210 0.001 0.060 0.077
7.859 0.201 0.203 0.002 0.060 0.077
7.860 0.192 0.191 0.001 0.060 0.077
7.862 0.184 0.176 0.007 0.060 0.077
7.863 0.179 0.180 0.001 0.060 0.077
7.865 0.169 0.173 0.004 0.060 0.077
7.866 0.161 0.161 0.000 0.060 0.077
7.867 0.152 0.155 0.003 0.060 0.077
7.869 0.145 0.144 0.001 0.060 0.077
7.870 0.138 0.142 0.004 0.060 0.077
7.872 0.130 0.130 0.001 0.060 0.077
7.873 0.126 0.124 0.002 0.060 0.077
7.874 0.116 0.121 0.005 0.060 0.077
7.876 0.107 0.114 0.007 0.060 0.077
7.877 0.100 0.104 0.004 0.060 0.077
7.878 0.096 0.097 0.001 0.060 0.077
7.880 0.090 0.091 0.001 0.060 0.077
7.881 0.079 0.083 0.004 0.060 0.077
7.883 0.076 0.078 0.002 0.060 0.077
7.884 0.067 0.068 0.001 0.060 0.077
7.885 0.063 0.060 0.003 0.060 0.077
7.887 0.053 0.054 0.001 0.060 0.077
7.888 0.045 0.049 0.004 0.060 0.077
7.890 0.044 0.044 0.001 0.060 0.077
7.891 0.040 0.038 0.002 0.060 0.077
7.892 0.030 0.030 0.000 0.060 0.077
7.894 0.023 0.019 0.004 0.060 0.077
7.895 0.020 0.003 0.017 0.060 0.077
7.897 0.017 -0.003 0.020 0.060 0.077
7.898 0.009 0.007 0.002 0.060 0.077
7.899 -0.000 -0.008 0.008 0.060 0.077
7.901 -0.000 -0.015 0.015 0.060 0.077
7.902 -0.006 -0.022 0.016 0.060 0.077
7.903 -0.018 -0.031 0.013 0.060 0.077
7.905 -0.020 -0.030 0.010 0.060 0.077
7.906 -0.029 -0.038 0.009 0.060 0.077
7.908 -0.033 -0.052 0.019 0.060 0.077
7.909 -0.036 -0.058 0.022 0.060 0.077
7.910 -0.047 -0.064 0.017 0.060 0.077
7.912 -0.051 -0.082 0.030 0.060 0.077
7.913 -0.062 -0.075 0.012 0.060 0.077
7.915 -0.068 -0.080 0.012 0.060 0.077
7.916 -0.079 -0.096 0.017 0.060 0.077
7.917 -0.080 -0.110 0.030 0.060 0.077
7.919 -0.096 -0.111 0.015 0.060 0.077
7.920 -0.102 -0.117 0.015 0.060 0.077
7.921 -0.108 -0.123 0.014 0.060 0.077
7.923 -0.121 -0.122 0.000 0.060 0.077
7.924 -0.128 -0.145 0.017 0.060 0.077
7.926 -0.134 -0.143 0.009 0.060 0.077
7.927 -0.141 -0.156 0.014 0.060 0.077
7.928 -0.149 -0.157 0.008 0.060 0.077
7.930 -0.153 -0.181 0.027 0.060 0.077
7.931 -0.159 -0.182 0.023 0.060 0.077
7.933 -0.167 -0.191 0.023 0.060 0.077
7.934 -0.172 -0.191 0.018 0.060 0.077
7.935 -0.183 -0.204 0.021 0.060 0.077
7.937 -0.191 -0.206 0.015 0.060 0.077
7.938 -0.194 -0.209 0.015 0.060 0.077
7.940 -0.200 -0.225 0.025 0.060 0.077
7.941 -0.207 -0.226 0.019 0.060 0.077
7.942 -0.208 -0.230 0.022 0.060 0.077
7.944 -0.218 -0.236 0.018 0.060 0.077
7.945 -0.224 -0.224 0.000 0.060 0.077
7.947 -0.231 -0.239 0.008 0.060 0.077
7.948 -0.237 -0.239 0.002 0.060 0.077
7.949 -0.242 -0.263 0.021 0.060 0.077
7.951 -0.247 -0.260 0.013 0.060 0.077
7.952 -0.256 -0.277 0.021 0.060 0.077
7.954 -0.260 -0.274 0.014 0.060 0.077
7.955 -0.269 -0.274 0.005 0.060 0.077
7.956 -0.278 -0.290 0.011 0.060 0.077
7.958 -0.281 -0.307 0.026 0.060 0.077
7.959 -0.291 -0.302 0.011 0.060 0.077
7.960 -0.293 -0.318 0.025 0.060 0.077
7.962 -0.303 -0.313 0.010 0.060 0.077
7.963 -0.313 -0.316 0.003 0.060 0.077
7.965 -0.316 -0.334 0.017 0.060 0.077
7.966 -0.323 -0.342 0.019 0.060 0.077
7.967 -0.334 -0.348 0.014 0.060 0.077
7.969 -0.333 -0.351 0.017 0.060 0.077
7.970 -0.350 -0.360 0.010 0.060 0.077
7.972 -0.352 -0.370 0.018 0.060 0.077
7.973 -0.366 -0.378 0.011 0.060 0.077
7.974 -0.368 -0.386 0.018 0.060 0.077
7.976 -0.379 -0.391 0.012 0.060 0.077
7.977 -0.388 -0.397 0.009 0.060 0.077
7.978 -0.390 -0.403 0.012 0.060 0.077
7.980 -0.400 -0.417 0.017 0.060 0.077
7.981 -0.403 -0.421 0.017 0.060 0.077
7.983 -0.415 -0.429 0.014 0.060 0.077
7.984 -0.420 -0.436 0.016 0.060 0.077
7.985 -0.430 -0.446 0.016 0.060 0.077
7.987 -0.431 -0.433 0.002 0.060 0.077
7.988 -0.442 -0.465 0.023 0.060 0.077
7.990 -0.448 -0.464 0.016 0.060 0.077
7.991 -0.453 -0.462 0.009 0.060 0.077
7.992 -0.460 -0.494 0.034 0.060 0.077
7.994 -0.465 -0.511 0.046 0.060 0.077
7.995 -0.472 -0.472 0.001 0.060 0.077
7.997 -0.475 -0.518 0.043 0.060 0.077
7.998 -0.487 -0.511 0.023 0.060 0.077
7.999 -0.493 -0.522 0.029 0.060 0.077
8.001 -0.498 -0.521 0.023 0.060 0.077
8.002 -0.505 -0.532 0.027 0.060 0.077
8.003 -0.509 -0.537 0.027 0.060 0.077
8.005 -0.515 -0.542 0.026 0.060 0.077

